Hard-constrained Physics-informed Neural Networks for Interface Problems

Physics-informed neural networks (PINNs) have emerged as a flexible framework for solving partial differential equations, but interface problems remain challenging because continuity and flux conditions are typically imposed through soft penalty terms, leading to imperfect interface enforcement and degraded accuracy near interfaces. We introduce two ansatz-based hard-constrained PINN formulations for interface problems that embed the interface physics into the solution representation, decoupling interface enforcement from PDE residual minimization. The windowing approach constructs the trial space from compactly supported windowed subnetworks so that interface continuity and flux balance are satisfied by design. The buffer approach discretely hard-constrains subnetworks with additive buffer functions that enforce boundary and interface constraints at sampled points through a lightweight correction. We study both formulations on one- and two-dimensional elliptic interface benchmarks against soft-constrained baselines. A statistical study in one dimension shows that the windowing approach occasionally attains very high accuracy (as low as $O(10^{-9})$) on simple structured cases, but its rigid ansatz makes training stiff, so its median errors are often worse than the baselines. In contrast, the buffer approach achieves the smallest median error (as low as $O(10^{-5})$) across a wider range of source terms and interface configurations. In two dimensions, the buffer formulation is more robust for general geometries, while the windowing construction is more sensitive to overlap and corner effects and over-constrains the problem. These results position the buffer method as a straightforward and promising approach for interface problems, with the search for an optimal buffer function form left for future work.

==> data_2dpoisson_pred.bnd_line.txt <==
0.000000000000000000e+00 8.120000362396240234e-01 0.000000000000000000e+00 1.208000063896179199e+00 0.000000000000000000e+00 -5.305036902427673340e-04 3.257441520690917969e-02 -7.433597464114427567e-03 3.059178777039051056e-02 9.798780083656311035e-04 -9.718891233205795288e-04 1.598456352949142456e-01 3.949735313653945923e-02 6.985276937484741211e-02
8.000000379979610443e-03 8.240000009536743164e-01 1.200000010430812836e-02 1.216000080108642578e+00 1.010101009160280228e-02 -2.298788167536258698e-04 2.600315213203430176e-02 -3.176695667207241058e-03 2.447540313005447388e-02 8.409842848777770996e-04 -7.978510111570358276e-04 1.208215802907943726e-01 7.292906939983367920e-02 2.482908964157104492e-02
1.600000075995922089e-02 8.360000252723693848e-01 2.400000020861625671e-02 1.224000096321105957e+00 2.020202018320560455e-02 1.285574398934841156e-06 1.983149535953998566e-02 3.888458013534545898e-05 1.873564720153808594e-02 -3.392994403839111328e-05 -6.378041580319404602e-04 1.053300499916076660e-01 1.066681966185569763e-01 -6.129145622253417969e-04
2.400000020861625671e-02 8.479999899864196777e-01 3.599999845027923584e-02 1.231999993324279785e+00 3.030303120613098145e-02 1.585961726959794760e-04 1.409660093486309052e-02 2.248641103506088257e-03 1.338499784469604492e-02 -1.196183264255523682e-03 -4.881371278315782547e-04 1.098701283335685730e-01 1.406856775283813477e-01 -1.239103078842163086e-02
3.200000151991844177e-02 8.600000143051147461e-01 4.800000041723251343e-02 1.240000009536743164e+00 4.040404036641120911e-02 2.454385976307094097e-04 8.827865123748779297e-03 3.521725535392761230e-03 8.435256779193878174e-03 -2.291113138198852539e-03 -3.492272226139903069e-04 1.299956440925598145e-01 1.749354153871536255e-01 -1.559400558471679688e-02
4.000000283122062683e-02 8.719999790191650391e-01 6.000000238418579102e-02 1.248000025749206543e+00 5.050504952669143677e-02 2.754522720351815224e-04 4.047546535730361938e-03 3.972777165472507477e-03 3.896439447999000549e-03 -3.083296120166778564e-03 -2.198249567300081253e-04 1.613301187753677368e-01 2.093557566404342651e-01 -1.406204700469970703e-02
4.800000041723251343e-02 8.840000033378601074e-01 7.199999690055847168e-02 1.256000041961669922e+00 6.060606241226196289e-02 2.602493041194975376e-04 -2.292320132255554199e-04 3.756383433938026428e-03 -2.227574586868286133e-04 -3.416493535041809082e-03 -9.866675827652215958e-05 2.001293450593948364e-01 2.438713610172271729e-01 -1.045989990234375000e-02
5.600000172853469849e-02 8.960000276565551758e-01 8.399999886751174927e-02 1.264000058174133301e+00 7.070706784725189209e-02 2.162433229386806488e-04 -3.991071134805679321e-03 3.061561845242977142e-03 -3.916010260581970215e-03 -3.233768045902252197e-03 1.429207623004913330e-05 2.434161901473999023e-01 2.783921658992767334e-01 -6.515145301818847656e-03
6.400000303983688354e-02 9.080000519752502441e-01 9.600000083446502686e-02 1.272000074386596680e+00 8.080808073282241821e-02 1.520272344350814819e-04 -7.234323769807815552e-03 2.093190327286720276e-03 -7.181219756603240967e-03 -2.553440630435943604e-03 1.188126625493168831e-04 2.889170348644256592e-01 3.128173351287841797e-01 -3.231227397918701172e-03
7.200000435113906860e-02 9.199999570846557617e-01 1.080000028014183044e-01 1.279999971389770508e+00 9.090909361839294434e-02 8.112937211990356445e-05 -9.958963841199874878e-03 1.055726781487464905e-03 -1.001792401075363159e-02 -1.459889113903045654e-03 2.162411110475659370e-04 3.349349796772003174e-01 3.470369577407836914e-01 -1.053392887115478516e-03
8.000000566244125366e-02 9.319999814033508301e-01 1.200000047683715820e-01 1.287999987602233887e+00 1.010100990533828735e-01 1.167692244052886963e-05 -1.217234879732131958e-02 1.327954232692718506e-04 -1.243030838668346405e-02 -9.346008300781250000e-05 3.061046591028571129e-04 3.802247941493988037e-01 3.809326291084289551e-01 -3.045797348022460938e-05
8.800000697374343872e-02 9.440000057220458984e-01 1.319999992847442627e-01 1.296000003814697266e+00 1.111111119389533997e-01 -4.845857620239257812e-05 -1.388842612504959106e-02 -5.277283489704132080e-04 -1.442550309002399445e-02 1.367740333080291748e-03 3.878909628838300705e-04 4.239023029804229736e-01 4.143793284893035889e-01 4.804134368896484375e-05
9.600000083446502686e-02 9.560000300407409668e-01 1.439999938011169434e-01 1.304000020027160645e+00 1.212121248245239258e-01 -9.242817759513854980e-05 -1.512762904167175293e-02 -8.235257118940353394e-04 -1.601415872573852539e-02 2.739004790782928467e-03 4.613962955772876740e-04 4.653542935848236084e-01 4.472466111183166504e-01 -4.858374595642089844e-04
1.040000021457672119e-01 9.679999947547912598e-01 1.560000032186508179e-01 1.312000036239624023e+00 1.313131302595138550e-01 -1.121489331126213074e-04 -1.591763645410537720e-02 -7.084216922521591187e-04 -1.721144095063209534e-02 3.845684230327606201e-03 5.265441723167896271e-04 5.041717290878295898e-01 4.793986082077026367e-01 -1.281201839447021484e-03
1.120000034570693970e-01 9.800000190734863281e-01 1.679999977350234985e-01 1.320000052452087402e+00 1.414141356945037842e-01 -9.884964674711227417e-05 -1.629265397787094116e-02 -1.933947205543518066e-04 -1.803588680922985077e-02 4.548177123069763184e-03 5.828128196299076080e-04 5.401010513305664062e-01 5.106964111328125000e-01 -2.038776874542236328e-03
1.200000047683715820e-01 9.920000433921813965e-01 1.800000071525573730e-01 1.328000068664550781e+00 1.515151560306549072e-01 -5.233660340309143066e-05 -1.629154756665229797e-02 6.541106849908828735e-04 -1.850882172584533691e-02 4.764080047607421875e-03 6.299314554780721664e-04 5.730035901069641113e-01 5.409978628158569336e-01 -2.551674842834472656e-03
1.280000060796737671e-01 1.003999948501586914e+00 1.920000016689300537e-01 1.335999965667724609e+00 1.616161614656448364e-01 2.894923090934753418e-05 -1.595940068364143372e-02 1.719070598483085632e-03 -1.865439675748348236e-02 4.480242729187011719e-03 6.676926277577877045e-04 6.028296947479248047e-01 5.701573491096496582e-01 -2.712666988372802734e-03
1.360000073909759521e-01 1.016000032424926758e+00 2.039999961853027344e-01 1.343999981880187988e+00 1.717171669006347656e-01 1.411344856023788452e-04 -1.534190401434898376e-02 2.838011831045150757e-03 -1.850009523332118988e-02 3.760397434234619141e-03 6.952132098376750946e-04 6.296026706695556641e-01 5.980315804481506348e-01 -2.515137195587158203e-03
1.440000087022781372e-01 1.027999997138977051e+00 2.160000056028366089e-01 1.351999998092651367e+00 1.818181872367858887e-01 2.685580402612686157e-04 -1.448975503444671631e-02 3.817511722445487976e-03 -1.807434111833572388e-02 2.728700637817382812e-03 7.130997255444526672e-04 6.534049510955810547e-01 6.244775652885437012e-01 -2.032041549682617188e-03
1.520000100135803223e-01 1.039999961853027344e+00 2.280000001192092896e-01 1.360000014305114746e+00 1.919191926717758179e-01 3.946702927350997925e-04 -1.345146819949150085e-02 4.460128024220466614e-03 -1.740848831832408905e-02 1.568898558616638184e-03 7.205076981335878372e-04 6.743687987327575684e-01 6.493589878082275391e-01 -1.389145851135253906e-03
1.600000113248825073e-01 1.052000045776367188e+00 2.400000095367431641e-01 1.368000030517578125e+00 2.020201981067657471e-01 4.884079098701477051e-04 -1.227653026580810547e-02 4.591759294271469116e-03 -1.653375476598739624e-02 4.847049713134765625e-04 7.179123349487781525e-04 6.926679015159606934e-01 6.725469231605529785e-01 -7.289052009582519531e-04
1.680000126361846924e-01 1.064000010490417480e+00 2.520000040531158447e-01 1.376000046730041504e+00 2.121212184429168701e-01 5.182493478059768677e-04 -1.100926101207733154e-02 4.103081300854682922e-03 -1.548156887292861938e-02 -3.128796815872192383e-04 7.055881433188915253e-04 7.085026502609252930e-01 6.939263343811035156e-01 -1.935958862304687500e-04
1.760000139474868774e-01 1.075999975204467773e+00 2.639999985694885254e-01 1.383999943733215332e+00 2.222222238779067993e-01 4.492569714784622192e-04 -9.694088250398635864e-03 2.991396933794021606e-03 -1.428348571062088013e-02 -6.390362977981567383e-04 6.835726089775562286e-04 7.220957875251770020e-01 7.133970260620117188e-01 1.091957092285156250e-04
1.840000152587890625e-01 1.087999939918518066e+00 2.759999930858612061e-01 1.391999959945678711e+00 2.323232293128967285e-01 2.464950084686279297e-04 -8.369438350200653076e-03 1.370351761579513550e-03 -1.296956092119216919e-02 -3.682971000671386719e-04 6.514792330563068390e-04 7.336711883544921875e-01 7.308776378631591797e-01 1.131296157836914062e-04
1.920000016689300537e-01 1.100000023841857910e+00 2.879999876022338867e-01 1.400000095367431641e+00 2.424242496490478516e-01 -1.174360513687133789e-04 -7.068786770105361938e-03 -5.432236939668655396e-04 -1.156870648264884949e-02 5.598813295364379883e-04 6.112945266067981720e-04 7.434543967247009277e-01 7.463088035583496094e-01 -1.972913742065429688e-04
2.000000029802322388e-01 1.111999988555908203e+00 3.000000119209289551e-01 1.407999992370605469e+00 2.525252401828765869e-01 -6.658192723989486694e-04 -5.821909755468368530e-03 -2.473795786499977112e-03 -1.010832376778125763e-02 2.126023173332214355e-03 5.630897358059883118e-04 7.516522407531738281e-01 7.596527934074401855e-01 -7.864832878112792969e-04
2.080000042915344238e-01 1.123999953269958496e+00 3.120000064373016357e-01 1.416000008583068848e+00 2.626262605190277100e-01 -1.402382738888263702e-03 -4.652898758649826050e-03 -4.159357398748397827e-03 -8.614187128841876984e-03 4.225969314575195312e-03 5.067819729447364807e-04 7.584518790245056152e-01 7.708969116210937500e-01 -1.582145690917968750e-03
2.160000056028366089e-01 1.136000037193298340e+00 3.240000009536743164e-01 1.424000024795532227e+00 2.727272808551788330e-01 -2.321220934391021729e-03 -3.579907119274139404e-03 -5.411773920059204102e-03 -7.107330486178398132e-03 6.690427660942077637e-03 4.439610056579113007e-04 7.640087604522705078e-01 7.800501585006713867e-01 -2.488493919372558594e-03
2.240000069141387939e-01 1.148000001907348633e+00 3.359999954700469971e-01 1.432000041007995605e+00 2.828282713890075684e-01 -3.396210260689258575e-03 -2.617910504341125488e-03 -6.149506196379661560e-03 -5.608588922768831253e-03 9.303554892539978027e-03 3.754040226340293884e-04 7.684462070465087891e-01 7.871456742286682129e-01 -3.399431705474853516e-03
2.320000082254409790e-01 1.159999966621398926e+00 3.479999899864196777e-01 1.439999938011169434e+00 2.929292917251586914e-01 -4.584322217851877213e-03 -1.775477081537246704e-03 -6.403982639312744141e-03 -4.134947899729013443e-03 1.182159781455993652e-02 3.015678375959396362e-04 7.718517780303955078e-01 7.922362685203552246e-01 -4.215896129608154297e-03
2.400000095367431641e-01 1.172000050544738770e+00 3.600000143051147461e-01 1.448000073432922363e+00 3.030303120613098145e-01 -5.829510278999805450e-03 -1.058679074048995972e-03 -6.280809640884399414e-03 -2.701311372220516205e-03 1.401318609714508057e-02 2.238396555185317993e-04 7.742756605148315430e-01 7.953939437866210938e-01 -4.862308502197265625e-03
2.480000108480453491e-01 1.184000015258789062e+00 3.720000088214874268e-01 1.455999970436096191e+00 3.131313025951385498e-01 -7.053225301206111908e-03 -4.675388336181640625e-04 -5.918348208069801331e-03 -1.320010982453823090e-03 1.567260921001434326e-02 1.422693021595478058e-04 7.757408618927001953e-01 7.967053651809692383e-01 -5.285143852233886719e-03
2.560000121593475342e-01 1.195999979972839355e+00 3.840000033378601074e-01 1.463999986648559570e+00 3.232323229312896729e-01 -8.173355832695960999e-03 2.607703208923339844e-07 -5.441378802061080933e-03 -1.465668901801109314e-06 1.665742695331573486e-02 5.810800939798355103e-05 7.762430906295776367e-01 7.962719798088073730e-01 -5.459308624267578125e-03
2.639999985694885254e-01 1.208000063896179199e+00 3.959999978542327881e-01 1.472000122070312500e+00 3.333333432674407959e-01 -9.098514914512634277e-03 3.472752869129180908e-04 -4.937997087836265564e-03 1.246907748281955719e-03 1.688046753406524658e-02 -2.907402813434600830e-05 7.757657170295715332e-01 7.942046523094177246e-01 -5.384922027587890625e-03
2.720000147819519043e-01 1.220000028610229492e+00 4.079999923706054688e-01 1.480000019073486328e+00 3.434343338012695312e-01 -9.730027988553047180e-03 5.830936133861541748e-04 -4.449952393770217896e-03 2.418394200503826141e-03 1.632772386074066162e-02 -1.168623566627502441e-04 7.742772698402404785e-01 7.906220555305480957e-01 -5.081087350845336914e-03
2.800000011920928955e-01 1.231999993324279785e+00 4.200000166893005371e-01 1.488000035285949707e+00 3.535353541374206543e-01 -9.974917396903038025e-03 7.158406078815460205e-04 -3.977231681346893311e-03 3.509150352329015732e-03 1.505048573017120361e-02 -2.058404497802257538e-04 7.717539072036743164e-01 7.856472730636596680e-01 -4.580229520797729492e-03
2.880000174045562744e-01 1.243999958038330078e+00 4.320000112056732178e-01 1.496000051498413086e+00 3.636363744735717773e-01 -9.747127071022987366e-03 7.558502256870269775e-04 -3.493458032608032227e-03 4.514862783253192902e-03 1.314115524291992188e-02 -2.952972427010536194e-04 7.681732773780822754e-01 7.794072628021240234e-01 -3.919273614883422852e-03
2.960000038146972656e-01 1.256000041961669922e+00 4.440000057220458984e-01 1.504000067710876465e+00 3.737373650074005127e-01 -8.965831249952316284e-03 7.156059145927429199e-04 -2.965701743960380554e-03 5.433938931673765182e-03 1.071757078170776367e-02 -3.840602003037929535e-04 7.635270953178405762e-01 7.720265388488769531e-01 -3.137707710266113281e-03
3.040000200271606445e-01 1.268000006675720215e+00 4.560000002384185791e-01 1.511999964714050293e+00 3.838383853435516357e-01 -7.568029221147298813e-03 6.078854203224182129e-04 -2.352839335799217224e-03 6.265584845095872879e-03 7.895380258560180664e-03 -4.725703038275241852e-04 7.578234076499938965e-01 7.636296749114990234e-01 -2.269774675369262695e-03
3.120000064373016357e-01 1.279999971389770508e+00 4.679999947547912598e-01 1.519999980926513672e+00 3.939394056797027588e-01 -5.512188188731670380e-03 4.432499408721923828e-04 -1.629391685128211975e-03 7.008882705122232437e-03 4.780218005180358887e-03 -5.599944852292537689e-04 7.510868906974792480e-01 7.543380856513977051e-01 -1.347422599792480469e-03
3.200000226497650146e-01 1.292000055313110352e+00 4.800000190734863281e-01 1.528000116348266602e+00 4.040403962135314941e-01 -2.777500078082084656e-03 2.357345074415206909e-04 -7.854998111724853516e-04 7.663443684577941895e-03 1.451164484024047852e-03 -6.450559012591838837e-04 7.433577775955200195e-01 7.442667484283447266e-01 -3.995001316070556641e-04
3.280000090599060059e-01 1.304000020027160645e+00 4.920000135898590088e-01 1.536000013351440430e+00 4.141414165496826172e-01 6.336914375424385071e-04 -3.149732947349548340e-06 1.714453101158142090e-04 8.230294100940227509e-03 -2.047881484031677246e-03 -7.282877340912818909e-04 7.346977591514587402e-01 7.335254549980163574e-01 5.474686622619628906e-04
3.360000252723693848e-01 1.315999984741210938e+00 5.040000081062316895e-01 1.544000029563903809e+00 4.242424368858337402e-01 4.683017730712890625e-03 -2.623442560434341431e-04 1.218300312757492065e-03 8.710250258445739746e-03 -5.677789449691772461e-03 -8.085146546363830566e-04 7.251706123352050781e-01 7.222180366516113281e-01 1.467764377593994141e-03
3.440000116825103760e-01 1.327999949455261230e+00 5.160000324249267578e-01 1.552000045776367188e+00 4.343434274196624756e-01 9.312929585576057434e-03 -5.303137004375457764e-04 2.310074865818023682e-03 9.103949181735515594e-03 -9.400106966495513916e-03 -8.843243122100830078e-04 7.148603796958923340e-01 7.104408144950866699e-01 2.333015203475952148e-03
3.520000278949737549e-01 1.340000033378601074e+00 5.279999971389770508e-01 1.560000061988830566e+00 4.444444477558135986e-01 1.442099176347255707e-02 -7.962100207805633545e-04 3.397218883037567139e-03 9.412289597094058990e-03 -1.313385367393493652e-02 -9.557600133121013641e-04 7.038539052009582520e-01 6.982831358909606934e-01 3.113538026809692383e-03
3.600000143051147461e-01 1.351999998092651367e+00 5.400000214576721191e-01 1.567999958992004395e+00 4.545454680919647217e-01 1.988364756107330322e-02 -1.053143292665481567e-03 4.415219649672508240e-03 9.637244977056980133e-03 -1.674409955739974976e-02 -1.021163072437047958e-03 6.922402381896972656e-01 6.858263611793518066e-01 3.779679536819458008e-03
3.680000305175781250e-01 1.364000082015991211e+00 5.519999861717224121e-01 1.576000094413757324e+00 4.646464586257934570e-01 2.553479932248592377e-02 -1.292074099183082581e-03 5.304867401719093323e-03 9.779350832104682922e-03 -2.002432942390441895e-02 -1.079475507140159607e-03 6.801095008850097656e-01 6.731444001197814941e-01 4.303008317947387695e-03
3.760000169277191162e-01 1.375999927520751953e+00 5.640000104904174805e-01 1.583999991416931152e+00 4.747474789619445801e-01 3.117803670465946198e-02 -1.507410779595375061e-03 6.010655313730239868e-03 9.840818122029304504e-03 -2.270865440368652344e-02 -1.129651442170143127e-03 6.675512790679931641e-01 6.603043675422668457e-01 4.659175872802734375e-03
3.840000033378601074e-01 1.388000011444091797e+00 5.759999752044677734e-01 1.592000007629394531e+00 4.848484992980957031e-01 3.658774867653846741e-02 -1.693811267614364624e-03 6.481511518359184265e-03 9.822758845984935760e-03 -2.449201047420501709e-02 -1.170047791674733162e-03 6.546523571014404297e-01 6.473665833473205566e-01 4.830688238143920898e-03
3.920000195503234863e-01 1.399999976158142090e+00 5.879999995231628418e-01 1.600000023841857910e+00 4.949494898319244385e-01 4.150434583425521851e-02 -1.846809871494770050e-03 6.685871630907058716e-03 9.726675227284431458e-03 -2.509569004178047180e-02 -1.200093887746334076e-03 6.414926648139953613e-01 6.343834996223449707e-01 4.809916019439697266e-03
4.000000059604644775e-01 1.411999940872192383e+00 6.000000238418579102e-01 1.608000040054321289e+00 5.050504803657531738e-01 4.564346745610237122e-02 -1.964219845831394196e-03 6.614532321691513062e-03 9.555596858263015747e-03 -2.432851865887641907e-02 -1.217552227899432182e-03 6.281484961509704590e-01 6.214017271995544434e-01 4.603132605552673340e-03
4.080000221729278564e-01 1.424000024795532227e+00 6.119999885559082031e-01 1.616000056266784668e+00 5.151515007019042969e-01 4.870648682117462158e-02 -2.044289372861385345e-03 6.271749734878540039e-03 9.310487657785415649e-03 -2.215871214866638184e-02 -1.221264945343136787e-03 6.146888732910156250e-01 6.084612607955932617e-01 4.226699471473693848e-03
4.160000085830688477e-01 1.435999989509582520e+00 6.240000128746032715e-01 1.623999953269958496e+00 5.252525210380554199e-01 5.038163810968399048e-02 -2.085981890559196472e-03 5.685187876224517822e-03 8.995142765343189240e-03 -1.873975805938243866e-02 -1.210925402119755745e-03 6.011772751808166504e-01 5.955956578254699707e-01 3.711327910423278809e-03
4.240000247955322266e-01 1.447999954223632812e+00 6.359999775886535645e-01 1.631999969482421875e+00 5.353535413742065430e-01 5.036382004618644714e-02 -2.090943045914173126e-03 4.903614521026611328e-03 8.612379431724548340e-03 -1.444408297538757324e-02 -1.185140339657664299e-03 5.876696705818176270e-01 5.828335285186767578e-01 3.096431493759155273e-03
4.320000112056732178e-01 1.460000038146972656e+00 6.480000019073486328e-01 1.640000104904174805e+00 5.454545617103576660e-01 4.836837202310562134e-02 -2.059053629636764526e-03 3.991907462477684021e-03 8.165613748133182526e-03 -9.811211377382278442e-03 -1.143672037869691849e-03 5.742143988609313965e-01 5.701979994773864746e-01 2.428978681564331055e-03
4.400000274181365967e-01 1.472000002861022949e+00 6.600000262260437012e-01 1.648000001907348633e+00 5.555555820465087891e-01 4.415152221918106079e-02 -1.993455924093723297e-03 3.021895885467529297e-03 7.659422233700752258e-03 -5.478377919644117355e-03 -1.087442971765995026e-03 5.608561038970947266e-01 5.577064752578735352e-01 1.759409904479980469e-03
4.480000138282775879e-01 1.483999967575073242e+00 6.719999909400939941e-01 1.656000018119812012e+00 5.656565427780151367e-01 3.752212971448898315e-02 -1.896261703222990036e-03 2.069590613245964050e-03 7.098405621945858002e-03 -2.050304319709539413e-03 -1.017096219584345818e-03 5.476304888725280762e-01 5.453719496726989746e-01 1.134514808654785156e-03
4.560000300407409668e-01 1.495999932289123535e+00 6.840000152587890625e-01 1.664000034332275391e+00 5.757575631141662598e-01 2.837629988789558411e-02 -1.771235372871160507e-03 1.215178519487380981e-03 6.488394923508167267e-03 1.712702214717864990e-06 -9.339163079857826233e-04 5.345667600631713867e-01 5.332022309303283691e-01 5.975067615509033203e-04
4.640000164508819580e-01 1.508000016212463379e+00 6.959999799728393555e-01 1.672000050544738770e+00 5.858585834503173828e-01 1.671279221773147583e-02 -1.621073577553033829e-03 5.264282226562500000e-04 5.836101248860359192e-03 4.549315199255943298e-04 -8.405330590903759003e-04 5.216924548149108887e-01 5.212019085884094238e-01 1.796036958694458008e-04
4.720000326633453369e-01 1.519999980926513672e+00 7.080000042915344238e-01 1.679999947547912598e+00 5.959596037864685059e-01 2.642199397087097168e-03 -1.450662966817617416e-03 5.651079118251800537e-05 5.147758871316909790e-03 -6.203763186931610107e-04 -7.391753606498241425e-04 5.090248584747314453e-01 5.093709230422973633e-01 -9.858608245849609375e-05
4.800000190734863281e-01 1.532000064849853516e+00 7.200000286102294922e-01 1.688000082969665527e+00 6.060606241226196289e-01 -1.357858628034591675e-02 -1.263522543013095856e-03 -1.539792865514755249e-04 4.430619068443775177e-03 -2.884515561163425446e-03 -6.327168084681034088e-04 4.965784847736358643e-01 4.977056980133056641e-01 -2.310276031494140625e-04
4.880000352859497070e-01 1.544000029563903809e+00 7.319999933242797852e-01 1.696000099182128906e+00 6.161616444587707520e-01 -3.155770897865295410e-02 -1.062942785210907459e-03 -8.600577712059020996e-05 3.693168982863426208e-03 -5.800669081509113312e-03 -5.243220366537570953e-04 4.843626022338867188e-01 4.861999452114105225e-01 -2.240240573883056641e-04
4.960000216960906982e-01 1.555999994277954102e+00 7.440000176429748535e-01 1.703999996185302734e+00 6.262626051902770996e-01 -5.075817555189132690e-02 -8.536305394954979420e-04 2.589449286460876465e-04 2.943933941423892975e-03 -8.761140517890453339e-03 -4.166699945926666260e-04 4.723825454711914062e-01 4.748445153236389160e-01 -9.591877460479736328e-05
5.040000081062316895e-01 1.567999958992004395e+00 7.559999823570251465e-01 1.712000012397766113e+00 6.363636255264282227e-01 -7.050491124391555786e-02 -6.389578338712453842e-04 8.567254990339279175e-04 2.191311679780483246e-03 -1.121810637414455414e-02 -3.121937625110149384e-04 4.606393277645111084e-01 4.636276662349700928e-01 1.256316900253295898e-04
5.120000243186950684e-01 1.579999923706054688e+00 7.680000066757202148e-01 1.720000028610229492e+00 6.464646458625793457e-01 -9.000726789236068726e-02 -4.232308128848671913e-04 1.668041571974754333e-03 1.443536952137947083e-03 -1.278273016214370728e-02 -2.120654098689556122e-04 4.491308033466339111e-01 4.525366723537445068e-01 4.077702760696411133e-04
5.200000405311584473e-01 1.591999888420104980e+00 7.800000309944152832e-01 1.727999925613403320e+00 6.565656661987304688e-01 -1.083782166242599487e-01 -2.093774965032935143e-04 2.633368596434593201e-03 7.103662937879562378e-04 -1.327063702046871185e-02 -1.172614283859729767e-04 4.378506243228912354e-01 4.415574371814727783e-01 7.150620222091674805e-04
5.279999971389770508e-01 1.603999972343444824e+00 7.919999957084655762e-01 1.735999941825866699e+00 6.666666865348815918e-01 -1.246812790632247925e-01 -1.523876562714576721e-07 3.681453876197338104e-03 -6.798654794692993164e-07 -1.271785795688629150e-02 -2.826191484928131104e-05 4.267906844615936279e-01 4.306759238243103027e-01 1.013234257698059082e-03
5.360000133514404297e-01 1.616000056266784668e+00 8.040000200271606445e-01 1.744000077247619629e+00 6.767676472663879395e-01 -1.379627883434295654e-01 2.018195809796452522e-04 4.729471169412136078e-03 -6.806235760450363159e-04 -1.132882479578256607e-02 5.586817860603332520e-05 4.159394204616546631e-01 4.198782742023468018e-01 1.270160079002380371e-03
5.440000295639038086e-01 1.628000020980834961e+00 8.159999847412109375e-01 1.751999974250793457e+00 6.868686676025390625e-01 -1.472913324832916260e-01 3.934649284929037094e-04 5.689148791134357452e-03 -1.322681084275245667e-03 -9.400604292750358582e-03 1.346413046121597290e-04 4.052837193012237549e-01 4.091503322124481201e-01 1.462027430534362793e-03
5.520000457763671875e-01 1.639999985694885254e+00 8.280000090599060059e-01 1.759999990463256836e+00 6.969696879386901855e-01 -1.518210768699645996e-01 5.725991213694214821e-04 6.468576844781637192e-03 -1.918825320899486542e-03 -7.259881123900413513e-03 2.086237072944641113e-04 3.948079645633697510e-01 3.984787464141845703e-01 1.568719744682312012e-03
5.600000023841857910e-01 1.651999950408935547e+00 8.400000333786010742e-01 1.768000006675720215e+00 7.070707082748413086e-01 -1.508280187845230103e-01 7.375272689387202263e-04 6.977640092372894287e-03 -2.463976852595806122e-03 -5.191762000322341919e-03 2.776002511382102966e-04 3.844949007034301758e-01 3.878519535064697266e-01 1.579657196998596191e-03
5.680000185966491699e-01 1.663999915122985840e+00 8.519999980926513672e-01 1.776000022888183594e+00 7.171717286109924316e-01 -1.437458395957946777e-01 8.873405167832970619e-04 7.131532765924930573e-03 -2.952499315142631531e-03 -3.406386822462081909e-03 3.395415842533111572e-04 3.743247091770172119e-01 3.772579133510589600e-01 1.489728689193725586e-03
5.760000348091125488e-01 1.675999879837036133e+00 8.640000224113464355e-01 1.783999919891357422e+00 7.272727489471435547e-01 -1.302016973495483398e-01 1.019642339088022709e-03 6.854384206235408783e-03 -3.380264155566692352e-03 -2.016030251979827881e-03 3.930199891328811646e-04 3.642757236957550049e-01 3.666858673095703125e-01 1.300543546676635742e-03
5.840000510215759277e-01 1.688000082969665527e+00 8.759999871253967285e-01 1.792000055313110352e+00 7.373737096786499023e-01 -1.100378036499023438e-01 1.133732264861464500e-03 6.091427523642778397e-03 -3.743727691471576691e-03 -1.045227050781250000e-03 4.347823560237884521e-04 3.543246388435363770e-01 3.561252653598785400e-01 1.018136739730834961e-03
5.920000076293945312e-01 1.700000047683715820e+00 8.880000114440917969e-01 1.800000071525573730e+00 7.474747300148010254e-01 -8.331521600484848022e-02 1.229168730787932873e-03 4.807789810001850128e-03 -4.041224718093872070e-03 -4.386417567729949951e-04 4.616733640432357788e-04 3.444450497627258301e-01 3.455651402473449707e-01 6.567239761352539062e-04
6.000000238418579102e-01 1.712000012397766113e+00 9.000000357627868652e-01 1.807999968528747559e+00 7.575757503509521484e-01 -5.033741146326065063e-02 1.305113779380917549e-03 3.002825193107128143e-03 -4.270669072866439819e-03 -1.034624874591827393e-04 4.702992737293243408e-04 3.346056640148162842e-01 3.349952101707458496e-01 2.339184284210205078e-04
6.080000400543212891e-01 1.723999977111816406e+00 9.120000004768371582e-01 1.815999984741210938e+00 7.676767706871032715e-01 -1.162175182253122330e-02 1.361069735139608383e-03 7.108701393008232117e-04 -4.432559013366699219e-03 7.475912570953369141e-05 4.583019763231277466e-04 3.247750103473663330e-01 3.244031071662902832e-01 -2.292245626449584961e-04
6.160000562667846680e-01 1.735999941825866699e+00 9.240000247955322266e-01 1.824000000953674316e+00 7.777777910232543945e-01 3.205627575516700745e-02 1.397504587657749653e-03 -1.988298259675502777e-03 -4.526995122432708740e-03 2.045109868049621582e-04 4.225466400384902954e-04 3.149141669273376465e-01 3.137771487236022949e-01 -7.060021162033081055e-04
6.240000128746032715e-01 1.747999906539916992e+00 9.359999895095825195e-01 1.832000017166137695e+00 7.878788113594055176e-01 7.968894392251968384e-02 1.413599355146288872e-03 -4.969999194145202637e-03 -4.555949941277503967e-03 3.684982657432556152e-04 3.636647015810012817e-04 3.049826622009277344e-01 3.031048774719238281e-01 -1.169100403785705566e-03
6.320000290870666504e-01 1.759999871253967285e+00 9.480000138282775879e-01 1.839999914169311523e+00 7.979797720909118652e-01 1.299653202295303345e-01 1.409383723512291908e-03 -8.063158951699733734e-03 -4.521057009696960449e-03 6.144717335700988770e-04 2.825558185577392578e-04 2.949343323707580566e-01 2.923738956451416016e-01 -1.591071486473083496e-03
6.400000452995300293e-01 1.772000074386596680e+00 9.600000381469726562e-01 1.848000049591064453e+00 8.080807924270629883e-01 1.812168806791305542e-01 1.386284246109426022e-03 -1.106133405119180679e-02 -4.425108432769775391e-03 9.496100246906280518e-04 1.820102334022521973e-04 2.847213745117187500e-01 2.815705537796020508e-01 -1.941651105880737305e-03
6.480000019073486328e-01 1.784000039100646973e+00 9.720000028610229492e-01 1.856000065803527832e+00 8.181818127632141113e-01 2.313282191753387451e-01 1.344902440905570984e-03 -1.373086869716644287e-02 -4.272021353244781494e-03 1.347746700048446655e-03 6.692297756671905518e-05 2.742939889430999756e-01 2.706813812255859375e-01 -2.196043729782104492e-03
6.560000181198120117e-01 1.796000003814697266e+00 9.840000271797180176e-01 1.863999962806701660e+00 8.282828330993652344e-01 2.776085138320922852e-01 1.284977770410478115e-03 -1.583328656852245331e-02 -4.064703360199928284e-03 1.753691583871841431e-03 -5.557388067245483398e-05 2.636013329029083252e-01 2.596936821937561035e-01 -2.333372831344604492e-03
6.640000343322753906e-01 1.807999968528747559e+00 9.959999918937683105e-01 1.871999979019165039e+00 8.383838534355163574e-01 3.166726231575012207e-01 1.208427594974637032e-03 -1.714337430894374847e-02 -3.807909786701202393e-03 2.098210155963897705e-03 -1.794286072254180908e-04 2.525974512100219727e-01 2.485931664705276489e-01 -2.339214086532592773e-03
6.720000505447387695e-01 1.819999933242797852e+00 1.008000016212463379e+00 1.879999995231628418e+00 8.484848737716674805e-01 3.443366587162017822e-01 1.115157268941402435e-03 -1.748309843242168427e-02 -3.505611792206764221e-03 2.306874841451644897e-03 -2.947747707366943359e-04 2.412422150373458862e-01 2.373662889003753662e-01 -2.208575606346130371e-03
6.800000071525573730e-01 1.831999897956848145e+00 1.019999980926513672e+00 1.887999892234802246e+00 8.585858345031738281e-01 3.555935025215148926e-01 1.008276594802737236e-03 -1.673544570803642273e-02 -3.162758424878120422e-03 2.313688397407531738e-03 -3.939419984817504883e-04 2.295055538415908813e-01 2.259982824325561523e-01 -1.944094896316528320e-03
6.880000233650207520e-01 1.843999981880187988e+00 1.032000064849853516e+00 1.896000027656555176e+00 8.686868548393249512e-01 3.447326719760894775e-01 8.886075811460614204e-04 -1.487527601420879364e-02 -2.783840522170066833e-03 2.079095691442489624e-03 -4.689712077379226685e-04 2.173700630664825439e-01 2.144722640514373779e-01 -1.559406518936157227e-03
6.960000395774841309e-01 1.856000065803527832e+00 1.044000029563903809e+00 1.904000043869018555e+00 8.787878751754760742e-01 3.057279288768768311e-01 7.578543154522776604e-04 -1.197295356541872025e-02 -2.373956143856048584e-03 1.585334539413452148e-03 -5.112774670124053955e-04 2.048377394676208496e-01 2.027704417705535889e-01 -1.078128814697265625e-03
7.040000557899475098e-01 1.868000030517578125e+00 1.055999994277954102e+00 1.912000060081481934e+00 8.888888955116271973e-01 2.329086065292358398e-01 6.182967917993664742e-04 -8.204137906432151794e-03 -1.937801018357276917e-03 8.529387414455413818e-04 -5.152150988578796387e-04 1.919261217117309570e-01 1.908709257841110229e-01 -5.325525999069213867e-04
7.120000123977661133e-01 1.879999995231628418e+00 1.067999958992004395e+00 1.919999957084655762e+00 8.989899158477783203e-01 1.221506893634796143e-01 4.712971858680248260e-04 -3.841686993837356567e-03 -1.479886472225189209e-03 -6.422773003578186035e-05 -4.736091941595077515e-04 1.786742657423019409e-01 1.787499040365219116e-01 3.682076930999755859e-05
7.200000286102294922e-01 1.891999959945678711e+00 1.080000042915344238e+00 1.927999973297119141e+00 9.090909361839294434e-01 -2.755254507064819336e-02 3.195089520886540413e-04 7.687676697969436646e-04 -1.005894504487514496e-03 -1.081027090549468994e-03 -3.820974379777908325e-04 1.651390939950942993e-01 1.663785278797149658e-01 5.842000246047973633e-04
7.280000448226928711e-01 1.903999924659729004e+00 1.092000007629394531e+00 1.935999989509582520e+00 9.191918969154357910e-01 -2.118768692016601562e-01 1.643369905650615692e-04 5.226537585258483887e-03 -5.201194435358047485e-04 -2.081893384456634521e-03 -2.353731542825698853e-04 1.513942629098892212e-01 1.537235677242279053e-01 1.061186194419860840e-03
7.360000610351562500e-01 1.916000008583068848e+00 1.103999972343444824e+00 1.944000005722045898e+00 9.292929172515869141e-01 -4.187029004096984863e-01 8.604023605585098267e-06 9.110182523727416992e-03 -2.801138907670974731e-05 -2.933803945779800415e-03 -3.033131361007690430e-05 1.375263035297393799e-01 1.407472193241119385e-01 1.419022679328918457e-03
7.440000176429748535e-01 1.927999973297119141e+00 1.116000056266784668e+00 1.952000021934509277e+00 9.393939375877380371e-01 -6.254110336303710938e-01 -1.455462770536541939e-04 1.200379803776741028e-02 4.666047170758247375e-04 -3.489375114440917969e-03 2.368036657571792603e-04 1.236254721879959106e-01 1.274083554744720459e-01 1.611754298210144043e-03
7.520000338554382324e-01 1.939999938011169434e+00 1.128000020980834961e+00 1.960000038146972656e+00 9.494949579238891602e-01 -7.966195344924926758e-01 -2.972315996885299683e-04 1.352388411760330200e-02 9.583868086338043213e-04 -3.606513142585754395e-03 5.688369274139404297e-04 1.097852066159248352e-01 1.136598885059356689e-01 1.597896218299865723e-03
7.600000500679016113e-01 1.952000021934509277e+00 1.139999985694885254e+00 1.967999935150146484e+00 9.595959782600402832e-01 -8.832147121429443359e-01 -4.448298132047057152e-04 1.333747059106826782e-02 1.442687585949897766e-03 -3.150247037410736084e-03 9.679272770881652832e-04 9.608779847621917725e-02 9.945398569107055664e-02 1.346036791801452637e-03
7.680000066757202148e-01 1.963999986648559570e+00 1.151999950408935547e+00 1.975999951362609863e+00 9.696969985961914062e-01 -8.241529464721679688e-01 -5.863583646714687347e-04 1.116982102394104004e-02 1.915127038955688477e-03 -2.004109323024749756e-03 1.434240490198135376e-03 8.260355889797210693e-02 8.473999798297882080e-02 8.292794227600097656e-04
7.760000228881835938e-01 1.975999951362609863e+00 1.164000034332275391e+00 1.983999967575073242e+00 9.797979593276977539e-01 -5.529631376266479492e-01 -7.219776744022965431e-04 6.811380386352539062e-03 2.370893955230712891e-03 -8.112564682960510254e-05 1.967340707778930664e-03 6.938269734382629395e-02 6.946868449449539185e-02 3.269314765930175781e-05
7.840000391006469727e-01 1.987999916076660156e+00 1.175999999046325684e+00 1.991999983787536621e+00 9.898989796638488770e-01 -1.009035110473632812e-02 -8.503550197929143906e-04 1.151561737060546875e-04 2.805137075483798981e-03 2.672862261533737183e-03 2.562923356890678406e-03 5.644856020808219910e-02 5.359310656785964966e-02 -1.059472560882568359e-03
7.920000553131103516e-01 2.000000000000000000e+00 1.187999963760375977e+00 2.000000000000000000e+00 1.000000000000000000e+00 8.400437831878662109e-01 -9.718891233205795288e-04 -9.002476930618286133e-03 3.213943913578987122e-03 6.274573504924774170e-03 3.213943913578987122e-03 4.380179941654205322e-02 3.707367926836013794e-02 -2.456799149513244629e-03


==> data_2dpoisson_pred.bnd_pt.BL.txt <==
1.588406600058078766e-02 5.506444722414016724e-08
8.133339881896972656e-02 -1.443549990653991699e-08
1.897870302200317383e-01 4.470348358154296875e-08
3.266261518001556396e-01 2.477318048477172852e-07
4.733738601207733154e-01 0.000000000000000000e+00
6.102129817008972168e-01 -2.384185791015625000e-07
7.186666131019592285e-01 -1.788139343261718750e-07
7.841159701347351074e-01 2.384185791015625000e-07


==> data_2dpoisson_pred.bnd_pt.BR.txt <==
8.833182454109191895e-01 -8.195638656616210938e-08
1.196011424064636230e+00 2.980232238769531250e-08
1.603988647460937500e+00 1.781154423952102661e-08
1.916681766510009766e+00 -2.584420144557952881e-08


==> data_2dpoisson_pred.bnd_pt.ITF-flux.txt <==
1.985508203506469727e-02 0.000000000000000000e+00
1.016667485237121582e-01 0.000000000000000000e+00
2.372337877750396729e-01 -5.960464477539062500e-08
4.082826972007751465e-01 2.980232238769531250e-08
5.917173027992248535e-01 0.000000000000000000e+00
7.627662420272827148e-01 2.980232238769531250e-08
8.983332514762878418e-01 0.000000000000000000e+00
9.801449179649353027e-01 0.000000000000000000e+00


==> data_2dpoisson_pred.bnd_pt.ITF-sol.txt <==
1.985508203506469727e-02 -2.980232238769531250e-08
1.016667485237121582e-01 2.980232238769531250e-08
2.372337877750396729e-01 5.960464477539062500e-08
4.082826972007751465e-01 0.000000000000000000e+00
5.917173027992248535e-01 0.000000000000000000e+00
7.627662420272827148e-01 0.000000000000000000e+00
8.983332514762878418e-01 0.000000000000000000e+00
9.801449179649353027e-01 0.000000000000000000e+00


==> data_2dpoisson_pred.bnd_pt.L.txt <==
1.985508203506469727e-02 7.450580596923828125e-08
1.016667485237121582e-01 7.450580596923828125e-09
2.372337877750396729e-01 -1.192092895507812500e-07
4.082826972007751465e-01 -7.450580596923828125e-08
5.917173027992248535e-01 8.195638656616210938e-08
7.627662420272827148e-01 1.117587089538574219e-08
8.983332514762878418e-01 -7.450580596923828125e-09
9.801449179649353027e-01 -3.725290298461914062e-08


==> data_2dpoisson_pred.bnd_pt.R.txt <==
6.943184137344360352e-02 5.995389074087142944e-08
3.300094604492187500e-01 -1.071020960807800293e-08
6.699905395507812500e-01 2.048909664154052734e-08
9.305681586265563965e-01 -9.313225746154785156e-09


==> data_2dpoisson_pred.bnd_pt.TL.txt <==
2.382609993219375610e-02 9.313225746154785156e-09
1.220001056790351868e-01 -9.126961231231689453e-08
2.846805453300476074e-01 4.842877388000488281e-08
4.899392426013946533e-01 1.341104507446289062e-07
7.100607752799987793e-01 -2.104789018630981445e-07
9.153195023536682129e-01 2.887099981307983398e-08
1.077999949455261230e+00 6.705522537231445312e-08
1.176173925399780273e+00 -2.235174179077148438e-08


==> data_2dpoisson_pred.bnd_pt.TR.txt <==
1.255545496940612793e+00 0.000000000000000000e+00
1.464007616043090820e+00 -3.958120942115783691e-08
1.735992431640625000e+00 1.210719347000122070e-07
1.944454669952392578e+00 2.123415470123291016e-07


==> data_2dpoisson_sensitivity_hist_cells_rel_l2.txt <==
1.000000000000000021e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.258925411794167490e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.584893192461114082e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.995262314968878920e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333333333333333289e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.511886431509579437e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 4.000000000000000083e-03 1.555555555555555467e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.162277660168379394e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000042e-03 1.177777777777777764e-02 2.888888888888888756e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.981071705534973415e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.355555555555555569e-02 1.555555555555555511e-02 6.000000000000000125e-03 0.000000000000000000e+00 5.333333333333333155e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 0.000000000000000000e+00
5.011872336272724625e-03 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.528888888888888797e-01 1.244444444444444374e-02 9.555555555555554983e-03 0.000000000000000000e+00 1.866666666666666821e-02 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 3.555555555555555726e-03 0.000000000000000000e+00 0.000000000000000000e+00
6.309573444801930275e-03 0.000000000000000000e+00 1.133333333333333415e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.211111111111111138e-01 2.711111111111111013e-02 1.488888888888888901e-02 0.000000000000000000e+00 3.066666666666666499e-02 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 7.333333333333333197e-03 0.000000000000000000e+00 0.000000000000000000e+00
7.943282347242813790e-03 2.222222222222222329e-04 5.688888888888889162e-02 4.444444444444444657e-04 0.000000000000000000e+00 2.888888888888888756e-03 1.019999999999999934e-01 3.066666666666666499e-02 1.799999999999999864e-02 8.888888888888889315e-04 3.777777777777777818e-02 6.666666666666666444e-04 0.000000000000000000e+00 4.444444444444444657e-04 1.222222222222222286e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 1.466666666666666639e-02 1.042222222222222161e-01 6.666666666666666444e-04 4.444444444444444657e-04 3.015555555555555767e-01 7.133333333333333193e-02 4.555555555555555747e-02 3.044444444444444411e-02 1.442222222222222239e-01 4.333333333333333481e-02 1.111111111111111110e-03 0.000000000000000000e+00 4.911111111111111233e-02 1.933333333333333431e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.258925411794167490e-02 3.271111111111111303e-01 1.191111111111111120e-01 6.000000000000000125e-03 4.444444444444444657e-04 3.177777777777777701e-01 6.866666666666666752e-02 5.444444444444444114e-02 3.177777777777777979e-02 3.482222222222222108e-01 4.644444444444444098e-02 1.777777777777777863e-03 0.000000000000000000e+00 2.308888888888888935e-01 2.911111111111111191e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.584893192461114125e-02 4.288888888888888751e-01 1.391111111111111021e-01 1.977777777777777607e-02 2.666666666666666578e-03 7.377777777777777546e-02 5.977777777777777690e-02 7.000000000000000666e-02 5.177777777777777674e-02 1.257777777777777661e-01 6.133333333333332998e-02 4.222222222222221828e-03 2.222222222222222329e-04 1.380000000000000115e-01 3.422222222222222332e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.995262314968879874e-02 1.317777777777777715e-01 1.444444444444444309e-01 3.911111111111111038e-02 6.000000000000000125e-03 4.488888888888888790e-02 6.022222222222222560e-02 6.866666666666666752e-02 6.888888888888888840e-02 7.266666666666667107e-02 5.266666666666666718e-02 6.222222222222221870e-03 2.000000000000000042e-03 8.400000000000000522e-02 3.777777777777777818e-02 2.222222222222222329e-04 0.000000000000000000e+00
2.511886431509580825e-02 4.222222222222222349e-02 1.117777777777777815e-01 6.377777777777778045e-02 1.888888888888888909e-02 3.377777777777777463e-02 5.155555555555555586e-02 7.488888888888889372e-02 7.155555555555555280e-02 4.888888888888889145e-02 6.511111111111110572e-02 1.288888888888888896e-02 2.666666666666666578e-03 6.355555555555555958e-02 4.511111111111110877e-02 6.666666666666666444e-04 0.000000000000000000e+00
3.162277660168379134e-02 1.777777777777777776e-02 9.800000000000000377e-02 8.911111111111111316e-02 3.400000000000000244e-02 3.066666666666666499e-02 4.177777777777777479e-02 8.177777777777778256e-02 9.511111111111110461e-02 4.044444444444444259e-02 6.800000000000000488e-02 1.799999999999999864e-02 4.444444444444444441e-03 4.866666666666666363e-02 4.466666666666666702e-02 1.111111111111111110e-03 2.222222222222222329e-04
3.981071705534973415e-02 9.777777777777777596e-03 6.888888888888888840e-02 1.019999999999999934e-01 4.977777777777777496e-02 2.177777777777777785e-02 3.422222222222222332e-02 6.911111111111110927e-02 9.577777777777778112e-02 2.844444444444444581e-02 7.377777777777777546e-02 2.755555555555555536e-02 1.066666666666666631e-02 4.022222222222222171e-02 5.844444444444444470e-02 3.777777777777777905e-03 0.000000000000000000e+00
5.011872336272724798e-02 6.666666666666667095e-03 5.177777777777777674e-02 1.088888888888888823e-01 7.177777777777777368e-02 2.222222222222222307e-02 3.111111111111111022e-02 6.177777777777777868e-02 8.511111111111110961e-02 2.466666666666666660e-02 7.355555555555555458e-02 3.888888888888888951e-02 1.933333333333333431e-02 3.866666666666666863e-02 5.222222222222222543e-02 5.777777777777777513e-03 2.222222222222222329e-04
6.309573444801933051e-02 3.111111111111110935e-03 3.511111111111111377e-02 1.188888888888888912e-01 9.555555555555556024e-02 1.177777777777777764e-02 2.177777777777777785e-02 5.644444444444444292e-02 6.844444444444444664e-02 1.533333333333333250e-02 6.977777777777777191e-02 4.977777777777777496e-02 2.844444444444444581e-02 3.377777777777777463e-02 5.444444444444444114e-02 1.333333333333333419e-02 2.222222222222222329e-04
7.943282347242817953e-02 3.111111111111110935e-03 2.977777777777777801e-02 1.219999999999999973e-01 1.346666666666666567e-01 1.777777777777777776e-02 1.822222222222222299e-02 4.488888888888888790e-02 6.488888888888888484e-02 1.333333333333333419e-02 5.155555555555555586e-02 6.022222222222222560e-02 3.822222222222221993e-02 2.355555555555555527e-02 5.644444444444444292e-02 1.911111111111110997e-02 1.111111111111111110e-03
1.000000000000000056e-01 2.222222222222222329e-04 1.244444444444444374e-02 1.388888888888888951e-01 2.079999999999999905e-01 9.333333333333334106e-03 1.600000000000000033e-02 3.755555555555555730e-02 4.200000000000000261e-02 1.577777777777777946e-02 4.377777777777777657e-02 6.177777777777777868e-02 5.244444444444444631e-02 2.266666666666666829e-02 5.755555555555555425e-02 3.266666666666666330e-02 1.777777777777777863e-03
1.258925411794167559e-01 2.222222222222222329e-04 2.444444444444444399e-03 1.555555555555555580e-01 3.300000000000000155e-01 1.266666666666666635e-02 1.088888888888888892e-02 3.533333333333333465e-02 4.711111111111111055e-02 1.333333333333333419e-02 3.866666666666666863e-02 6.333333333333333870e-02 6.199999999999999956e-02 1.933333333333333431e-02 4.333333333333333481e-02 3.599999999999999728e-02 3.111111111111110935e-03
1.584893192461114264e-01 8.888888888888889315e-04 4.444444444444444657e-04 2.888888888888888756e-03 6.666666666666667095e-03 1.177777777777777764e-02 7.555555555555555809e-03 2.577777777777777793e-02 3.466666666666666508e-02 1.466666666666666639e-02 3.222222222222222154e-02 5.511111111111111072e-02 8.133333333333332693e-02 1.377777777777777768e-02 3.844444444444444775e-02 4.822222222222222188e-02 7.111111111111111452e-03
1.995262314968880846e-01 1.333333333333333289e-03 1.777777777777777863e-03 4.444444444444444441e-03 3.555555555555555726e-03 1.222222222222222286e-02 6.000000000000000125e-03 2.400000000000000050e-02 2.711111111111111013e-02 1.422222222222222290e-02 2.533333333333333270e-02 5.844444444444444470e-02 8.000000000000000167e-02 1.755555555555555688e-02 4.244444444444444436e-02 5.044444444444444453e-02 1.288888888888888896e-02
2.511886431509582351e-01 1.777777777777777863e-03 4.444444444444444657e-04 2.666666666666666578e-03 2.888888888888888756e-03 1.000000000000000021e-02 8.000000000000000167e-03 2.133333333333333262e-02 2.511111111111111183e-02 1.111111111111111154e-02 2.488888888888888748e-02 4.377777777777777657e-02 8.822222222222221577e-02 1.888888888888888909e-02 4.466666666666666702e-02 5.644444444444444292e-02 2.111111111111111174e-02
3.162277660168379412e-01 8.888888888888889315e-04 1.333333333333333289e-03 2.000000000000000042e-03 2.444444444444444399e-03 1.000000000000000021e-02 8.888888888888888881e-03 2.444444444444444572e-02 1.755555555555555688e-02 1.022222222222222282e-02 1.977777777777777607e-02 4.844444444444444275e-02 8.244444444444444520e-02 1.644444444444444556e-02 4.311111111111111394e-02 7.044444444444444842e-02 4.111111111111111216e-02
3.981071705534973137e-01 1.333333333333333289e-03 1.333333333333333289e-03 3.777777777777777905e-03 4.222222222222221828e-03 7.333333333333333197e-03 1.066666666666666631e-02 2.444444444444444572e-02 1.888888888888888909e-02 1.044444444444444370e-02 2.222222222222222307e-02 5.600000000000000117e-02 7.444444444444443809e-02 1.600000000000000033e-02 4.177777777777777479e-02 8.422222222222222610e-02 7.199999999999999456e-02
5.011872336272724660e-01 4.444444444444444657e-04 1.333333333333333289e-03 2.222222222222222220e-03 5.333333333333333155e-03 8.888888888888888881e-03 1.066666666666666631e-02 1.933333333333333431e-02 1.888888888888888909e-02 1.200000000000000025e-02 1.888888888888888909e-02 6.622222222222222399e-02 7.199999999999999456e-02 2.355555555555555527e-02 5.488888888888888984e-02 1.084444444444444405e-01 1.071111111111111153e-01
6.309573444801935826e-01 1.333333333333333289e-03 1.333333333333333289e-03 3.555555555555555726e-03 6.666666666666667095e-03 1.022222222222222282e-02 1.222222222222222286e-02 1.977777777777777607e-02 1.466666666666666639e-02 8.666666666666666269e-03 1.777777777777777776e-02 7.733333333333333726e-02 7.022222222222222754e-02 2.888888888888888756e-02 5.466666666666666896e-02 1.093333333333333379e-01 1.364444444444444515e-01
7.943282347242821562e-01 1.555555555555555467e-03 1.555555555555555467e-03 6.222222222222221870e-03 3.777777777777777905e-03 9.555555555555554983e-03 1.355555555555555507e-02 1.200000000000000025e-02 1.444444444444444378e-02 8.444444444444443656e-03 2.155555555555555697e-02 7.222222222222221544e-02 6.444444444444444309e-02 3.177777777777777979e-02 5.111111111111111410e-02 1.291111111111111209e-01 1.531111111111111145e-01
1.000000000000000000e+00 2.000000000000000042e-03 2.666666666666666578e-03 2.888888888888888756e-03 3.777777777777777905e-03 8.888888888888888881e-03 6.888888888888888840e-03 1.088888888888888892e-02 9.333333333333334106e-03 6.888888888888888840e-03 1.600000000000000033e-02 1.126666666666666650e-01 8.488888888888888873e-02 1.888888888888888909e-02 3.044444444444444411e-02 1.228888888888888947e-01 2.359999999999999876e-01
1.258925411794167504e+00 1.333333333333333289e-03 4.444444444444444657e-04 1.111111111111111110e-03 2.444444444444444399e-03 5.777777777777777513e-03 3.333333333333333547e-03 5.333333333333333155e-03 4.666666666666667053e-03 4.222222222222221828e-03 8.888888888888888881e-03 3.688888888888888773e-02 4.933333333333333320e-02 1.000000000000000021e-02 1.666666666666666644e-02 5.822222222222222382e-02 1.511111111111111127e-01
1.584893192461114042e+00 4.444444444444444657e-04 6.666666666666666444e-04 1.111111111111111110e-03 1.777777777777777863e-03 1.333333333333333289e-03 2.444444444444444399e-03 3.555555555555555726e-03 2.666666666666666578e-03 4.000000000000000083e-03 4.666666666666667053e-03 1.177777777777777764e-02 1.511111111111111162e-02 5.333333333333333155e-03 1.177777777777777764e-02 2.599999999999999881e-02 3.266666666666666330e-02
1.995262314968880846e+00 2.222222222222222329e-04 4.444444444444444657e-04 8.888888888888889315e-04 8.888888888888889315e-04 2.000000000000000042e-03 1.777777777777777863e-03 3.777777777777777905e-03 4.222222222222221828e-03 1.555555555555555467e-03 5.777777777777777513e-03 8.444444444444443656e-03 1.022222222222222282e-02 2.888888888888888756e-03 9.555555555555554983e-03 1.355555555555555507e-02 1.533333333333333250e-02
2.511886431509582351e+00 4.444444444444444657e-04 0.000000000000000000e+00 4.444444444444444657e-04 4.444444444444444657e-04 1.111111111111111110e-03 4.444444444444444657e-04 1.111111111111111110e-03 1.777777777777777863e-03 6.666666666666666444e-04 1.111111111111111110e-03 4.000000000000000083e-03 5.555555555555555768e-03 2.222222222222222220e-03 3.777777777777777905e-03 8.000000000000000167e-03 5.777777777777777513e-03
3.162277660168379523e+00 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 8.888888888888889315e-04 1.111111111111111110e-03 4.444444444444444657e-04 4.444444444444444657e-04 8.888888888888889315e-04 8.888888888888889315e-04
3.981071705534973137e+00 0.000000000000000000e+00 2.222222222222222329e-04 2.222222222222222329e-04 1.111111111111111110e-03 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00 2.222222222222222329e-04 2.222222222222222329e-04 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00
5.011872336272724660e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 8.888888888888889315e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.444444444444444657e-04
6.309573444801936049e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00
7.943282347242821118e+00 2.222222222222222329e-04 2.222222222222222329e-04 0.000000000000000000e+00 2.222222222222222329e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.444444444444444657e-04 0.000000000000000000e+00 0.000000000000000000e+00 4.444444444444444657e-04 4.444444444444444657e-04 2.222222222222222329e-04 4.444444444444444657e-04 0.000000000000000000e+00 6.666666666666666444e-04 2.222222222222222329e-04
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_2dpoisson_sensitivity_hist_ratio_best_loss.txt <==
1.000000000000000082e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.333521432163324055e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.778279410038922901e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.371373705661655382e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.162277660168379530e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.216965034285822237e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.623413251903490700e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.166666666666666528e-05 0.000000000000000000e+00 4.166666666666666528e-05 0.000000000000000000e+00
7.498942093324558562e-05 0.000000000000000000e+00 1.250000000000000026e-04 5.000000000000000104e-04 1.666666666666666611e-04 2.500000000000000052e-04 2.083333333333333467e-04
1.000000000000000048e-04 8.333333333333333055e-05 2.166666666666666567e-03 6.791666666666666338e-03 2.749999999999999840e-03 3.625000000000000184e-03 2.666666666666666578e-03
1.333521432163323954e-04 3.749999999999999861e-03 1.283333333333333375e-02 3.058333333333333390e-02 1.620833333333333501e-02 1.920833333333333420e-02 1.175000000000000003e-02
1.778279410038922698e-04 1.762499999999999831e-02 3.166666666666666935e-02 4.795833333333333198e-02 3.437500000000000278e-02 3.504166666666666541e-02 2.783333333333333492e-02
2.371373705661655382e-04 3.079166666666666510e-02 4.270833333333333426e-02 5.362499999999999906e-02 4.295833333333333448e-02 4.366666666666666613e-02 4.050000000000000128e-02
3.162277660168379394e-04 3.908333333333333104e-02 5.650000000000000161e-02 6.666666666666666574e-02 5.695833333333333304e-02 5.541666666666666963e-02 4.987500000000000266e-02
4.216965034285822373e-04 5.095833333333333465e-02 6.829166666666666718e-02 7.220833333333333270e-02 6.337500000000000078e-02 6.337500000000000078e-02 6.470833333333333992e-02
5.623413251903490971e-04 6.045833333333333615e-02 6.375000000000000111e-02 6.770833333333332871e-02 6.275000000000000022e-02 6.316666666666666263e-02 6.600000000000000311e-02
7.498942093324558562e-04 5.904166666666666591e-02 5.725000000000000228e-02 7.237499999999999489e-02 6.183333333333333043e-02 6.329166666666666274e-02 6.354166666666666297e-02
1.000000000000000021e-03 5.658333333333333270e-02 5.874999999999999667e-02 8.020833333333333981e-02 6.454166666666666385e-02 6.520833333333332649e-02 6.579166666666666496e-02
1.333521432163324062e-03 6.012499999999999789e-02 7.604166666666666019e-02 6.729166666666666630e-02 6.816666666666666707e-02 6.658333333333332771e-02 6.870833333333332960e-02
1.778279410038922752e-03 6.633333333333332749e-02 7.233333333333333282e-02 4.766666666666666968e-02 6.170833333333333032e-02 5.995833333333333570e-02 6.466666666666666397e-02
2.371373705661655382e-03 7.091666666666666952e-02 5.800000000000000294e-02 4.508333333333333637e-02 5.479166666666666907e-02 5.904166666666666591e-02 6.016666666666666691e-02
3.162277660168379394e-03 6.074999999999999845e-02 3.899999999999999994e-02 4.833333333333333232e-02 4.454166666666666691e-02 5.062500000000000333e-02 5.291666666666666741e-02
4.216965034285822915e-03 5.045833333333333420e-02 3.962500000000000050e-02 4.829166666666666330e-02 4.537499999999999867e-02 4.670833333333333087e-02 4.629166666666666846e-02
5.623413251903490971e-03 4.175000000000000239e-02 4.091666666666666369e-02 4.000000000000000083e-02 4.154166666666666424e-02 3.845833333333333048e-02 4.266666666666666524e-02
7.498942093324557912e-03 3.904166666666666896e-02 3.987500000000000072e-02 2.966666666666666757e-02 3.558333333333333487e-02 3.779166666666666785e-02 3.520833333333333454e-02
1.000000000000000021e-02 3.470833333333333409e-02 3.333333333333333287e-02 2.212499999999999883e-02 3.074999999999999956e-02 2.912500000000000158e-02 3.029166666666666813e-02
1.333521432163324062e-02 3.187500000000000056e-02 2.437500000000000083e-02 1.958333333333333454e-02 2.595833333333333326e-02 2.454166666666666649e-02 2.533333333333333270e-02
1.778279410038922925e-02 2.800000000000000058e-02 1.820833333333333331e-02 1.570833333333333456e-02 2.162499999999999839e-02 1.858333333333333365e-02 2.170833333333333295e-02
2.371373705661655382e-02 2.299999999999999961e-02 1.658333333333333187e-02 1.358333333333333268e-02 1.708333333333333232e-02 1.795833333333333309e-02 1.812499999999999875e-02
3.162277660168379134e-02 2.179166666666666752e-02 1.579166666666666566e-02 1.291666666666666657e-02 1.575000000000000011e-02 1.754166666666666721e-02 1.720833333333333243e-02
4.216965034285822395e-02 1.991666666666666585e-02 1.595833333333333479e-02 1.129166666666666687e-02 1.479166666666666650e-02 1.558333333333333272e-02 1.679166666666666655e-02
5.623413251903491145e-02 1.954166666666666552e-02 1.620833333333333501e-02 1.137499999999999969e-02 1.566666666666666555e-02 1.650000000000000078e-02 1.495833333333333390e-02
7.498942093324557912e-02 1.970833333333333465e-02 1.549999999999999989e-02 1.145833333333333252e-02 1.745833333333333265e-02 1.541666666666666706e-02 1.379166666666666735e-02
1.000000000000000056e-01 1.849999999999999908e-02 1.566666666666666555e-02 9.458333333333332482e-03 1.533333333333333250e-02 1.274999999999999918e-02 1.554166666666666717e-02
1.333521432163324028e-01 1.487499999999999933e-02 1.274999999999999918e-02 6.583333333333333398e-03 1.299999999999999940e-02 9.791666666666667268e-03 1.141666666666666698e-02
1.778279410038922925e-01 1.095833333333333381e-02 9.249999999999999542e-03 6.458333333333333287e-03 1.070833333333333359e-02 7.791666666666666359e-03 8.166666666666665825e-03
2.371373705661655173e-01 8.333333333333333218e-03 7.083333333333332975e-03 4.874999999999999993e-03 6.708333333333333509e-03 6.624999999999999813e-03 6.958333333333333731e-03
3.162277660168379412e-01 6.958333333333333731e-03 7.166666666666666671e-03 5.166666666666666630e-03 6.583333333333333398e-03 6.583333333333333398e-03 6.125000000000000236e-03
4.216965034285822256e-01 6.291666666666666761e-03 5.458333333333333266e-03 4.583333333333333356e-03 5.624999999999999792e-03 4.958333333333333690e-03 5.749999999999999903e-03
5.623413251903490728e-01 6.499999999999999702e-03 4.833333333333333579e-03 2.958333333333333214e-03 4.958333333333333690e-03 5.000000000000000104e-03 4.333333333333333134e-03
7.498942093324558744e-01 5.708333333333333488e-03 4.583333333333333356e-03 2.458333333333333204e-03 4.333333333333333134e-03 4.333333333333333134e-03 4.083333333333332912e-03
1.000000000000000000e+00 3.749999999999999861e-03 4.250000000000000305e-03 2.708333333333333426e-03 3.625000000000000184e-03 3.374999999999999962e-03 3.708333333333333447e-03
1.333521432163323972e+00 3.958333333333333669e-03 3.083333333333333325e-03 3.000000000000000062e-03 3.041666666666666477e-03 3.749999999999999861e-03 3.249999999999999851e-03
1.778279410038922759e+00 1.250000000000000026e-03 2.249999999999999830e-03 2.374999999999999941e-03 1.874999999999999931e-03 1.541666666666666663e-03 2.458333333333333204e-03
2.371373705661655062e+00 1.874999999999999931e-03 2.666666666666666578e-03 1.833333333333333299e-03 2.041666666666666456e-03 2.166666666666666567e-03 2.166666666666666567e-03
3.162277660168379523e+00 1.416666666666666768e-03 1.958333333333333193e-03 1.458333333333333400e-03 2.083333333333333304e-03 1.500000000000000031e-03 1.250000000000000026e-03
4.216965034285822256e+00 9.583333333333332810e-04 6.666666666666666444e-04 6.250000000000000130e-04 1.124999999999999915e-03 6.666666666666666444e-04 4.583333333333333248e-04
5.623413251903491172e+00 5.833333333333333816e-04 6.666666666666666444e-04 8.750000000000000182e-04 7.500000000000000156e-04 5.000000000000000104e-04 8.750000000000000182e-04
7.498942093324558300e+00 2.083333333333333467e-04 7.916666666666666470e-04 4.166666666666666934e-04 2.500000000000000052e-04 7.083333333333333842e-04 4.583333333333333248e-04
1.000000000000000000e+01 4.583333333333333248e-04 4.583333333333333248e-04 3.750000000000000078e-04 5.416666666666666418e-04 3.750000000000000078e-04 3.750000000000000078e-04
1.333521432163323972e+01 1.250000000000000026e-04 8.333333333333333055e-05 2.083333333333333467e-04 1.666666666666666611e-04 8.333333333333333055e-05 1.666666666666666611e-04
1.778279410038922848e+01 8.333333333333333055e-05 4.166666666666666528e-05 8.333333333333333055e-05 4.166666666666666528e-05 8.333333333333333055e-05 8.333333333333333055e-05
2.371373705661655151e+01 1.250000000000000026e-04 1.666666666666666611e-04 1.666666666666666611e-04 4.166666666666666528e-05 2.083333333333333467e-04 2.083333333333333467e-04
3.162277660168379256e+01 1.666666666666666611e-04 8.333333333333333055e-05 1.250000000000000026e-04 1.666666666666666611e-04 8.333333333333333055e-05 1.250000000000000026e-04
4.216965034285822611e+01 1.250000000000000026e-04 1.250000000000000026e-04 0.000000000000000000e+00 1.250000000000000026e-04 4.166666666666666528e-05 8.333333333333333055e-05
5.623413251903490817e+01 8.333333333333333055e-05 0.000000000000000000e+00 0.000000000000000000e+00 4.166666666666666528e-05 4.166666666666666528e-05 0.000000000000000000e+00
7.498942093324558300e+01 4.166666666666666934e-04 1.250000000000000026e-04 1.666666666666666611e-04 1.250000000000000026e-04 3.333333333333333222e-04 2.500000000000000052e-04
1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_2dpoisson_sensitivity_hist_ratio_rel_l2.txt <==
1.000000000000000021e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.258925411794167490e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.584893192461114082e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.995262314968878920e-03 0.000000000000000000e+00 1.250000000000000026e-04 1.250000000000000026e-04 0.000000000000000000e+00 2.083333333333333467e-04 4.166666666666666528e-05
2.511886431509579437e-03 0.000000000000000000e+00 2.500000000000000052e-04 8.333333333333333868e-04 3.333333333333333222e-04 4.583333333333333248e-04 2.916666666666666908e-04
3.162277660168379394e-03 1.250000000000000026e-04 9.166666666666666496e-04 2.083333333333333304e-03 1.124999999999999915e-03 7.916666666666666470e-04 1.208333333333333395e-03
3.981071705534973415e-03 9.166666666666666496e-04 4.583333333333333356e-03 7.791666666666666359e-03 4.000000000000000083e-03 4.583333333333333356e-03 4.708333333333333467e-03
5.011872336272724625e-03 3.874999999999999972e-03 1.354166666666666713e-02 1.962500000000000008e-02 1.008333333333333304e-02 1.366666666666666724e-02 1.329166666666666691e-02
6.309573444801930275e-03 6.333333333333333176e-03 1.425000000000000051e-02 1.929166666666666530e-02 1.141666666666666698e-02 1.437500000000000062e-02 1.408333333333333312e-02
7.943282347242813790e-03 9.666666666666667157e-03 1.779166666666666743e-02 2.187499999999999861e-02 1.495833333333333390e-02 1.808333333333333320e-02 1.629166666666666610e-02
1.000000000000000021e-02 3.904166666666666896e-02 5.158333333333333520e-02 6.425000000000000155e-02 4.716666666666666924e-02 5.533333333333333159e-02 5.237499999999999795e-02
1.258925411794167490e-02 8.749999999999999445e-02 1.045833333333333337e-01 1.044999999999999957e-01 9.291666666666666130e-02 1.017916666666666692e-01 1.018749999999999933e-01
1.584893192461114125e-02 6.945833333333333026e-02 7.987500000000000155e-02 7.745833333333333737e-02 7.495833333333333515e-02 7.499999999999999722e-02 7.683333333333333681e-02
1.995262314968879874e-02 5.120833333333333487e-02 5.329166666666666774e-02 4.916666666666666408e-02 5.012500000000000289e-02 4.920833333333333309e-02 5.433333333333333071e-02
2.511886431509580825e-02 4.700000000000000011e-02 4.499999999999999833e-02 4.062500000000000139e-02 4.329166666666666580e-02 4.395833333333333537e-02 4.537499999999999867e-02
3.162277660168379134e-02 4.862500000000000155e-02 4.333333333333333481e-02 4.187500000000000250e-02 4.341666666666666591e-02 4.387499999999999734e-02 4.654166666666666868e-02
3.981071705534973415e-02 4.654166666666666868e-02 4.191666666666666458e-02 4.170833333333333337e-02 4.079166666666666358e-02 4.366666666666666613e-02 4.570833333333332998e-02
5.011872336272724798e-02 4.816666666666667013e-02 4.016666666666666996e-02 4.154166666666666424e-02 4.029166666666667007e-02 4.441666666666666680e-02 4.516666666666666746e-02
6.309573444801933051e-02 4.674999999999999989e-02 4.175000000000000239e-02 3.829166666666666829e-02 4.087500000000000161e-02 4.299999999999999656e-02 4.291666666666666546e-02
7.943282347242817953e-02 4.970833333333333354e-02 4.583333333333333010e-02 3.549999999999999684e-02 4.637499999999999956e-02 4.345833333333333492e-02 4.120833333333333293e-02
1.000000000000000056e-01 5.595833333333333215e-02 5.262499999999999817e-02 3.258333333333333220e-02 4.845833333333333243e-02 4.766666666666666968e-02 4.504166666666666735e-02
1.258925411794167559e-01 6.487500000000000211e-02 6.616666666666666530e-02 3.270833333333333232e-02 6.108333333333333670e-02 5.329166666666666774e-02 4.937500000000000222e-02
1.584893192461114264e-01 2.649999999999999925e-02 2.445833333333333193e-02 2.058333333333333195e-02 2.508333333333333248e-02 2.249999999999999917e-02 2.395833333333333495e-02
1.995262314968880846e-01 2.937499999999999833e-02 2.029166666666666619e-02 2.191666666666666763e-02 2.470833333333333215e-02 2.274999999999999939e-02 2.412500000000000061e-02
2.511886431509582351e-01 2.991666666666666780e-02 2.170833333333333295e-02 1.987500000000000031e-02 2.587499999999999870e-02 2.270833333333333384e-02 2.291666666666666505e-02
3.162277660168379412e-01 2.766666666666666580e-02 2.283333333333333395e-02 2.441666666666666638e-02 2.395833333333333495e-02 2.574999999999999858e-02 2.520833333333333259e-02
3.981071705534973137e-01 3.037499999999999922e-02 2.687499999999999958e-02 2.695833333333333415e-02 2.720833333333333437e-02 2.833333333333333190e-02 2.866666666666666669e-02
5.011872336272724660e-01 3.483333333333333420e-02 3.112499999999999989e-02 3.345833333333333298e-02 3.483333333333333420e-02 3.312500000000000167e-02 3.145833333333333121e-02
6.309573444801935826e-01 3.820833333333333026e-02 3.279166666666666341e-02 3.645833333333333565e-02 3.749999999999999861e-02 3.487500000000000322e-02 3.508333333333333443e-02
7.943282347242821562e-01 3.933333333333333126e-02 3.391666666666666441e-02 3.820833333333333026e-02 4.075000000000000150e-02 3.512500000000000344e-02 3.558333333333333487e-02
1.000000000000000000e+00 4.137500000000000205e-02 4.025000000000000105e-02 4.512499999999999845e-02 4.554166666666666780e-02 4.133333333333333304e-02 3.987500000000000072e-02
1.258925411794167504e+00 1.791666666666666755e-02 1.741666666666666710e-02 3.212500000000000078e-02 2.562499999999999847e-02 2.070833333333333207e-02 2.112500000000000142e-02
1.584893192461114042e+00 4.250000000000000305e-03 4.458333333333333245e-03 1.479166666666666650e-02 7.916666666666667337e-03 8.000000000000000167e-03 7.583333333333333419e-03
1.995262314968880846e+00 2.916666666666666800e-03 3.791666666666666709e-03 8.583333333333333440e-03 5.541666666666666963e-03 4.874999999999999993e-03 4.874999999999999993e-03
2.511886431509582351e+00 9.583333333333332810e-04 1.541666666666666663e-03 4.416666666666666831e-03 2.291666666666666678e-03 2.333333333333333526e-03 2.291666666666666678e-03
3.162277660168379523e+00 1.666666666666666611e-04 3.750000000000000078e-04 6.250000000000000130e-04 6.250000000000000130e-04 3.333333333333333222e-04 2.083333333333333467e-04
3.981071705534973137e+00 1.666666666666666611e-04 2.500000000000000052e-04 1.250000000000000026e-04 3.333333333333333222e-04 1.250000000000000026e-04 8.333333333333333055e-05
5.011872336272724660e+00 1.250000000000000026e-04 1.666666666666666611e-04 4.166666666666666528e-05 1.250000000000000026e-04 1.250000000000000026e-04 8.333333333333333055e-05
6.309573444801936049e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.250000000000000026e-04 8.333333333333333055e-05 0.000000000000000000e+00 4.166666666666666528e-05
7.943282347242821118e+00 1.666666666666666611e-04 1.666666666666666611e-04 3.333333333333333222e-04 3.333333333333333222e-04 1.666666666666666611e-04 1.666666666666666611e-04
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_2dpoisson_sensitivity_slice_n_dirichlet.txt <==
2.000000000000000000e+00 7.218450307846069336e-02 2.472692108154296875e+02 1.433488655090332031e+01
4.000000000000000000e+00 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
6.000000000000000000e+00 4.539079666137695312e-01 2.472692108154296875e+02 8.557836151123046875e+01
8.000000000000000000e+00 3.542602658271789551e-01 2.472692108154296875e+02 3.114926757812500000e+02


==> data_2dpoisson_sensitivity_slice_n_itf.txt <==
4.000000000000000000e+00 1.186395622789859772e-02 1.172056121826171875e+02 2.961701202392578125e+01
6.000000000000000000e+00 1.698572002351284027e-02 1.686230010986328125e+02 2.880209922790527344e+01
8.000000000000000000e+00 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
1.000000000000000000e+01 7.273266464471817017e-02 6.792387084960937500e+02 2.821399307250976562e+01


==> data_2dpoisson_sensitivity_slice_n_neumann.txt <==
4.000000000000000000e+00 5.043029785156250000e-02 3.136986160278320312e+01 3.002198600769042969e+01
6.000000000000000000e+00 1.839950680732727051e-02 1.535892333984375000e+02 3.002198600769042969e+01
8.000000000000000000e+00 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
1.000000000000000000e+01 6.798893678933382034e-03 3.385922546386718750e+02 3.002198600769042969e+01


==> data_2dpoisson_sensitivity_slice_rb_dir_factor.txt <==
5.999999999999999778e-01 8.479398675262928009e-03 2.472692108154296875e+02 9.680173492431640625e+01
8.000000000000000444e-01 7.570988498628139496e-03 2.472692108154296875e+02 5.067157363891601562e+01
1.000000000000000000e+00 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
1.199999999999999956e+00 1.671198755502700806e-02 2.472692108154296875e+02 3.426615524291992188e+01
1.399999999999999911e+00 1.873654872179031372e-02 2.472692108154296875e+02 6.010029602050781250e+01


==> data_2dpoisson_sensitivity_slice_rb_itf_factor.txt <==
5.999999999999999778e-01 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
8.000000000000000444e-01 9.208185598254203796e-03 1.940156707763671875e+02 4.991161727905273438e+01
1.000000000000000000e+00 5.101285502314567566e-02 2.158997192382812500e+02 9.915679168701171875e+01
1.199999999999999956e+00 6.014565378427505493e-02 3.154375610351562500e+02 2.424086608886718750e+02
1.399999999999999911e+00 1.874672174453735352e-01 5.861286010742187500e+02 8.900932617187500000e+02


==> data_2dpoisson_sensitivity_slice_rb_neu_factor.txt <==
5.999999999999999778e-01 1.842481270432472229e-02 8.521589660644531250e+01 3.002198600769042969e+01
8.000000000000000444e-01 9.490223601460456848e-03 1.136685256958007812e+02 3.002198600769042969e+01
1.000000000000000000e+00 1.735704019665718079e-02 1.646518859863281250e+02 3.002198600769042969e+01
1.199999999999999956e+00 2.132627880200743675e-03 2.472692108154296875e+02 3.002198600769042969e+01
1.399999999999999911e+00 3.733162581920623779e-02 3.781587219238281250e+02 3.002198600769042969e+01


==> data_2dpoisson_window.bl_neumann.txt <==
0.000000000000000000e+00 4.950378239154815674e-01
8.000000379979610443e-03 4.923188686370849609e-01
1.600000075995922089e-02 4.887899160385131836e-01
2.400000020861625671e-02 4.844685196876525879e-01
3.200000151991844177e-02 4.793939590454101562e-01
4.000000283122062683e-02 4.736092090606689453e-01
4.800000041723251343e-02 4.671375453472137451e-01
5.600000172853469849e-02 4.600352644920349121e-01
6.400000303983688354e-02 4.523461461067199707e-01
7.200000435113906860e-02 4.441131353378295898e-01
8.000000566244125366e-02 4.353907704353332520e-01
8.800000697374343872e-02 4.262173473834991455e-01
9.600000083446502686e-02 4.166394770145416260e-01
1.040000021457672119e-01 4.067004621028900146e-01
1.120000034570693970e-01 3.964335620403289795e-01
1.200000047683715820e-01 3.858880400657653809e-01
1.280000060796737671e-01 3.750855624675750732e-01
1.360000073909759521e-01 3.640545606613159180e-01
1.440000087022781372e-01 3.528365194797515869e-01
1.520000100135803223e-01 3.414486944675445557e-01
1.600000113248825073e-01 3.299079537391662598e-01
1.680000126361846924e-01 3.182615339756011963e-01
1.760000139474868774e-01 3.065164387226104736e-01
1.840000152587890625e-01 2.947014570236206055e-01
1.920000016689300537e-01 2.828483283519744873e-01
2.000000029802322388e-01 2.709824442863464355e-01
2.080000042915344238e-01 2.591423094272613525e-01
2.160000056028366089e-01 2.473552227020263672e-01
2.240000069141387939e-01 2.356582581996917725e-01
2.320000082254409790e-01 2.240945100784301758e-01
2.400000095367431641e-01 2.127042412757873535e-01
2.480000108480453491e-01 2.015323042869567871e-01
2.560000121593475342e-01 1.906130015850067139e-01
2.639999985694885254e-01 1.799895763397216797e-01
2.720000147819519043e-01 1.697041094303131104e-01
2.800000011920928955e-01 1.597867012023925781e-01
2.880000174045562744e-01 1.502764523029327393e-01
2.960000038146972656e-01 1.411998271942138672e-01
3.040000200271606445e-01 1.325780153274536133e-01
3.120000064373016357e-01 1.244414150714874268e-01
3.200000226497650146e-01 1.168029904365539551e-01
3.280000090599060059e-01 1.096862852573394775e-01
3.360000252723693848e-01 1.031056940555572510e-01
3.440000116825103760e-01 9.708935022354125977e-02
3.520000278949737549e-01 9.166640043258666992e-02
3.600000143051147461e-01 8.687123656272888184e-02
3.680000305175781250e-01 8.276510238647460938e-02
3.760000169277191162e-01 7.941699028015136719e-02
3.840000033378601074e-01 7.691615819931030273e-02
3.920000195503234863e-01 7.538345456123352051e-02
4.000000059604644775e-01 7.495453953742980957e-02
4.080000221729278564e-01 7.580202817916870117e-02
4.160000085830688477e-01 7.812225818634033203e-02
4.240000247955322266e-01 8.214271068572998047e-02
4.320000112056732178e-01 8.811995387077331543e-02
4.400000274181365967e-01 9.632003307342529297e-02
4.480000138282775879e-01 1.070388257503509521e-01
4.560000300407409668e-01 1.205905079841613770e-01
4.640000164508819580e-01 1.372882425785064697e-01
4.720000326633453369e-01 1.574552506208419800e-01
4.800000190734863281e-01 1.814121603965759277e-01
4.880000352859497070e-01 2.094728648662567139e-01
4.960000216960906982e-01 2.419521063566207886e-01
5.040000081062316895e-01 2.791488170623779297e-01
5.120000243186950684e-01 3.213553428649902344e-01
5.200000405311584473e-01 3.688699901103973389e-01
5.279999971389770508e-01 4.219953119754791260e-01
5.360000133514404297e-01 4.810494780540466309e-01
5.440000295639038086e-01 5.463803410530090332e-01
5.520000457763671875e-01 6.183716058731079102e-01
5.600000023841857910e-01 6.974642872810363770e-01
5.680000185966491699e-01 7.841565012931823730e-01
5.760000348091125488e-01 8.790177702903747559e-01
5.840000510215759277e-01 9.826734662055969238e-01
5.920000076293945312e-01 1.095804572105407715e+00
6.000000238418579102e-01 1.219106554985046387e+00
6.080000400543212891e-01 1.353270530700683594e+00
6.160000562667846680e-01 1.498925209045410156e+00
6.240000128746032715e-01 1.656578183174133301e+00
6.320000290870666504e-01 1.826574802398681641e+00
6.400000452995300293e-01 2.009012937545776367e+00
6.480000019073486328e-01 2.203716039657592773e+00
6.560000181198120117e-01 2.410194873809814453e+00
6.640000343322753906e-01 2.627615690231323242e+00
6.720000505447387695e-01 2.854823112487792969e+00
6.800000071525573730e-01 3.090361356735229492e+00
6.880000233650207520e-01 3.332501173019409180e+00
6.960000395774841309e-01 3.579322814941406250e+00
7.040000557899475098e-01 3.828749895095825195e+00
7.120000123977661133e-01 4.078620910644531250e+00
7.200000286102294922e-01 4.326741218566894531e+00
7.280000448226928711e-01 4.570924282073974609e+00
7.360000610351562500e-01 4.809020042419433594e+00
7.440000176429748535e-01 5.038935184478759766e+00
7.520000338554382324e-01 5.258658885955810547e+00
7.600000500679016113e-01 5.466234683990478516e+00
7.680000066757202148e-01 5.659798145294189453e+00
7.760000228881835938e-01 5.837548255920410156e+00
7.840000391006469727e-01 5.997762203216552734e+00
7.920000553131103516e-01 6.138798713684082031e+00


==> data_config1_window1_rhs_BCL.txt <==
0.000000000000000000e+00 -4.576192063955776490e+00
5.025125628140703592e-03 -4.438216423836506941e+00
1.005025125628140718e-02 -4.300240783717237392e+00
1.507537688442210991e-02 -4.162265143597967842e+00
2.010050251256281437e-02 -4.024289503478698293e+00
2.512562814070351883e-02 -3.886313863359428300e+00
3.015075376884421982e-02 -3.748338223240158751e+00
3.517587939698492427e-02 -3.610362583120888758e+00
4.020100502512562873e-02 -3.472386943001619208e+00
4.522613065326633319e-02 -3.334411302882349659e+00
5.025125628140703765e-02 -3.196435662763080110e+00
5.527638190954774211e-02 -3.058460022643810561e+00
6.030150753768843963e-02 -2.920484382524541012e+00
6.532663316582915103e-02 -2.782508742405271018e+00
7.035175879396984855e-02 -2.644533102286001469e+00
7.537688442211055995e-02 -2.506557462166731476e+00
8.040201005025125747e-02 -2.368581822047462371e+00
8.542713567839195499e-02 -2.230606181928192822e+00
9.045226130653266639e-02 -2.092630541808922828e+00
9.547738693467336391e-02 -1.954654901689653279e+00
1.005025125628140753e-01 -1.816679261570383286e+00
1.055276381909547728e-01 -1.678703621451114181e+00
1.105527638190954842e-01 -1.540727981331844187e+00
1.155778894472361817e-01 -1.402752341212574638e+00
1.206030150753768793e-01 -1.264776701093305089e+00
1.256281407035175768e-01 -1.126801060974035540e+00
1.306532663316583021e-01 -9.888254208547655466e-01
1.356783919597989996e-01 -8.508497807354959974e-01
1.407035175879396971e-01 -7.128741406162264482e-01
1.457286432160803946e-01 -5.748985004969568990e-01
1.507537688442211199e-01 -4.369228603776864617e-01
1.557788944723618174e-01 -2.989472202584169125e-01
1.608040201005025149e-01 -1.609715801391482515e-01
1.658291457286432125e-01 -2.299594001987870229e-02
1.708542713567839100e-01 1.149797000993908469e-01
1.758793969849246352e-01 2.529553402186612843e-01
1.809045226130653328e-01 3.909309803379308335e-01
1.859296482412060303e-01 5.289066204572003826e-01
1.909547738693467278e-01 6.668822605764699318e-01
1.959798994974874531e-01 8.048579006957403692e-01
2.010050251256281506e-01 9.428335408150099184e-01
2.060301507537688481e-01 1.080809180934278579e+00
2.110552763819095456e-01 1.218784821053548129e+00
2.160804020100502432e-01 1.356760461172817678e+00
2.211055276381909684e-01 1.494736101292088115e+00
2.261306532663316660e-01 1.632711741411357664e+00
2.311557788944723635e-01 1.770687381530627214e+00
2.361809045226130610e-01 1.908663021649896763e+00
2.412060301507537585e-01 2.046638661769166312e+00
2.462311557788944838e-01 2.184614301888436749e+00


==> data_config1_window1_rhs_BCR.txt <==
7.537688442211055717e-01 5.413124401444019185e+00
7.587939698492462970e-01 5.071242860300184674e+00
7.638190954773869112e-01 4.729361319156360821e+00
7.688442211055276365e-01 4.387479778012524534e+00
7.738693467336683618e-01 4.045598236868690023e+00
7.788944723618090871e-01 3.703716695724855512e+00
7.839195979899498123e-01 3.361835154581021001e+00
7.889447236180904266e-01 3.019953613437193596e+00
7.939698492462311519e-01 2.678072072293359085e+00
7.989949748743718771e-01 2.336190531149524574e+00
8.040201005025126024e-01 1.994308990005690063e+00
8.090452261306533277e-01 1.652427448861855552e+00
8.140703517587939420e-01 1.310545907718028147e+00
8.190954773869346672e-01 9.686643665741936360e-01
8.241206030150753925e-01 6.267828254303591251e-01
8.291457286432161178e-01 2.849012842865246142e-01
8.341708542713568431e-01 -5.698025685730989665e-02
8.391959798994974573e-01 -3.988617980011373021e-01
8.442211055276381826e-01 -7.407433391449718130e-01
8.492462311557789079e-01 -1.082624880288806324e+00
8.542713567839196331e-01 -1.424506421432640835e+00
8.592964824120603584e-01 -1.766387962576475346e+00
8.643216080402009727e-01 -2.108269503720300975e+00
8.693467336683416979e-01 -2.450151044864135486e+00
8.743718592964824232e-01 -2.792032586007971773e+00
8.793969849246231485e-01 -3.133914127151806284e+00
8.844221105527638738e-01 -3.475795668295639906e+00
8.894472361809044880e-01 -3.817677209439467312e+00
8.944723618090452133e-01 -4.159558750583301823e+00
8.994974874371859386e-01 -4.501440291727136334e+00
9.045226130653266639e-01 -4.843321832870970844e+00
9.095477386934673891e-01 -5.185203374014805355e+00
9.145728643216080034e-01 -5.527084915158632761e+00
9.195979899497487287e-01 -5.868966456302467272e+00
9.246231155778894539e-01 -6.210847997446301783e+00
9.296482412060301792e-01 -6.552729538590136293e+00
9.346733668341709045e-01 -6.894611079733970804e+00
9.396984924623115187e-01 -7.236492620877797322e+00
9.447236180904522440e-01 -7.578374162021631832e+00
9.497487437185929693e-01 -7.920255703165466343e+00
9.547738693467336946e-01 -8.262137244309300854e+00
9.597989949748744198e-01 -8.604018785453135365e+00
9.648241206030150341e-01 -8.945900326596962771e+00
9.698492462311557594e-01 -9.287781867740797281e+00
9.748743718592964846e-01 -9.629663408884631792e+00
9.798994974874372099e-01 -9.971544950028466303e+00
9.849246231155779352e-01 -1.031342649117230081e+01
9.899497487437186605e-01 -1.065530803231613532e+01
9.949748743718592747e-01 -1.099718957345996273e+01
1.000000000000000000e+00 -1.133907111460379724e+01


==> data_config1_window1_rhs_ITF.txt <==
2.512562814070351536e-01 3.561310589510972680e+00
2.562814070351758788e-01 3.386417711000844211e+00
2.613065326633166041e-01 3.211524832490714854e+00
2.663316582914572739e-01 3.036631953980588605e+00
2.713567839195979992e-01 2.861739075470460580e+00
2.763819095477387244e-01 2.686846196960331223e+00
2.814070351758793942e-01 2.511953318450204531e+00
2.864321608040201195e-01 2.337060439940076062e+00
2.914572864321607892e-01 2.162167561429949370e+00
2.964824120603015145e-01 1.987274682919820457e+00
3.015075376884422398e-01 1.812381804409691988e+00
3.065326633165829096e-01 1.637488925899565295e+00
3.115577889447236348e-01 1.462596047389436382e+00
3.165829145728643046e-01 1.287703168879310134e+00
3.216080402010050299e-01 1.112810290369181221e+00
3.266331658291457551e-01 9.379174118590523079e-01
3.316582914572864249e-01 7.630245333489260595e-01
3.366834170854271502e-01 5.881316548387971466e-01
3.417085427135678199e-01 4.132387763286704541e-01
3.467336683417085452e-01 2.383458978185419852e-01
3.517587939698492705e-01 6.345301930841307225e-02
3.567839195979899403e-01 -1.114398592017136203e-01
3.618090452261306655e-01 -2.863327377118420891e-01
3.668341708542713353e-01 -4.612256162219692257e-01
3.718592964824120606e-01 -6.361184947320976946e-01
3.768844221105527859e-01 -8.110113732422261634e-01
3.819095477386934556e-01 -9.859042517523530780e-01
3.869346733668341809e-01 -1.160797130262481769e+00
3.919597989949749062e-01 -1.335690008772610460e+00
3.969849246231155759e-01 -1.510582887282737152e+00
4.020100502512563012e-01 -1.685475765792865621e+00
4.070351758793969710e-01 -1.860368644302992314e+00
4.120603015075376963e-01 -2.035261522813121005e+00
4.170854271356784215e-01 -2.210154401323249473e+00
4.221105527638190913e-01 -2.385047279833376166e+00
4.271356783919598166e-01 -2.559940158343505079e+00
4.321608040201004863e-01 -2.734833036853631771e+00
4.371859296482412116e-01 -2.909725915363760684e+00
4.422110552763819369e-01 -3.084618793873889153e+00
4.472361809045226066e-01 -3.259511672384015846e+00
4.522613065326633319e-01 -3.434404550894144315e+00
4.572864321608040017e-01 -3.609297429404271451e+00
4.623115577889447270e-01 -3.784190307914399920e+00
4.673366834170854522e-01 -3.959083186424528833e+00
4.723618090452261220e-01 -4.133976064934655525e+00
4.773869346733668473e-01 -4.308868943444783994e+00
4.824120603015075170e-01 -4.483761821954910687e+00
4.874371859296482423e-01 -4.658654700465039156e+00
4.924623115577889676e-01 -4.833547578975167625e+00
4.974874371859296374e-01 -5.008440457485294317e+00
5.025125628140703071e-01 -1.778009043545998935e+01
5.075376884422110324e-01 -1.702006922605441375e+01
5.125628140703517577e-01 -1.626004801664883459e+01
5.175879396984924830e-01 -1.550002680724325543e+01
5.226130653266332082e-01 -1.474000559783767628e+01
5.276381909547738225e-01 -1.397998438843211488e+01
5.326633165829145478e-01 -1.321996317902653395e+01
5.376884422110552730e-01 -1.245994196962095479e+01
5.427135678391959983e-01 -1.169992076021537564e+01
5.477386934673367236e-01 -1.093989955080979470e+01
5.527638190954774489e-01 -1.017987834140421555e+01
5.577889447236180631e-01 -9.419857131998655930e+00
5.628140703517587884e-01 -8.659835922593074997e+00
5.678391959798995137e-01 -7.899814713187495840e+00
5.728643216080402389e-01 -7.139793503781916684e+00
5.778894472361809642e-01 -6.379772294376337527e+00
5.829145728643215785e-01 -5.619751084970775246e+00
5.879396984924623037e-01 -4.859729875565196089e+00
5.929648241206030290e-01 -4.099708666159617820e+00
5.979899497487437543e-01 -3.339687456754038664e+00
6.030150753768844796e-01 -2.579666247348457730e+00
6.080402010050250938e-01 -1.819645037942896559e+00
6.130653266331658191e-01 -1.059623828537315848e+00
6.180904522613065444e-01 -2.996026191317389120e-01
6.231155778894472697e-01 4.604185902738415770e-01
6.281407035175879949e-01 1.220439799679422066e+00
6.331658291457286092e-01 1.980461009084983459e+00
6.381909547738693345e-01 2.740482218490563948e+00
6.432160804020100597e-01 3.500503427896141329e+00
6.482412060301507850e-01 4.260524637301721818e+00
6.532663316582915103e-01 5.020545846707298310e+00
6.582914572864321245e-01 5.780567056112863256e+00
6.633165829145728498e-01 6.540588265518440636e+00
6.683417085427135751e-01 7.300609474924021569e+00
6.733668341708543004e-01 8.060630684329598949e+00
6.783919597989950256e-01 8.820651893735178106e+00
6.834170854271356399e-01 9.580673103140739499e+00
6.884422110552763652e-01 1.034069431254632043e+01
6.934673366834170904e-01 1.110071552195189781e+01
6.984924623115578157e-01 1.186073673135748230e+01
7.035175879396985410e-01 1.262075794076305968e+01
7.085427135678391553e-01 1.338077915016862462e+01
7.135678391959798805e-01 1.414080035957420023e+01
7.185929648241206058e-01 1.490082156897977761e+01
7.236180904522613311e-01 1.566084277838535499e+01
7.286432160804020564e-01 1.642086398779093770e+01
7.336683417085426706e-01 1.718088519719649554e+01
7.386934673366833959e-01 1.794090640660208180e+01
7.437185929648241212e-01 1.870092761600765741e+01
7.487437185929648464e-01 1.946094882541323656e+01


==> data_config1_window1_rhs_pinn0.txt <==
0.000000000000000000e+00 3.570619882834490610e+00
5.025125628140703592e-03 3.438637383445743101e+00
1.005025125628140718e-02 3.305572435885835159e+00
1.507537688442210991e-02 3.171486435346805521e+00
2.010050251256281437e-02 3.036445914470521590e+00
2.512562814070351883e-02 2.900523160247908017e+00
3.015075376884421982e-02 2.763796788987659792e+00
3.517587939698492427e-02 2.626352255133989289e+00
4.020100502512562873e-02 2.488282263959568752e+00
4.522613065326633319e-02 2.349687051462038045e+00
5.025125628140703765e-02 2.210674487100642072e+00
5.527638190954774211e-02 2.071359946311674083e+00
6.030150753768843963e-02 1.931865890083246384e+00
6.532663316582915103e-02 1.792321078383730226e+00
7.035175879396984855e-02 1.652859333179777179e+00
7.537688442211055995e-02 1.513617755580513480e+00
8.040201005025125747e-02 1.374734290980938578e+00
8.542713567839195499e-02 1.236344526967868118e+00
9.045226130653266639e-02 1.098577602690340660e+00
9.547738693467336391e-02 9.615511075444581612e-01
1.005025125628140753e-01 8.253648544841196699e-01
1.055276381909547728e-01 6.900934334956370098e-01
1.105527638190954842e-01 5.557774901672338785e-01
1.155778894472361817e-01 4.224137420966380119e-01
1.206030150753768793e-01 2.899438555632214976e-01
1.256281407035175768e-01 1.582424760906713801e-01
1.306532663316583021e-01 2.710496796122457974e-02
1.356783919597989996e-01 -1.037641888107933841e-01
1.407035175879396971e-01 -2.347608101702382544e-01
1.457286432160803946e-01 -3.663858337285178512e-01
1.507537688442211199e-01 -4.992419174060858111e-01
1.557788944723618174e-01 -6.340164067966758132e-01
1.608040201005025149e-01 -7.714428668368913389e-01
1.658291457286432125e-01 -9.122303184645508267e-01
1.708542713567839100e-01 -1.056945919713395687e+00
1.758793969849246352e-01 -1.205834202344478356e+00
1.809045226130653328e-01 -1.358557009821227846e+00
1.859296482412060303e-01 -1.513849349320490090e+00
1.909547738693467278e-01 -1.669119881509544712e+00
1.959798994974874531e-01 -1.820101708749120473e+00
2.010050251256281506e-01 -1.960807299488574795e+00
2.060301507537688481e-01 -2.084276888584617460e+00
2.110552763819095456e-01 -2.184874313832226633e+00
2.160804020100502432e-01 -2.262905430507294646e+00
2.211055276381909684e-01 -2.331447784087550268e+00
2.261306532663316660e-01 -2.422573734100774701e+00
2.311557788944723635e-01 -2.585836242755958025e+00
2.361809045226130610e-01 -2.870274584535871476e+00
2.412060301507537585e-01 -3.290866377438212975e+00
2.462311557788944838e-01 -3.801911382347694879e+00
2.512562814070351536e-01 -4.229957907691975549e+00
2.562814070351758788e-01 -4.322049668345960605e+00
2.613065326633166041e-01 -4.274898396823595625e+00
2.663316582914572739e-01 -4.110009354037302387e+00
2.713567839195979992e-01 -3.879224762811337879e+00
2.763819095477387244e-01 -3.631867691277883115e+00
2.814070351758793942e-01 -3.398502551093718349e+00
2.864321608040201195e-01 -3.190578077392081546e+00
2.914572864321607892e-01 -3.007049789749571378e+00
2.964824120603015145e-01 -2.841240523923586281e+00
3.015075376884422398e-01 -2.685405794788482847e+00
3.065326633165829096e-01 -2.532988350260389154e+00
3.115577889447236348e-01 -2.379342642868915725e+00
3.165829145728643046e-01 -2.221670515522837785e+00
3.216080402010050299e-01 -2.058649968942344977e+00
3.266331658291457551e-01 -1.890009756512404770e+00
3.316582914572864249e-01 -1.716157278694646182e+00
3.366834170854271502e-01 -1.537890752823968699e+00
3.417085427135678199e-01 -1.356192594897722703e+00
3.467336683417085452e-01 -1.172089207389433341e+00
3.517587939698492705e-01 -9.865607943104837130e-01
3.567839195979899403e-01 -8.004870884665581388e-01
3.618090452261306655e-01 -6.146180460043255689e-01
3.668341708542713353e-01 -4.295614756683431845e-01
3.718592964824120606e-01 -2.457818846828770942e-01
3.768844221105527859e-01 -6.360653856108081095e-02
3.819095477386934556e-01 1.167640421277554852e-01
3.869346733668341809e-01 2.952430647455444035e-01
3.919597989949749062e-01 4.718432440259282545e-01
3.969849246231155759e-01 6.466622756032572861e-01
4.020100502512563012e-01 8.198686069090419526e-01
4.070351758793969710e-01 9.916879004538242670e-01
4.120603015075376963e-01 1.162390436241268921e+00
4.170854271356784215e-01 1.332279594172638859e+00
4.221105527638190913e-01 1.501681481824051811e+00
4.271356783919598166e-01 1.670935719646412521e+00
4.321608040201004863e-01 1.840387358614166136e+00
4.371859296482412116e-01 2.010379880420313459e+00
4.422110552763819369e-01 2.181249214371858702e+00
4.472361809045226066e-01 2.353318695846522868e+00
4.522613065326633319e-01 2.526894886751335889e+00
4.572864321608040017e-01 2.702264177516940702e+00
4.623115577889447270e-01 2.879690091725746637e+00
4.673366834170854522e-01 3.059411217710994002e+00
4.723618090452261220e-01 3.241639695774910734e+00
4.773869346733668473e-01 3.426560194605323240e+00
4.824120603015075170e-01 3.614329315689476907e+00
4.874371859296482423e-01 3.805075369792421558e+00
4.924623115577889676e-01 3.998898474717750506e+00
4.974874371859296374e-01 4.195870928490091245e+00


==> data_config1_window1_rhs_pinn1.txt <==
5.025125628140703071e-01 1.688602539061155738e+01
5.075376884422110324e-01 1.620500797658888459e+01
5.125628140703517577e-01 1.550037609727473331e+01
5.175879396984924830e-01 1.477460696914397609e+01
5.226130653266332082e-01 1.403028801950770799e+01
5.276381909547738225e-01 1.327009704127243062e+01
5.326633165829145478e-01 1.249677831830272190e+01
5.376884422110552730e-01 1.171311433271619862e+01
5.427135678391959983e-01 1.092189269927290418e+01
5.477386934673367236e-01 1.012586803404484925e+01
5.527638190954774489e-01 9.327718562854759199e+00
5.577889447236180631e-01 8.529997419140961767e+00
5.628140703517587884e-01 7.735078782097932759e+00
5.678391959798995137e-01 6.945099276905912333e+00
5.728643216080402389e-01 6.161895413801152799e+00
5.778894472361809642e-01 5.386938296977859864e+00
5.829145728643215785e-01 4.621267403629848225e+00
5.879396984924623037e-01 3.865425932935746545e+00
5.929648241206030290e-01 3.119401067035977526e+00
5.979899497487437543e-01 2.382573478243947385e+00
6.030150753768844796e-01 1.653681556432585964e+00
6.080402010050250938e-01 9.308070993469717003e-01
6.130653266331658191e-01 2.113905630420270798e-01
6.180904522613065444e-01 -5.077146719488280224e-01
6.231155778894472697e-01 -1.230138339393770597e+00
6.281407035175879949e-01 -1.959828085141935183e+00
6.331658291457286092e-01 -2.700811312915612383e+00
6.381909547738693345e-01 -3.456873425579991554e+00
6.432160804020100597e-01 -4.231144870881310638e+00
6.482412060301507850e-01 -5.025595619523011592e+00
6.532663316582915103e-01 -5.840446777805511580e+00
6.582914572864321245e-01 -6.673527445339791697e+00
6.633165829145728498e-01 -7.519634231748592690e+00
6.683417085427135751e-01 -8.369995989558812965e+00
6.733668341708543004e-01 -9.212013667530133176e+00
6.783919597989950256e-01 -1.002954152412033650e+01
6.834170854271356399e-01 -1.080410450142058920e+01
6.884422110552763652e-01 -1.151759574006301889e+01
6.934673366834170904e-01 -1.215711432476971510e+01
6.984924623115578157e-01 -1.272253349915963128e+01
7.035175879396985410e-01 -1.323678180423513773e+01
7.085427135678391553e-01 -1.375700236815856314e+01
7.135678391959798805e-01 -1.438076168290150036e+01
7.185929648241206058e-01 -1.523475184096891333e+01
7.236180904522613311e-01 -1.642632422816220483e+01
7.286432160804020564e-01 -1.794107318456746825e+01
7.336683417085426706e-01 -1.950432607965300491e+01
7.386934673366833959e-01 -2.050694885593240713e+01
7.437185929648241212e-01 -2.017496987590648772e+01
7.487437185929648464e-01 -1.806688162014673082e+01
7.537688442211055717e-01 -1.376891545154084362e+01
7.587939698492462970e-01 -9.129705444233122691e+00
7.638190954773869112e-01 -5.715771236740963879e+00
7.688442211055276365e-01 -4.042480904430898470e+00
7.738693467336683618e-01 -3.749025401625864617e+00
7.788944723618090871e-01 -4.090401556922351745e+00
7.839195979899498123e-01 -4.446589651617240513e+00
7.889447236180904266e-01 -4.518310369035168250e+00
7.939698492462311519e-01 -4.269753009123060217e+00
7.989949748743718771e-01 -3.795139112287383210e+00
8.040201005025126024e-01 -3.215162147572381279e+00
8.090452261306533277e-01 -2.625830912201420286e+00
8.140703517587939420e-01 -2.084926517944432067e+00
8.190954773869346672e-01 -1.616801164191390416e+00
8.241206030150753925e-01 -1.222790623946875321e+00
8.291457286432161178e-01 -8.911618763788378139e-01
8.341708542713568431e-01 -6.045745580297872124e-01
8.391959798994974573e-01 -3.449250343427929799e-01
8.442211055276381826e-01 -9.610061410183079467e-02
8.492462311557789079e-01 1.547286657858981673e-01
8.542713567839196331e-01 4.167529992485725643e-01
8.592964824120603584e-01 6.957134338421342434e-01
8.643216080402009727e-01 9.943772109438555606e-01
8.693467336683416979e-01 1.313128926045517453e+00
8.743718592964824232e-01 1.650574773934379458e+00
8.793969849246231485e-01 2.004101679529721292e+00
8.844221105527638738e-01 2.370362125586138013e+00
8.894472361809044880e-01 2.745673782633259563e+00
8.944723618090452133e-01 3.126334112334836490e+00
8.994974874371859386e-01 3.508856389054462177e+00
9.045226130653266639e-01 3.890136737760407470e+00
9.095477386934673891e-01 4.267562956674078478e+00
9.145728643216080034e-01 4.639075848334452523e+00
9.195979899497487287e-01 5.003193037089422646e+00
9.246231155778894539e-01 5.359004143690614619e+00
9.296482412060301792e-01 5.706144937667400718e+00
9.346733668341709045e-01 6.044756832096846111e+00
9.396984924623115187e-01 6.375436903899144525e+00
9.447236180904522440e-01 6.699182559013662441e+00
9.497487437185929693e-01 7.017334034318762903e+00
9.547738693467336946e-01 7.331517139940062933e+00
9.597989949748744198e-01 7.643587990220567008e+00
9.648241206030150341e-01 7.955580937459943769e+00
9.698492462311557594e-01 8.269660495472235695e+00
9.748743718592964846e-01 8.588077705303101439e+00
9.798994974874372099e-01 8.913131138769687212e+00
9.849246231155779352e-01 9.247132543583930442e+00
9.899497487437186605e-01 9.592376994831642634e+00
9.949748743718592747e-01 9.951117321141829564e+00
1.000000000000000000e+00 1.032554251112255983e+01


==> data_config1_window1_rhs_total.txt <==
0.000000000000000000e+00 -1.005572181121285880e+00
5.025125628140703592e-03 -9.995790403907638400e-01
1.005025125628140718e-02 -9.946683478314022331e-01
1.507537688442210991e-02 -9.907787082511623211e-01
2.010050251256281437e-02 -9.878435890081767035e-01
2.512562814070351883e-02 -9.857907031115202834e-01
3.015075376884421982e-02 -9.845414342524989593e-01
3.517587939698492427e-02 -9.840103279868994690e-01
4.020100502512562873e-02 -9.841046790420504564e-01
4.522613065326633319e-02 -9.847242514203116137e-01
5.025125628140703765e-02 -9.857611756624380384e-01
5.527638190954774211e-02 -9.871000763321364779e-01
6.030150753768843963e-02 -9.886184924412946273e-01
6.532663316582915103e-02 -9.901876640215407921e-01
7.035175879396984855e-02 -9.916737691062242899e-01
7.537688442211055995e-02 -9.929397065862179961e-01
8.040201005025125747e-02 -9.938475310665237927e-01
8.542713567839195499e-02 -9.942616549603247034e-01
9.045226130653266639e-02 -9.940529391185821684e-01
9.547738693467336391e-02 -9.931037941451951179e-01
1.005025125628140753e-01 -9.913144070862636159e-01
1.055276381909547728e-01 -9.886101879554771710e-01
1.105527638190954842e-01 -9.849504911646103089e-01
1.155778894472361817e-01 -9.803385991159365709e-01
1.206030150753768793e-01 -9.748328455300836470e-01
1.256281407035175768e-01 -9.685585848833642153e-01
1.306532663316583021e-01 -9.617204528935410224e-01
1.356783919597989996e-01 -9.546139695462894093e-01
1.407035175879396971e-01 -9.476349507864647581e-01
1.457286432160803946e-01 -9.412843342254747503e-01
1.507537688442211199e-01 -9.361647777837722728e-01
1.557788944723618174e-01 -9.329636270550927257e-01
1.608040201005025149e-01 -9.324144469760395904e-01
1.658291457286432125e-01 -9.352262584844295290e-01
1.708542713567839100e-01 -9.419662196140048405e-01
1.758793969849246352e-01 -9.528788621258170721e-01
1.809045226130653328e-01 -9.676260294832970121e-01
1.859296482412060303e-01 -9.849427288632897071e-01
1.909547738693467278e-01 -1.002237620933074780e+00
1.959798994974874531e-01 -1.015243808053380103e+00
2.010050251256281506e-01 -1.017973758673564877e+00
2.060301507537688481e-01 -1.003467707650338880e+00
2.110552763819095456e-01 -9.660894927786785047e-01
2.160804020100502432e-01 -9.061449693344769685e-01
2.211055276381909684e-01 -8.367116827954621527e-01
2.261306532663316660e-01 -7.898619926894170362e-01
2.311557788944723635e-01 -8.151488612253308119e-01
2.361809045226130610e-01 -9.616115628859747133e-01
2.412060301507537585e-01 -1.244227715669046663e+00
2.462311557788944838e-01 -1.617297080459258130e+00
2.512562814070351536e-01 -6.686473181810028699e-01
2.562814070351758788e-01 -9.356319573451163940e-01
2.613065326633166041e-01 -1.063373564332880772e+00
2.663316582914572739e-01 -1.073377400056713782e+00
2.713567839195979992e-01 -1.017485687340877298e+00
2.763819095477387244e-01 -9.450214943175518911e-01
2.814070351758793942e-01 -8.865492326435138182e-01
2.864321608040201195e-01 -8.535176374520054843e-01
2.914572864321607892e-01 -8.448822283196220084e-01
2.964824120603015145e-01 -8.539658410037658243e-01
3.015075376884422398e-01 -8.730239903787908595e-01
3.065326633165829096e-01 -8.954994243608238591e-01
3.115577889447236348e-01 -9.167465954794793426e-01
3.165829145728643046e-01 -9.339673466435276517e-01
3.216080402010050299e-01 -9.458396785731637557e-01
3.266331658291457551e-01 -9.520923446533524626e-01
3.316582914572864249e-01 -9.531327453457201226e-01
3.366834170854271502e-01 -9.497590979851715520e-01
3.417085427135678199e-01 -9.429538185690522489e-01
3.467336683417085452e-01 -9.337433095708913555e-01
3.517587939698492705e-01 -9.231077750020706407e-01
3.567839195979899403e-01 -9.119269476682717590e-01
3.618090452261306655e-01 -9.009507837161676580e-01
3.668341708542713353e-01 -8.907870918903124657e-01
3.718592964824120606e-01 -8.819003794149747888e-01
3.768844221105527859e-01 -8.746179118033069466e-01
3.819095477386934556e-01 -8.691402096245975928e-01
3.869346733668341809e-01 -8.655540655169373654e-01
3.919597989949749062e-01 -8.638467647466822052e-01
3.969849246231155759e-01 -8.639206116794798662e-01
4.020100502512563012e-01 -8.656071588838236686e-01
4.070351758793969710e-01 -8.686807438491680466e-01
4.120603015075376963e-01 -8.728710865718520839e-01
4.170854271356784215e-01 -8.778748071506106143e-01
4.221105527638190913e-01 -8.833657980093243545e-01
4.271356783919598166e-01 -8.890044386970925583e-01
4.321608040201004863e-01 -8.944456782394656358e-01
4.371859296482412116e-01 -8.993460349434472256e-01
4.422110552763819369e-01 -9.033695795020304509e-01
4.472361809045226066e-01 -9.061929765374929779e-01
4.522613065326633319e-01 -9.075096641428084254e-01
4.572864321608040017e-01 -9.070332518873307492e-01
4.623115577889447270e-01 -9.045002161886532832e-01
4.673366834170854522e-01 -8.996719687135348309e-01
4.723618090452261220e-01 -8.923363691597447911e-01
4.773869346733668473e-01 -8.823087488394607547e-01
4.824120603015075170e-01 -8.694325062654337799e-01
4.874371859296482423e-01 -8.535793306726175977e-01
4.924623115577889676e-01 -8.346491042574171182e-01
4.974874371859296374e-01 -8.125695289952030720e-01
5.025125628140703071e-01 -8.940650448484319668e-01
5.075376884422110324e-01 -8.150612494655291584e-01
5.125628140703517577e-01 -7.596719193741012788e-01
5.175879396984924830e-01 -7.254198380992793460e-01
5.226130653266332082e-01 -7.097175783299682905e-01
5.276381909547738225e-01 -7.098873471596842677e-01
5.326633165829145478e-01 -7.231848607238120508e-01
5.376884422110552730e-01 -7.468276369047561758e-01
5.427135678391959983e-01 -7.780280609424714555e-01
5.477386934673367236e-01 -8.140315167649454509e-01
5.527638190954774489e-01 -8.521597785494563482e-01
5.577889447236180631e-01 -8.898597128576941628e-01
5.628140703517587884e-01 -9.247571404951422380e-01
5.678391959798995137e-01 -9.547154362815835071e-01
5.728643216080402389e-01 -9.778980899807638849e-01
5.778894472361809642e-01 -9.928339973984776634e-01
5.829145728643215785e-01 -9.984836813409270206e-01
5.879396984924623037e-01 -9.943039426294495442e-01
5.929648241206030290e-01 -9.803075991236402942e-01
5.979899497487437543e-01 -9.571139785100912789e-01
6.030150753768844796e-01 -9.259846909158717665e-01
6.080402010050250938e-01 -8.888379385959248591e-01
6.130653266331658191e-01 -8.482332654952887685e-01
6.180904522613065444e-01 -8.073172910805669344e-01
6.231155778894472697e-01 -7.697197491199290198e-01
6.281407035175879949e-01 -7.393882854625131174e-01
6.331658291457286092e-01 -7.203503038306289241e-01
6.381909547738693345e-01 -7.163912070894276063e-01
6.432160804020100597e-01 -7.306414429851693093e-01
6.482412060301507850e-01 -7.650709822212897748e-01
6.532663316582915103e-01 -8.199009310982132703e-01
6.582914572864321245e-01 -8.929603892269284415e-01
6.633165829145728498e-01 -9.790459662301520538e-01
6.683417085427135751e-01 -1.069386514634791396e+00
6.733668341708543004e-01 -1.151382983200534227e+00
6.783919597989950256e-01 -1.208889630385158398e+00
6.834170854271356399e-01 -1.223431398279849702e+00
6.884422110552763652e-01 -1.176901427516698462e+00
6.934673366834170904e-01 -1.056398802817817284e+00
6.984924623115578157e-01 -8.617967678021489775e-01
7.035175879396985410e-01 -6.160238634720780482e-01
7.085427135678391553e-01 -3.762232179899385187e-01
7.135678391959798805e-01 -2.399613233273001356e-01
7.185929648241206058e-01 -3.339302719891357185e-01
7.236180904522613311e-01 -7.654814497768498427e-01
7.286432160804020564e-01 -1.520209196776530547e+00
7.336683417085426706e-01 -2.323440882456509371e+00
7.386934673366833959e-01 -2.566042449330325326e+00
7.437185929648241212e-01 -1.474042259898830309e+00
7.487437185929648464e-01 1.394067205266505738e+00
7.537688442211055717e-01 -8.355791050096824435e+00
7.587939698492462970e-01 -4.058462583932938017e+00
7.638190954773869112e-01 -9.864099175846030576e-01
7.688442211055276365e-01 3.449988735816260643e-01
7.738693467336683618e-01 2.965728352428254055e-01
7.788944723618090871e-01 -3.866848611974962324e-01
7.839195979899498123e-01 -1.084754497036219512e+00
7.889447236180904266e-01 -1.498356755597974654e+00
7.939698492462311519e-01 -1.591680936829701132e+00
7.989949748743718771e-01 -1.458948581137858636e+00
8.040201005025126024e-01 -1.220853157566691216e+00
8.090452261306533277e-01 -9.734034633395647340e-01
8.140703517587939420e-01 -7.743806102264039204e-01
8.190954773869346672e-01 -6.481367976171967804e-01
8.241206030150753925e-01 -5.960077985165161962e-01
8.291457286432161178e-01 -6.062605920923131997e-01
8.341708542713568431e-01 -6.615548148870971090e-01
8.391959798994974573e-01 -7.437868323439302820e-01
8.442211055276381826e-01 -8.368439532468026076e-01
8.492462311557789079e-01 -9.278962145029081565e-01
8.542713567839196331e-01 -1.007753422184068270e+00
8.592964824120603584e-01 -1.070674528734341102e+00
8.643216080402009727e-01 -1.113892292776445414e+00
8.693467336683416979e-01 -1.137022118818618033e+00
8.743718592964824232e-01 -1.141457812073592315e+00
8.793969849246231485e-01 -1.129812447622084992e+00
8.844221105527638738e-01 -1.105433542709501893e+00
8.894472361809044880e-01 -1.072003426806207749e+00
8.944723618090452133e-01 -1.033224638248465332e+00
8.994974874371859386e-01 -9.925839026726741565e-01
9.045226130653266639e-01 -9.531850951105633740e-01
9.095477386934673891e-01 -9.176404173407268772e-01
9.145728643216080034e-01 -8.880090668241802376e-01
9.195979899497487287e-01 -8.657734192130446260e-01
9.246231155778894539e-01 -8.518438537556871637e-01
9.296482412060301792e-01 -8.465846009227355751e-01
9.346733668341709045e-01 -8.498542476371246934e-01
9.396984924623115187e-01 -8.610557169786527965e-01
9.447236180904522440e-01 -8.791916030079693911e-01
9.497487437185929693e-01 -9.029216688467034402e-01
9.547738693467336946e-01 -9.306201043692379216e-01
9.597989949748744198e-01 -9.604307952325683573e-01
9.648241206030150341e-01 -9.903193891370190016e-01
9.698492462311557594e-01 -1.018121372268561586e+00
9.748743718592964846e-01 -1.041585703581530353e+00
9.798994974874372099e-01 -1.058413811258779091e+00
9.849246231155779352e-01 -1.066293947588370372e+00
9.899497487437186605e-01 -1.062931037484492691e+00
9.949748743718592747e-01 -1.046072252318133167e+00
1.000000000000000000e+00 -1.013528603481237411e+00


==> data_config1_window5_rhs_BCL.txt <==
0.000000000000000000e+00 -7.081203196831094004e+00
5.025125628140703592e-03 -6.659918008787002464e+00
1.005025125628140718e-02 -6.250076900553956705e+00
1.507537688442210991e-02 -5.851679872131954951e+00
2.010050251256281437e-02 -5.464726923520998980e+00
2.512562814070351883e-02 -5.089218054721087015e+00
3.015075376884421982e-02 -4.725153265732220831e+00
3.517587939698492427e-02 -4.372532556554398653e+00
4.020100502512562873e-02 -4.031355927187622257e+00
4.522613065326633319e-02 -3.701623377631889866e+00
5.025125628140703765e-02 -3.383334907887202814e+00
5.527638190954774211e-02 -3.076490517953560655e+00
6.030150753768843963e-02 -2.781090207830963834e+00
6.532663316582915103e-02 -2.497133977519411907e+00
7.035175879396984855e-02 -2.224621827018904874e+00
7.537688442211055995e-02 -1.963553756329441846e+00
8.040201005025125747e-02 -1.713929765451024601e+00
8.542713567839195499e-02 -1.475749854383652249e+00
9.045226130653266639e-02 -1.249014023127324791e+00
9.547738693467336391e-02 -1.033722271682042226e+00
1.005025125628140753e-01 -8.298746000478045559e-01
1.055276381909547728e-01 -6.374710082246117793e-01
1.105527638190954842e-01 -4.565114962124638964e-01
1.155778894472361817e-01 -2.869960640113609074e-01
1.206030150753768793e-01 -1.289247116213037003e-01
1.256281407035175768e-01 1.770256095771038929e-02
1.306532663316583021e-01 1.528857537256786969e-01
1.356783919597989996e-01 2.766248666826012226e-01
1.407035175879396971e-01 3.889198998284797426e-01
1.457286432160803946e-01 4.897708531633124807e-01
1.507537688442211199e-01 5.791777266871021013e-01
1.557788944723618174e-01 6.571405203998459399e-01
1.608040201005025149e-01 7.236592343015439965e-01
1.658291457286432125e-01 7.787338683921980476e-01
1.708542713567839100e-01 8.223644226718063166e-01
1.758793969849246352e-01 8.545508971403714682e-01
1.809045226130653328e-01 8.752932917978890615e-01
1.859296482412060303e-01 8.845916066443635373e-01
1.909547738693467278e-01 8.824458416797922311e-01
1.959798994974874531e-01 8.688559969041769193e-01
2.010050251256281506e-01 8.438220723175149374e-01
2.060301507537688481e-01 8.073440679198080616e-01
2.110552763819095456e-01 7.594219837110589566e-01
2.160804020100502432e-01 7.000558196912631814e-01
2.211055276381909684e-01 6.292455758604225124e-01
2.261306532663316660e-01 5.469912522185396142e-01
2.311557788944723635e-01 4.532928487656073813e-01
2.361809045226130610e-01 3.481503655016320309e-01
2.412060301507537585e-01 2.315638024266117867e-01
2.462311557788944838e-01 1.035331595405457605e-01


==> data_config1_window5_rhs_BCR.txt <==
7.537688442211055717e-01 2.468277648763468335e-01
7.587939698492462970e-01 5.520586451034006359e-01
7.638190954773869112e-01 8.300063181593131389e-01
7.688442211055276365e-01 1.080670784044098554e+00
7.738693467336683618e-01 1.304052042757756880e+00
7.788944723618090871e-01 1.500150094300270354e+00
7.839195979899498123e-01 1.668964938671660292e+00
7.889447236180904266e-01 1.810496575871908931e+00
7.939698492462311519e-01 1.924745005901026929e+00
7.989949748743718771e-01 2.011710228759017838e+00
8.040201005025126024e-01 2.071392244445871000e+00
8.090452261306533277e-01 2.103791052961589969e+00
8.140703517587939420e-01 2.108906654306181849e+00
8.190954773869346672e-01 2.086739048479632430e+00
8.241206030150753925e-01 2.037288235481952370e+00
8.291457286432161178e-01 1.960554215313141668e+00
8.341708542713568431e-01 1.856536987973196773e+00
8.391959798994974573e-01 1.725236553462121236e+00
8.442211055276381826e-01 1.566652911779907953e+00
8.492462311557789079e-01 1.380786062926564028e+00
8.542713567839196331e-01 1.167636006902085910e+00
8.592964824120603584e-01 9.272027437064735977e-01
8.643216080402009727e-01 6.594862733397341970e-01
8.693467336683416979e-01 3.644865958018570495e-01
8.743718592964824232e-01 4.220371109284570821e-02
8.793969849246231485e-01 -3.073623807872998270e-01
8.844221105527638738e-01 -6.842116798385795562e-01
8.894472361809044880e-01 -1.088344186060979268e+00
8.944723618090452133e-01 -1.519759899454523833e+00
8.994974874371859386e-01 -1.978458820019200814e+00
9.045226130653266639e-01 -2.464440947755011990e+00
9.095477386934673891e-01 -2.977706282661955584e+00
9.145728643216080034e-01 -3.518254824740020936e+00
9.195979899497487287e-01 -4.086086573989231141e+00
9.246231155778894539e-01 -4.681201530409575540e+00
9.296482412060301792e-01 -5.303599694001052356e+00
9.346733668341709045e-01 -5.953281064763661590e+00
9.396984924623115187e-01 -6.630245642697390807e+00
9.447236180904522440e-01 -7.334493427802266652e+00
9.497487437185929693e-01 -8.066024420078276691e+00
9.547738693467336946e-01 -8.824838619525419148e+00
9.597989949748744198e-01 -9.610936026143695798e+00
9.648241206030150341e-01 -1.042431663993308888e+01
9.698492462311557594e-01 -1.126498046089363037e+01
9.748743718592964846e-01 -1.213292748902530604e+01
9.798994974874372099e-01 -1.302815772432811592e+01
9.849246231155779352e-01 -1.395067116680205821e+01
9.899497487437186605e-01 -1.490046781644713469e+01
9.949748743718592747e-01 -1.587754767326332228e+01
1.000000000000000000e+00 -1.688191073725066360e+01


==> data_config1_window5_rhs_ITF.txt <==
2.512562814070351536e-01 6.779829322933039748e-02
2.562814070351758788e-01 3.274464763566218295e-01
2.613065326633166041e-01 5.686226758198582587e-01
2.663316582914572739e-01 7.913268916190370206e-01
2.713567839195979992e-01 9.955591237541696614e-01
2.763819095477387244e-01 1.181319372225245523e+00
2.814070351758793942e-01 1.348607637032269935e+00
2.864321608040201195e-01 1.497423918175240232e+00
2.914572864321607892e-01 1.627768215654158190e+00
2.964824120603015145e-01 1.739640529469023811e+00
3.015075376884422398e-01 1.833040859619834428e+00
3.065326633165829096e-01 1.907969206106593596e+00
3.115577889447236348e-01 1.964425568929298649e+00
3.165829145728643046e-01 2.002409948087952252e+00
3.216080402010050299e-01 2.021922343582553516e+00
3.266331658291457551e-01 2.022962755413100666e+00
3.316582914572864249e-01 2.005531183579593701e+00
3.366834170854271502e-01 1.969627628082034398e+00
3.417085427135678199e-01 1.915252088920423645e+00
3.467336683417085452e-01 1.842404566094757001e+00
3.517587939698492705e-01 1.751085059605038907e+00
3.567839195979899403e-01 1.641293569451269363e+00
3.618090452261306655e-01 1.513030095633443928e+00
3.668341708542713353e-01 1.366294638151569707e+00
3.718592964824120606e-01 1.201087197005637819e+00
3.768844221105527859e-01 1.017407772195652704e+00
3.819095477386934556e-01 8.152563637216196923e-01
3.869346733668341809e-01 5.946329715835290131e-01
3.919597989949749062e-01 3.555375957813868837e-01
3.969849246231155759e-01 9.797023631519330422e-02
4.020100502512563012e-01 -1.780691068150561662e-01
4.070351758793969710e-01 -4.725804336093544222e-01
4.120603015075376963e-01 -7.855637440677103456e-01
4.170854271356784215e-01 -1.117019038190118163e+00
4.221105527638190913e-01 -1.466946315976576098e+00
4.271356783919598166e-01 -1.835345577427090369e+00
4.321608040201004863e-01 -2.222216822541652981e+00
4.371859296482412116e-01 -2.627560051320273704e+00
4.422110552763819369e-01 -3.051375263762947654e+00
4.472361809045226066e-01 -3.493662459869669057e+00
4.522613065326633319e-01 -3.954421639640449015e+00
4.572864321608040017e-01 -4.433652803075275983e+00
4.623115577889447270e-01 -4.931355950174162395e+00
4.673366834170854522e-01 -5.447531080937101144e+00
4.723618090452261220e-01 -5.982178195364086903e+00
4.773869346733668473e-01 -6.535297293455132106e+00
4.824120603015075170e-01 -7.106888375210223430e+00
4.874371859296482423e-01 -7.696951440629375085e+00
4.924623115577889676e-01 -8.305486489712579967e+00
4.974874371859296374e-01 -8.932493522459829194e+00
5.025125628140703071e-01 -3.704861500100817295e+01
5.075376884422110324e-01 -3.394111575773770539e+01
5.125628140703517577e-01 -3.093124317150840596e+01
5.175879396984924830e-01 -2.801899724232026756e+01
5.226130653266332082e-01 -2.520437797017329018e+01
5.276381909547738225e-01 -2.248738535506753067e+01
5.326633165829145478e-01 -1.986801939700287534e+01
5.376884422110552730e-01 -1.734628009597937748e+01
5.427135678391959983e-01 -1.492216745199704420e+01
5.477386934673367236e-01 -1.259568146505586839e+01
5.527638190954774489e-01 -1.036682213515585538e+01
5.577889447236180631e-01 -8.235589462297053132e+00
5.628140703517587884e-01 -6.201983446479358619e+00
5.678391959798995137e-01 -4.266004087702831349e+00
5.728643216080402389e-01 -2.427651385967456665e+00
5.778894472361809642e-01 -6.869253412732558850e-01
5.829145728643215785e-01 9.561740463797598899e-01
5.879396984924623037e-01 2.501646776991647947e+00
5.929648241206030290e-01 3.949492850562375423e+00
5.979899497487437543e-01 5.299712267091936546e+00
6.030150753768844796e-01 6.552305026580337532e+00
6.080402010050250938e-01 7.707271129027553513e+00
6.130653266331658191e-01 8.764610574433636003e+00
6.180904522613065444e-01 9.724323362798557469e+00
6.231155778894472697e-01 1.058640949412231080e+01
6.281407035175879949e-01 1.135086896840491377e+01
6.331658291457286092e-01 1.201770178564633440e+01
6.381909547738693345e-01 1.258690794584660289e+01
6.432160804020100597e-01 1.305848744900572456e+01
6.482412060301507850e-01 1.343244029512367277e+01
6.532663316582915103e-01 1.370876648420046173e+01
6.582914572864321245e-01 1.388746601623609678e+01
6.633165829145728498e-01 1.396853889123057257e+01
6.683417085427135751e-01 1.395198510918387313e+01
6.733668341708543004e-01 1.383780467009602333e+01
6.783919597989950256e-01 1.362599757396701250e+01
6.834170854271356399e-01 1.331656382079684775e+01
6.884422110552763652e-01 1.290950341058550421e+01
6.934673366834170904e-01 1.240481634333301031e+01
6.984924623115578157e-01 1.180250261903936249e+01
7.035175879396985410e-01 1.110256223770455009e+01
7.085427135678391553e-01 1.030499519932859265e+01
7.135678391959798805e-01 9.409801503911442211e+00
7.185929648241206058e-01 8.416981151453157395e+00
7.236180904522613311e-01 7.326534141953686685e+00
7.286432160804020564e-01 6.138460475413069162e+00
7.336683417085426706e-01 4.852760151831297719e+00
7.386934673366833959e-01 3.469433171208374134e+00
7.437185929648241212e-01 1.988479533544262878e+00
7.487437185929648464e-01 4.098992388389790520e-01


==> data_config1_window5_rhs_pinn0.txt <==
0.000000000000000000e+00 6.083654829031733158e+00
5.025125628140703592e-03 5.659710161149662966e+00
1.005025125628140718e-02 5.248204306992864332e+00
1.507537688442210991e-02 4.848966617474198770e+00
2.010050251256281437e-02 4.461829683687855486e+00
2.512562814070351883e-02 4.086631702371606778e+00
3.015075376884421982e-02 3.723219051179436523e+00
3.517587939698492427e-02 3.371449032726696604e+00
4.020100502512562873e-02 3.031192727644036911e+00
4.522613065326633319e-02 2.702337874863613099e+00
5.025125628140703765e-02 2.384791672117771100e+00
5.527638190954774211e-02 2.078483361496820336e+00
6.030150753768843963e-02 1.783366434649762411e+00
6.532663316582915103e-02 1.499420261180031577e+00
7.035175879396984855e-02 1.226650914176448115e+00
7.537688442211055995e-02 9.650909419307056591e-01
8.040201005025125747e-02 7.147978194819666342e-01
8.542713567839195499e-02 4.758508142783757222e-01
9.045226130653266639e-02 2.483460257344764499e-01
9.547738693467336391e-02 3.238942005470557550e-02
1.005025125628140753e-01 -1.719122068228676747e-01
1.055276381909547728e-01 -3.644622280512895274e-01
1.105527638190954842e-01 -5.451867766813316418e-01
1.155778894472361817e-01 -7.140482019588936247e-01
1.206030150753768793e-01 -8.710582034144868091e-01
1.256281407035175768e-01 -1.016288897479648234e+00
1.306532663316583021e-01 -1.149879454270668511e+00
1.356783919597989996e-01 -1.272035349764423895e+00
1.407035175879396971e-01 -1.383016866798041145e+00
1.457286432160803946e-01 -1.483113502363830438e+00
1.507537688442211199e-01 -1.572601775730361640e+00
1.557788944723618174e-01 -1.651686080856165306e+00
1.608040201005025149e-01 -1.720426249596896717e+00
1.658291457286432125e-01 -1.778661840429242469e+00
1.708542713567839100e-01 -1.825951809243344659e+00
1.758793969849246352e-01 -1.861557992352443680e+00
1.809045226130653328e-01 -1.884508524501123494e+00
1.859296482412060303e-01 -1.893776731380379719e+00
1.909547738693467278e-01 -1.888592864972429730e+00
1.959798994974874531e-01 -1.868860131336615549e+00
2.010050251256281506e-01 -1.835568607210636971e+00
2.060301507537688481e-01 -1.791004967043628771e+00
2.110552763819095456e-01 -1.738488465337070465e+00
2.160804020100502432e-01 -1.681403076521397200e+00
2.211055276381909684e-01 -1.621519600717836740e+00
2.261306532663316660e-01 -1.557007797037530450e+00
2.311557788944723635e-01 -1.480962308321766008e+00
2.361809045226130610e-01 -1.381393684533579691e+00
2.412060301507537585e-01 -1.243201579882172059e+00
2.462311557788944838e-01 -1.051725908810027033e+00
2.512562814070351536e-01 -9.611036991072847702e-01
2.562814070351758788e-01 -1.304540397965677112e+00
2.613065326633166041e-01 -1.594039511408520404e+00
2.663316582914572739e-01 -1.835336969032408394e+00
2.713567839195979992e-01 -2.037302606970250896e+00
2.763819095477387244e-01 -2.209286593553385636e+00
2.814070351758793942e-01 -2.359147855467375265e+00
2.864321608040201195e-01 -2.492288504103353564e+00
2.914572864321607892e-01 -2.611577022257367098e+00
2.964824120603015145e-01 -2.717827158070868165e+00
3.015075376884422398e-01 -2.810489236961523307e+00
3.065326633165829096e-01 -2.888310253058969046e+00
3.115577889447236348e-01 -2.949839960984590448e+00
3.165829145728643046e-01 -2.993753571755348730e+00
3.216080402010050299e-01 -3.019014986922075927e+00
3.266331658291457551e-01 -3.024924871337468790e+00
3.316582914572864249e-01 -3.011098018633038276e+00
3.366834170854271502e-01 -2.977405413867566075e+00
3.417085427135678199e-01 -2.923905199190164783e+00
3.467336683417085452e-01 -2.850776919801540465e+00
3.517587939698492705e-01 -2.758266159554701780e+00
3.567839195979899403e-01 -2.646641933092102938e+00
3.618090452261306655e-01 -2.516166461983202041e+00
3.668341708542713353e-01 -2.367075617836876589e+00
3.718592964824120606e-01 -2.199567846850924546e+00
3.768844221105527859e-01 -2.013799416357269667e+00
3.819095477386934556e-01 -1.809884091378935800e+00
3.869346733668341809e-01 -1.587895703849931728e+00
3.919597989949749062e-01 -1.347872433485153731e+00
3.969849246231155759e-01 -1.089821935788574114e+00
4.020100502512563012e-01 -8.137267139145876182e-01
4.070351758793969710e-01 -5.195493358657805594e-01
4.120603015075376963e-01 -2.072372525437679580e-01
4.170854271356784215e-01 1.232729161800130979e-01
4.221105527638190913e-01 4.720516822695161041e-01
4.271356783919598166e-01 8.391735800041629778e-01
4.321608040201004863e-01 1.224714616034169978e+00
4.371859296482412116e-01 1.628750229869017740e+00
4.422110552763819369e-01 2.051353706317656123e+00
4.472361809045226066e-01 2.492594978624396607e+00
4.522613065326633319e-01 2.952539762515776101e+00
4.572864321608040017e-01 3.431248965420021335e+00
4.623115577889447270e-01 3.928778320565081916e+00
4.673366834170854522e-01 4.445178201696696973e+00
4.723618090452261220e-01 4.980493580253719799e+00
4.773869346733668473e-01 5.534764092657916912e+00
4.824120603015075170e-01 6.108024190725645397e+00
4.874371859296482423e-01 6.700303352992178496e+00
4.924623115577889676e-01 7.311626338922620150e+00
4.974874371859296374e-01 7.942013471578103889e+00


==> data_config1_window5_rhs_pinn1.txt <==
5.025125628140703071e-01 3.602867603753394832e+01
5.075376884422110324e-01 3.292654179279413285e+01
5.125628140703517577e-01 2.992222150329555319e+01
5.175879396984924830e-01 2.701541247212258767e+01
5.226130653266332082e-01 2.420584507855349443e+01
5.276381909547738225e-01 2.149328655855859438e+01
5.326633165829145478e-01 1.887754468919871442e+01
5.376884422110552730e-01 1.635847126154531139e+01
5.427135678391959983e-01 1.393596520469403899e+01
5.477386934673367236e-01 1.160997520026534069e+01
5.527638190954774489e-01 9.380501603130372956e+00
5.577889447236180631e-01 7.247597460914313672e+00
5.628140703517587884e-01 5.211368403392959259e+00
5.678391959798995137e-01 3.271971154914927737e+00
5.728643216080402389e-01 1.429610410660821840e+00
5.778894472361809642e-01 -3.154661862732124344e-01
5.829145728643215785e-01 -1.962975221751677601e+00
5.879396984924623037e-01 -3.512607071505529088e+00
5.929648241206030290e-01 -4.964038029499000970e+00
5.979899497487437543e-01 -6.316945112043326205e+00
6.030150753768844796e-01 -7.571023534440743497e+00
6.080402010050250938e-01 -8.726006699942873368e+00
6.130653266331658191e-01 -9.781688327980020858e+00
6.180904522613065444e-01 -1.073794606885148717e+01
6.231155778894472697e-01 -1.159476559438560805e+01
6.281407035175879949e-01 -1.235226370939761864e+01
6.331658291457286092e-01 -1.301070849303350840e+01
6.381909547738693345e-01 -1.357053385841233251e+01
6.432160804020100597e-01 -1.403234523780524157e+01
6.482412060301507850e-01 -1.439691241372171504e+01
6.532663316582915103e-01 -1.466514492571585748e+01
6.582914572864321245e-01 -1.483804515931241141e+01
6.633165829145728498e-01 -1.491663443137302458e+01
6.683417085427135751e-01 -1.490184850467183608e+01
6.733668341708543004e-01 -1.479440149401442106e+01
6.783919597989950256e-01 -1.459462165791557453e+01
6.834170854271356399e-01 -1.430226968284071631e+01
6.884422110552763652e-01 -1.391636011230493253e+01
6.934673366834170904e-01 -1.343501930425987112e+01
6.984924623115578157e-01 -1.285542734877441440e+01
7.035175879396985410e-01 -1.217390366327641793e+01
7.085427135678391553e-01 -1.138620130668510910e+01
7.135678391959798805e-01 -1.048806634073145361e+01
7.185929648241206058e-01 -9.476088344907898531e+00
7.236180904522613311e-01 -8.348811770526115339e+00
7.286432160804020564e-01 -7.107997910158280419e+00
7.336683417085426706e-01 -5.759838436547948248e+00
7.386934673366833959e-01 -4.315851367586824416e+00
7.437185929648241212e-01 -2.793174049946791193e+00
7.487437185929648464e-01 -1.214034227129613619e+00
7.537688442211055717e-01 -1.238161677278851958e+00
7.587939698492462970e-01 -1.680247798236319756e+00
7.638190954773869112e-01 -2.006212893902079131e+00
7.688442211055276365e-01 -2.244293807021656928e+00
7.738693467336683618e-01 -2.420288018589946688e+00
7.788944723618090871e-01 -2.555547215997279853e+00
7.839195979899498123e-01 -2.665834683868709476e+00
7.889447236180904266e-01 -2.761107977845816741e+00
7.939698492462311519e-01 -2.846085522191043271e+00
7.989949748743718771e-01 -2.921330164300502741e+00
8.040201005025126024e-01 -2.984550636183452621e+00
8.090452261306533277e-01 -3.031865573444837647e+00
8.140703517587939420e-01 -3.058859284501491693e+00
8.190954773869346672e-01 -3.061349351387663731e+00
8.241206030150753925e-01 -3.035860091829782892e+00
8.291457286432161178e-01 -2.979843289374322968e+00
8.341708542713568431e-01 -2.891709312009418387e+00
8.391959798994974573e-01 -2.770734261525179765e+00
8.442211055276381826e-01 -2.616899915883742267e+00
8.492462311557789079e-01 -2.430709530284212327e+00
8.542713567839196331e-01 -2.213008501029760655e+00
8.592964824120603584e-01 -1.964826874991229655e+00
8.643216080402009727e-01 -1.687251595881701594e+00
8.693467336683416979e-01 -1.381330184179859977e+00
8.743718592964824232e-01 -1.048003771773608150e+00
8.793969849246231485e-01 -6.880654429910508796e-01
8.844221105527638738e-01 -3.021390955581924054e-01
8.894472361809044880e-01 1.093259373618984398e-01
8.944723618090452133e-01 5.460488110378007853e-01
8.994974874371859386e-01 1.007903301174342348e+00
9.045226130653266639e-01 1.494899113697996551e+00
9.095477386934673891e-01 2.007160684657835592e+00
9.145728643216080034e-01 2.544905202059077443e+00
9.195979899497487287e-01 3.108421093132698765e+00
9.246231155778894539e-01 3.698047824618108770e+00
9.296482412060301792e-01 4.314157552269305640e+00
9.346733668341709045e-01 4.957138917660376620e+00
9.396984924623115187e-01 5.627383113300416184e+00
9.447236180904522440e-01 6.325272209504383625e+00
9.497487437185929693e-01 7.051169648125405587e+00
9.547738693467336946e-01 7.805412750373696973e+00
9.597989949748744198e-01 8.588307051272472847e+00
9.648241206030150341e-01 9.400122255956034678e+00
9.698492462311557594e-01 1.024108960831314441e+01
9.748743718592964846e-01 1.111140046673919635e+01
9.798994974874372099e-01 1.201120589212783685e+01
9.849246231155779352e-01 1.294061706751753071e+01
9.899497487437186605e-01 1.389970638536096104e+01
9.949748743718592747e-01 1.488850905597546870e+01
1.000000000000000000e+00 1.590702510846978868e+01


==> data_config1_window5_rhs_total.txt <==
0.000000000000000000e+00 -9.975483677993608467e-01
5.025125628140703592e-03 -1.000207847637339498e+00
1.005025125628140718e-02 -1.001872593561092373e+00
1.507537688442210991e-02 -1.002713254657756181e+00
2.010050251256281437e-02 -1.002897239833143495e+00
2.512562814070351883e-02 -1.002586352349480237e+00
3.015075376884421982e-02 -1.001934214552784308e+00
3.517587939698492427e-02 -1.001083523827702049e+00
4.020100502512562873e-02 -1.000163199543585346e+00
4.522613065326633319e-02 -9.992855027682767677e-01
5.025125628140703765e-02 -9.985432357694317140e-01
5.527638190954774211e-02 -9.980071564567403186e-01
6.030150753768843963e-02 -9.977237731812014232e-01
6.532663316582915103e-02 -9.977137163393803299e-01
7.035175879396984855e-02 -9.979709128424567588e-01
7.537688442211055995e-02 -9.984628143987361870e-01
8.040201005025125747e-02 -9.991319459690579663e-01
8.542713567839195499e-02 -9.998990401052765264e-01
9.045226130653266639e-02 -1.000667997392848285e+00
9.547738693467336391e-02 -1.001332851627336762e+00
1.005025125628140753e-01 -1.001786806870672120e+00
1.055276381909547728e-01 -1.001933236275901251e+00
1.105527638190954842e-01 -1.001698272893795538e+00
1.155778894472361817e-01 -1.001044265970254532e+00
1.206030150753768793e-01 -9.999829150357905094e-01
1.256281407035175768e-01 -9.985863365219378451e-01
1.306532663316583021e-01 -9.969937005449898137e-01
1.356783919597989996e-01 -9.954104830818226723e-01
1.407035175879396971e-01 -9.940969669695614019e-01
1.457286432160803946e-01 -9.933426492005179576e-01
1.507537688442211199e-01 -9.934240490432595383e-01
1.557788944723618174e-01 -9.945455604563193663e-01
1.608040201005025149e-01 -9.967670152953527207e-01
1.658291457286432125e-01 -9.999279720370444213e-01
1.708542713567839100e-01 -1.003587386571538342e+00
1.758793969849246352e-01 -1.007007095212072212e+00
1.809045226130653328e-01 -1.009215232703234433e+00
1.859296482412060303e-01 -1.009185124736016181e+00
1.909547738693467278e-01 -1.006147023292637499e+00
1.959798994974874531e-01 -1.000004134432438629e+00
2.010050251256281506e-01 -9.917465348931220337e-01
2.060301507537688481e-01 -9.836608991238207089e-01
2.110552763819095456e-01 -9.790664816260115089e-01
2.160804020100502432e-01 -9.813472568301340182e-01
2.211055276381909684e-01 -9.922740248574142274e-01
2.261306532663316660e-01 -1.010016544818990836e+00
2.311557788944723635e-01 -1.027669459556158627e+00
2.361809045226130610e-01 -1.033243319031947660e+00
2.412060301507537585e-01 -1.011637777455560272e+00
2.462311557788944838e-01 -9.481927492694812720e-01
2.512562814070351536e-01 -8.933054058779543727e-01
2.562814070351758788e-01 -9.770939216090552826e-01
2.613065326633166041e-01 -1.025416835588662146e+00
2.663316582914572739e-01 -1.044010077413371373e+00
2.713567839195979992e-01 -1.041743483216081234e+00
2.763819095477387244e-01 -1.027967221328140113e+00
2.814070351758793942e-01 -1.010540218435105331e+00
2.864321608040201195e-01 -9.948645859281133319e-01
2.914572864321607892e-01 -9.838088066032089074e-01
2.964824120603015145e-01 -9.781866286018443546e-01
3.015075376884422398e-01 -9.774483773416888788e-01
3.065326633165829096e-01 -9.803410469523754500e-01
3.115577889447236348e-01 -9.854143920552917990e-01
3.165829145728643046e-01 -9.913436236673964785e-01
3.216080402010050299e-01 -9.970926433395224109e-01
3.266331658291457551e-01 -1.001962115924368124e+00
3.316582914572864249e-01 -1.005566835053444574e+00
3.366834170854271502e-01 -1.007777785785531677e+00
3.417085427135678199e-01 -1.008653110269741138e+00
3.467336683417085452e-01 -1.008372353706783464e+00
3.517587939698492705e-01 -1.007181099949662872e+00
3.567839195979899403e-01 -1.005348363640833576e+00
3.618090452261306655e-01 -1.003136366349758113e+00
3.668341708542713353e-01 -1.000780979685306882e+00
3.718592964824120606e-01 -9.984806498452867274e-01
3.768844221105527859e-01 -9.963916441616169628e-01
3.819095477386934556e-01 -9.946277276573161075e-01
3.869346733668341809e-01 -9.932627322664027147e-01
3.919597989949749062e-01 -9.923348377037668477e-01
3.969849246231155759e-01 -9.918516994733808101e-01
4.020100502512563012e-01 -9.917958207296437845e-01
4.070351758793969710e-01 -9.921297694751349816e-01
4.120603015075376963e-01 -9.928009966114783591e-01
4.170854271356784215e-01 -9.937461220101050374e-01
4.221105527638190913e-01 -9.948946337070599943e-01
4.271356783919598166e-01 -9.961719974229273911e-01
4.321608040201004863e-01 -9.975022065074830024e-01
4.371859296482412116e-01 -9.988098214512559636e-01
4.422110552763819369e-01 -1.000021557445291531e+00
4.472361809045226066e-01 -1.001067481245272450e+00
4.522613065326633319e-01 -1.001881877124672915e+00
4.572864321608040017e-01 -1.002403837655254648e+00
4.623115577889447270e-01 -1.002577629609080478e+00
4.673366834170854522e-01 -1.002352879240404171e+00
4.723618090452261220e-01 -1.001684615110367105e+00
4.773869346733668473e-01 -1.000533200797215194e+00
4.824120603015075170e-01 -9.988641844845780327e-01
4.874371859296482423e-01 -9.966480876371965891e-01
4.924623115577889676e-01 -9.938601507899598175e-01
4.974874371859296374e-01 -9.904800508817253046e-01
5.025125628140703071e-01 -1.019938963474224636e+00
5.075376884422110324e-01 -1.014573964943572548e+00
5.125628140703517577e-01 -1.009021668212852774e+00
5.175879396984924830e-01 -1.003584770197679887e+00
5.226130653266332082e-01 -9.985328916197957483e-01
5.276381909547738225e-01 -9.940987965089362888e-01
5.326633165829145478e-01 -9.904747078041609143e-01
5.376884422110552730e-01 -9.878088344340660854e-01
5.427135678391959983e-01 -9.862022473030052083e-01
5.477386934673367236e-01 -9.857062647905276975e-01
5.527638190954774489e-01 -9.863205320254824215e-01
5.577889447236180631e-01 -9.879920013827394598e-01
5.628140703517587884e-01 -9.906150430863993606e-01
5.678391959798995137e-01 -9.940329327879036114e-01
5.728643216080402389e-01 -9.980409753066348255e-01
5.778894472361809642e-01 -1.002391527546468319e+00
5.829145728643215785e-01 -1.006801175371917711e+00
5.879396984924623037e-01 -1.010960294513881141e+00
5.929648241206030290e-01 -1.014545178936625547e+00
5.979899497487437543e-01 -1.017232844951389659e+00
6.030150753768844796e-01 -1.018718507860405964e+00
6.080402010050250938e-01 -1.018735570915319855e+00
6.130653266331658191e-01 -1.017077753546384855e+00
6.180904522613065444e-01 -1.013622706052929701e+00
6.231155778894472697e-01 -1.008356100263297250e+00
6.281407035175879949e-01 -1.001394740992704868e+00
6.331658291457286092e-01 -9.930067073871740035e-01
6.381909547738693345e-01 -9.836259125657296210e-01
6.432160804020100597e-01 -9.738577887995170101e-01
6.482412060301507850e-01 -9.644721185980422717e-01
6.532663316582915103e-01 -9.563784415153957497e-01
6.582914572864321245e-01 -9.505791430763146366e-01
6.633165829145728498e-01 -9.480955401424520090e-01
6.683417085427135751e-01 -9.498633954879629471e-01
6.733668341708543004e-01 -9.565968239183977317e-01
6.783919597989950256e-01 -9.686240839485620313e-01
6.834170854271356399e-01 -9.857058620438685637e-01
6.884422110552763652e-01 -1.006856701719428315e+00
6.934673366834170904e-01 -1.030202960926860811e+00
6.984924623115578157e-01 -1.052924729735051912e+00
7.035175879396985410e-01 -1.071341425571867845e+00
7.085427135678391553e-01 -1.081206107356516455e+00
7.135678391959798805e-01 -1.078264836820011396e+00
7.185929648241206058e-01 -1.059107193454741136e+00
7.236180904522613311e-01 -1.022277628572428654e+00
7.286432160804020564e-01 -9.695374347452112573e-01
7.336683417085426706e-01 -9.070782847166505292e-01
7.386934673366833959e-01 -8.464181963784502827e-01
7.437185929648241212e-01 -8.046945164025283148e-01
7.487437185929648464e-01 -8.041349882906345670e-01
7.537688442211055717e-01 -9.913339124025051241e-01
7.587939698492462970e-01 -1.128189153132919120e+00
7.638190954773869112e-01 -1.176206575742765992e+00
7.688442211055276365e-01 -1.163623022977558374e+00
7.738693467336683618e-01 -1.116235975832189808e+00
7.788944723618090871e-01 -1.055397121697009499e+00
7.839195979899498123e-01 -9.968697451970491841e-01
7.889447236180904266e-01 -9.506114019739078103e-01
7.939698492462311519e-01 -9.213405162900163425e-01
7.989949748743718771e-01 -9.096199355414849030e-01
8.040201005025126024e-01 -9.131583917375816206e-01
8.090452261306533277e-01 -9.280745204832476780e-01
8.140703517587939420e-01 -9.499526301953098439e-01
8.190954773869346672e-01 -9.746103029080313007e-01
8.241206030150753925e-01 -9.985718563478305221e-01
8.291457286432161178e-01 -1.019289074061181299e+00
8.341708542713568431e-01 -1.035172324036221614e+00
8.391959798994974573e-01 -1.045497708063058528e+00
8.442211055276381826e-01 -1.050247004103834314e+00
8.492462311557789079e-01 -1.049923467357648299e+00
8.542713567839196331e-01 -1.045372494127674745e+00
8.592964824120603584e-01 -1.037624131284756057e+00
8.643216080402009727e-01 -1.027765322541967397e+00
8.693467336683416979e-01 -1.016843588378002927e+00
8.743718592964824232e-01 -1.005800060680762442e+00
8.793969849246231485e-01 -9.954278237783507066e-01
8.844221105527638738e-01 -9.863507753967719616e-01
8.894472361809044880e-01 -9.790182486990808286e-01
8.944723618090452133e-01 -9.737110884167230473e-01
8.994974874371859386e-01 -9.705555188448584669e-01
9.045226130653266639e-01 -9.695418340570154392e-01
9.095477386934673891e-01 -9.705455980041199915e-01
9.145728643216080034e-01 -9.733496226809434937e-01
9.195979899497487287e-01 -9.776654808565323762e-01
9.246231155778894539e-01 -9.831537057914667699e-01
9.296482412060301792e-01 -9.894421417317467160e-01
9.346733668341709045e-01 -9.961421471032849695e-01
9.396984924623115187e-01 -1.002862529396974622e+00
9.447236180904522440e-01 -1.009221218297883027e+00
9.497487437185929693e-01 -1.014854771952871104e+00
9.547738693467336946e-01 -1.019425869151722175e+00
9.597989949748744198e-01 -1.022628974871222951e+00
9.648241206030150341e-01 -1.024194383977054201e+00
9.698492462311557594e-01 -1.023890852580485955e+00
9.748743718592964846e-01 -1.021527022286109698e+00
9.798994974874372099e-01 -1.016951832200279071e+00
9.849246231155779352e-01 -1.010054099284527496e+00
9.899497487437186605e-01 -1.000761431086173658e+00
9.949748743718592747e-01 -9.890386172878535831e-01
1.000000000000000000e+00 -9.748856287808749244e-01


==> data_config1_window_function_bndL.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.562500000000000000e-02 1.373291015625000000e-02 9.887695312500000000e-01
3.125000000000000000e-02 2.392578125000000000e-02 9.570312500000000000e-01
4.687500000000000000e-02 3.094482421875000000e-02 9.077148437500000000e-01
6.250000000000000000e-02 3.515625000000000000e-02 8.437500000000000000e-01
7.812500000000000000e-02 3.692626953125000000e-02 7.680664062500000000e-01
9.375000000000000000e-02 3.662109375000000000e-02 6.835937500000000000e-01
1.093750000000000000e-01 3.460693359375000000e-02 5.932617187500000000e-01
1.250000000000000000e-01 3.125000000000000000e-02 5.000000000000000000e-01
1.406250000000000000e-01 2.691650390625000000e-02 4.067382812500000000e-01
1.562500000000000000e-01 2.197265625000000000e-02 3.164062500000000000e-01
1.718750000000000000e-01 1.678466796875000000e-02 2.319335937500000000e-01
1.875000000000000000e-01 1.171875000000000000e-02 1.562500000000000000e-01
2.031250000000000000e-01 7.141113281250000000e-03 9.228515625000000000e-02
2.187500000000000000e-01 3.417968750000000000e-03 4.296875000000000000e-02
2.343750000000000000e-01 9.155273437500000000e-04 1.123046875000000000e-02
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00


==> data_config1_window_function_bndR.txt <==
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 9.155273437500000000e-04 1.123046875000000000e-02
7.812500000000000000e-01 3.417968750000000000e-03 4.296875000000000000e-02
7.968750000000000000e-01 7.141113281250000000e-03 9.228515625000000000e-02
8.125000000000000000e-01 1.171875000000000000e-02 1.562500000000000000e-01
8.281250000000000000e-01 1.678466796875000000e-02 2.319335937500000000e-01
8.437500000000000000e-01 2.197265625000000000e-02 3.164062500000000000e-01
8.593750000000000000e-01 2.691650390625000000e-02 4.067382812500000000e-01
8.750000000000000000e-01 3.125000000000000000e-02 5.000000000000000000e-01
8.906250000000000000e-01 3.460693359375000000e-02 5.932617187500000000e-01
9.062500000000000000e-01 3.662109375000000000e-02 6.835937500000000000e-01
9.218750000000000000e-01 3.692626953125000000e-02 7.680664062500000000e-01
9.375000000000000000e-01 3.515625000000000000e-02 8.437500000000000000e-01
9.531250000000000000e-01 3.094482421875000000e-02 9.077148437500000000e-01
9.687500000000000000e-01 2.392578125000000000e-02 9.570312500000000000e-01
9.843750000000000000e-01 1.373291015625000000e-02 9.887695312500000000e-01
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00


==> data_config1_window_function_int0L.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-02 1.123046875000000000e-02
3.125000000000000000e-02 4.296875000000000000e-02
4.687500000000000000e-02 9.228515625000000000e-02
6.250000000000000000e-02 1.562500000000000000e-01
7.812500000000000000e-02 2.319335937500000000e-01
9.375000000000000000e-02 3.164062500000000000e-01
1.093750000000000000e-01 4.067382812500000000e-01
1.250000000000000000e-01 5.000000000000000000e-01
1.406250000000000000e-01 5.932617187500000000e-01
1.562500000000000000e-01 6.835937500000000000e-01
1.718750000000000000e-01 7.680664062500000000e-01
1.875000000000000000e-01 8.437500000000000000e-01
2.031250000000000000e-01 9.077148437500000000e-01
2.187500000000000000e-01 9.570312500000000000e-01
2.343750000000000000e-01 9.887695312500000000e-01
2.500000000000000000e-01 1.000000000000000000e+00


==> data_config1_window_function_int0M.txt <==
2.500000000000000000e-01 1.000000000000000000e+00


==> data_config1_window_function_int0R.txt <==
2.500000000000000000e-01 1.000000000000000000e+00
2.656250000000000000e-01 9.887695312500000000e-01
2.812500000000000000e-01 9.570312500000000000e-01
2.968750000000000000e-01 9.077148437500000000e-01
3.125000000000000000e-01 8.437500000000000000e-01
3.281250000000000000e-01 7.680664062500000000e-01
3.437500000000000000e-01 6.835937500000000000e-01
3.593750000000000000e-01 5.932617187500000000e-01
3.750000000000000000e-01 5.000000000000000000e-01
3.906250000000000000e-01 4.067382812500000000e-01
4.062500000000000000e-01 3.164062500000000000e-01
4.218750000000000000e-01 2.319335937500000000e-01
4.375000000000000000e-01 1.562500000000000000e-01
4.531250000000000000e-01 9.228515625000000000e-02
4.687500000000000000e-01 4.296875000000000000e-02
4.843750000000000000e-01 1.123046875000000000e-02
5.000000000000000000e-01 0.000000000000000000e+00


==> data_config1_window_function_int1L.txt <==
5.000000000000000000e-01 0.000000000000000000e+00
5.156250000000000000e-01 1.123046875000000000e-02
5.312500000000000000e-01 4.296875000000000000e-02
5.468750000000000000e-01 9.228515625000000000e-02
5.625000000000000000e-01 1.562500000000000000e-01
5.781250000000000000e-01 2.319335937500000000e-01
5.937500000000000000e-01 3.164062500000000000e-01
6.093750000000000000e-01 4.067382812500000000e-01
6.250000000000000000e-01 5.000000000000000000e-01
6.406250000000000000e-01 5.932617187500000000e-01
6.562500000000000000e-01 6.835937500000000000e-01
6.718750000000000000e-01 7.680664062500000000e-01
6.875000000000000000e-01 8.437500000000000000e-01
7.031250000000000000e-01 9.077148437500000000e-01
7.187500000000000000e-01 9.570312500000000000e-01
7.343750000000000000e-01 9.887695312500000000e-01
7.500000000000000000e-01 1.000000000000000000e+00


==> data_config1_window_function_int1M.txt <==
7.500000000000000000e-01 1.000000000000000000e+00


==> data_config1_window_function_int1R.txt <==
7.500000000000000000e-01 1.000000000000000000e+00
7.656250000000000000e-01 9.887695312500000000e-01
7.812500000000000000e-01 9.570312500000000000e-01
7.968750000000000000e-01 9.077148437500000000e-01
8.125000000000000000e-01 8.437500000000000000e-01
8.281250000000000000e-01 7.680664062500000000e-01
8.437500000000000000e-01 6.835937500000000000e-01
8.593750000000000000e-01 5.932617187500000000e-01
8.750000000000000000e-01 5.000000000000000000e-01
8.906250000000000000e-01 4.067382812500000000e-01
9.062500000000000000e-01 3.164062500000000000e-01
9.218750000000000000e-01 2.319335937500000000e-01
9.375000000000000000e-01 1.562500000000000000e-01
9.531250000000000000e-01 9.228515625000000000e-02
9.687500000000000000e-01 4.296875000000000000e-02
9.843750000000000000e-01 1.123046875000000000e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> data_config1_window_function_itf.txt <==
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 9.155273437500000000e-04 1.123046875000000000e-02
2.812500000000000000e-01 3.417968750000000000e-03 4.296875000000000000e-02
2.968750000000000000e-01 7.141113281250000000e-03 9.228515625000000000e-02
3.125000000000000000e-01 1.171875000000000000e-02 1.562500000000000000e-01
3.281250000000000000e-01 1.678466796875000000e-02 2.319335937500000000e-01
3.437500000000000000e-01 2.197265625000000000e-02 3.164062500000000000e-01
3.593750000000000000e-01 2.691650390625000000e-02 4.067382812500000000e-01
3.750000000000000000e-01 3.125000000000000000e-02 5.000000000000000000e-01
3.906250000000000000e-01 3.460693359375000000e-02 5.932617187500000000e-01
4.062500000000000000e-01 3.662109375000000000e-02 6.835937500000000000e-01
4.218750000000000000e-01 3.692626953125000000e-02 7.680664062500000000e-01
4.375000000000000000e-01 3.515625000000000000e-02 8.437500000000000000e-01
4.531250000000000000e-01 3.094482421875000000e-02 9.077148437500000000e-01
4.687500000000000000e-01 2.392578125000000000e-02 9.570312500000000000e-01
4.843750000000000000e-01 1.373291015625000000e-02 9.887695312500000000e-01
5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.156250000000000000e-01 1.373291015625000000e-02 9.887695312500000000e-01
5.312500000000000000e-01 2.392578125000000000e-02 9.570312500000000000e-01
5.468750000000000000e-01 3.094482421875000000e-02 9.077148437500000000e-01
5.625000000000000000e-01 3.515625000000000000e-02 8.437500000000000000e-01
5.781250000000000000e-01 3.692626953125000000e-02 7.680664062500000000e-01
5.937500000000000000e-01 3.662109375000000000e-02 6.835937500000000000e-01
6.093750000000000000e-01 3.460693359375000000e-02 5.932617187500000000e-01
6.250000000000000000e-01 3.125000000000000000e-02 5.000000000000000000e-01
6.406250000000000000e-01 2.691650390625000000e-02 4.067382812500000000e-01
6.562500000000000000e-01 2.197265625000000000e-02 3.164062500000000000e-01
6.718750000000000000e-01 1.678466796875000000e-02 2.319335937500000000e-01
6.875000000000000000e-01 1.171875000000000000e-02 1.562500000000000000e-01
7.031250000000000000e-01 7.141113281250000000e-03 9.228515625000000000e-02
7.187500000000000000e-01 3.417968750000000000e-03 4.296875000000000000e-02
7.343750000000000000e-01 9.155273437500000000e-04 1.123046875000000000e-02
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00


==> data_config2_bnd_factors_window0_l2_error.txt <==
1.000000000000000000e+00 5.316225867419176465e-01
1.111111111111111160e+00 1.526989891777408292e-01
1.222222222222222321e+00 1.172638743791310362e-01
1.333333333333333259e+00 5.722686974814424898e-01
1.444444444444444420e+00 9.180403764713754855e-01
1.555555555555555580e+00 7.096760005276006034e-01
1.666666666666666519e+00 2.244677428023529320e-01
1.777777777777777679e+00 2.032941684304953034e-01
1.888888888888888840e+00 5.224571977204872653e-02
2.000000000000000000e+00 2.549142133973986698e-07


==> data_config2_bnd_factors_window1_l2_error.txt <==
1.000000000000000000e+00 1.680697587341917904e-02
1.111111111111111160e+00 1.945899205518937872e-02
1.222222222222222321e+00 4.308171370496220037e-02
1.333333333333333259e+00 7.455497189662889379e-02
1.444444444444444420e+00 7.399760880295181385e-03
1.555555555555555580e+00 1.091686395291320381e-02
1.666666666666666519e+00 1.163941911817988582e-02
1.777777777777777679e+00 9.967549693441376396e-03
1.888888888888888840e+00 5.164683827251824975e-03
2.000000000000000000e+00 4.480357927656575603e-03


==> data_config2_bnd_factors_window2_l2_error.txt <==
1.000000000000000000e+00 5.150057740668134015e-02
1.111111111111111160e+00 2.173131249773009935e-02
1.222222222222222321e+00 2.262558888024093079e-02
1.333333333333333259e+00 1.466439893425364877e-02
1.444444444444444420e+00 3.659629318424167388e-01
1.555555555555555580e+00 8.119831550036113454e-02
1.666666666666666519e+00 6.754796407396899613e-03
1.777777777777777679e+00 7.369528946098469722e-03
1.888888888888888840e+00 4.640228928262163897e-03
2.000000000000000000e+00 5.205475355123586993e-03


==> data_config2_rhs_rhs_BCL.txt <==
0.000000000000000000e+00 -2.363636963225876020e+00
5.025125628140703592e-03 -2.328004245187294874e+00
1.005025125628140718e-02 -2.292371527148713728e+00
1.507537688442210991e-02 -2.256738809110133026e+00
2.010050251256281437e-02 -2.221106091071551880e+00
2.512562814070351883e-02 -2.185473373032970734e+00
3.015075376884421982e-02 -2.149840654994389588e+00
3.517587939698492427e-02 -2.114207936955808886e+00
4.020100502512562873e-02 -2.078575218917227740e+00
4.522613065326633319e-02 -2.042942500878646594e+00
5.025125628140703765e-02 -2.007309782840065449e+00
5.527638190954774211e-02 -1.971677064801484525e+00
6.030150753768843963e-02 -1.936044346762903601e+00
6.532663316582915103e-02 -1.900411628724322455e+00
7.035175879396984855e-02 -1.864778910685741309e+00
7.537688442211055995e-02 -1.829146192647160163e+00
8.040201005025125747e-02 -1.793513474608579239e+00
8.542713567839195499e-02 -1.757880756569998315e+00
9.045226130653266639e-02 -1.722248038531417169e+00
9.547738693467336391e-02 -1.686615320492836023e+00
1.005025125628140753e-01 -1.650982602454254877e+00
1.055276381909547728e-01 -1.615349884415674175e+00
1.105527638190954842e-01 -1.579717166377093029e+00
1.155778894472361817e-01 -1.544084448338511883e+00
1.206030150753768793e-01 -1.508451730299930960e+00
1.256281407035175768e-01 -1.472819012261350036e+00
1.306532663316583021e-01 -1.437186294222768668e+00
1.356783919597989996e-01 -1.401553576184187744e+00
1.407035175879396971e-01 -1.365920858145606598e+00
1.457286432160803946e-01 -1.330288140107025674e+00
1.507537688442211199e-01 -1.294655422068444528e+00
1.557788944723618174e-01 -1.259022704029863382e+00
1.608040201005025149e-01 -1.223389985991282458e+00
1.658291457286432125e-01 -1.187757267952701534e+00
1.708542713567839100e-01 -1.152124549914120388e+00
1.758793969849246352e-01 -1.116491831875539242e+00
1.809045226130653328e-01 -1.080859113836958318e+00
1.859296482412060303e-01 -1.045226395798377172e+00
1.909547738693467278e-01 -1.009593677759796249e+00
1.959798994974874531e-01 -9.739609597212151026e-01
2.010050251256281506e-01 -9.383282416826339567e-01
2.060301507537688481e-01 -9.026955236440530328e-01
2.110552763819095456e-01 -8.670628056054721089e-01
2.160804020100502432e-01 -8.314300875668909629e-01
2.211055276381909684e-01 -7.957973695283098170e-01
2.261306532663316660e-01 -7.601646514897288931e-01
2.311557788944723635e-01 -7.245319334511477471e-01
2.361809045226130610e-01 -6.888992154125668232e-01
2.412060301507537585e-01 -6.532664973739858993e-01
2.462311557788944838e-01 -6.176337793354045314e-01
2.512562814070351536e-01 -5.820010612968238295e-01
2.562814070351758788e-01 -5.463683432582426835e-01
2.613065326633166041e-01 -5.107356252196613156e-01
2.663316582914572739e-01 -4.751029071810806137e-01
2.713567839195979992e-01 -4.394701891424994677e-01
2.763819095477387244e-01 -4.038374711039180998e-01
2.814070351758793942e-01 -3.682047530653373979e-01
2.864321608040201195e-01 -3.325720350267560299e-01
2.914572864321607892e-01 -2.969393169881753280e-01
2.964824120603015145e-01 -2.613065989495941821e-01
3.015075376884422398e-01 -2.256738809110130362e-01
3.065326633165829096e-01 -1.900411628724323343e-01
3.115577889447236348e-01 -1.544084448338507443e-01
3.165829145728643046e-01 -1.187757267952700424e-01
3.216080402010050299e-01 -8.314300875668889645e-02
3.266331658291457551e-01 -4.751029071810775051e-02
3.316582914572864249e-01 -1.187757267952704865e-02
3.366834170854271502e-01 2.375514535905409730e-02
3.417085427135678199e-01 5.938786339763524325e-02
3.467336683417085452e-01 9.502058143621638919e-02
3.517587939698492705e-01 1.306532994747975351e-01
3.567839195979899403e-01 1.662860175133782370e-01
3.618090452261306655e-01 2.019187355519593829e-01
3.668341708542713353e-01 2.375514535905405289e-01
3.718592964824120606e-01 2.731841716291216748e-01
3.768844221105527859e-01 3.088168896677028208e-01
3.819095477386934556e-01 3.444496077062835226e-01
3.869346733668341809e-01 3.800823257448646686e-01
3.919597989949749062e-01 4.157150437834458145e-01
3.969849246231155759e-01 4.513477618220269605e-01
4.020100502512563012e-01 4.869804798606081064e-01
4.070351758793969710e-01 5.226131978991888083e-01
4.120603015075376963e-01 5.582459159377699542e-01
4.170854271356784215e-01 5.938786339763511002e-01
4.221105527638190913e-01 6.295113520149318020e-01
4.271356783919598166e-01 6.651440700535129480e-01
4.321608040201004863e-01 7.007767880920940939e-01
4.371859296482412116e-01 7.364095061306752399e-01
4.422110552763819369e-01 7.720422241692563858e-01
4.472361809045226066e-01 8.076749422078370877e-01
4.522613065326633319e-01 8.433076602464182336e-01
4.572864321608040017e-01 8.789403782849993796e-01
4.623115577889447270e-01 9.145730963235805255e-01
4.673366834170854522e-01 9.502058143621616715e-01
4.723618090452261220e-01 9.858385324007423733e-01
4.773869346733668473e-01 1.021471250439323519e+00
4.824120603015075170e-01 1.057103968477904221e+00
4.874371859296482423e-01 1.092736686516485811e+00
4.924623115577889676e-01 1.128369404555066957e+00
4.974874371859296374e-01 1.164002122593647659e+00


==> data_config2_rhs_rhs_BCR.txt <==
5.025125628140703071e-01 2.775693663283531620e+00
5.075376884422110324e-01 2.690723449101382059e+00
5.125628140703517577e-01 2.605753234919232497e+00
5.175879396984924830e-01 2.520783020737082936e+00
5.226130653266332082e-01 2.435812806554933374e+00
5.276381909547738225e-01 2.350842592372786477e+00
5.326633165829145478e-01 2.265872378190636915e+00
5.376884422110552730e-01 2.180902164008488242e+00
5.427135678391959983e-01 2.095931949826338681e+00
5.477386934673367236e-01 2.010961735644189119e+00
5.527638190954774489e-01 1.925991521462040446e+00
5.577889447236180631e-01 1.841021307279892660e+00
5.628140703517587884e-01 1.756051093097743987e+00
5.678391959798995137e-01 1.671080878915594425e+00
5.728643216080402389e-01 1.586110664733444864e+00
5.778894472361809642e-01 1.501140450551296190e+00
5.829145728643215785e-01 1.416170236369148405e+00
5.879396984924623037e-01 1.331200022186999732e+00
5.929648241206030290e-01 1.246229808004850170e+00
5.979899497487437543e-01 1.161259593822700609e+00
6.030150753768844796e-01 1.076289379640551935e+00
6.080402010050250938e-01 9.913191654584041501e-01
6.130653266331658191e-01 9.063489512762545885e-01
6.180904522613065444e-01 8.213787370941059152e-01
6.231155778894472697e-01 7.364085229119563536e-01
6.281407035175879949e-01 6.514383087298067920e-01
6.331658291457286092e-01 5.664680945476598950e-01
6.381909547738693345e-01 4.814978803655103334e-01
6.432160804020100597e-01 3.965276661833616600e-01
6.482412060301507850e-01 3.115574520012120985e-01
6.532663316582915103e-01 2.265872378190625369e-01
6.582914572864321245e-01 1.416170236369156399e-01
6.633165829145728498e-01 5.664680945476607832e-02
6.683417085427135751e-01 -2.832340472738348325e-02
6.733668341708543004e-01 -1.132936189095321566e-01
6.783919597989950256e-01 -1.982638330916817182e-01
6.834170854271356399e-01 -2.832340472738286152e-01
6.884422110552763652e-01 -3.682042614559781768e-01
6.934673366834170904e-01 -4.531744756381277384e-01
6.984924623115578157e-01 -5.381446898202764118e-01
7.035175879396985410e-01 -6.231149040024259733e-01
7.085427135678391553e-01 -7.080851181845737585e-01
7.135678391959798805e-01 -7.930553323667224319e-01
7.185929648241206058e-01 -8.780255465488719935e-01
7.236180904522613311e-01 -9.629957607310206669e-01
7.286432160804020564e-01 -1.047965974913170228e+00
7.336683417085426706e-01 -1.132936189095318014e+00
7.386934673366833959e-01 -1.217906403277466687e+00
7.437185929648241212e-01 -1.302876617459616249e+00
7.487437185929648464e-01 -1.387846831641765810e+00
7.537688442211055717e-01 -1.472817045823914484e+00
7.587939698492462970e-01 -1.557787260006064045e+00
7.638190954773869112e-01 -1.642757474188211386e+00
7.688442211055276365e-01 -1.727727688370360504e+00
7.738693467336683618e-01 -1.812697902552510065e+00
7.788944723618090871e-01 -1.897668116734659183e+00
7.839195979899498123e-01 -1.982638330916808300e+00
7.889447236180904266e-01 -2.067608545098955641e+00
7.939698492462311519e-01 -2.152578759281104759e+00
7.989949748743718771e-01 -2.237548973463254320e+00
8.040201005025126024e-01 -2.322519187645403438e+00
8.090452261306533277e-01 -2.407489401827552555e+00
8.140703517587939420e-01 -2.492459616009699896e+00
8.190954773869346672e-01 -2.577429830191849458e+00
8.241206030150753925e-01 -2.662400044373998576e+00
8.291457286432161178e-01 -2.747370258556147693e+00
8.341708542713568431e-01 -2.832340472738297255e+00
8.391959798994974573e-01 -2.917310686920444596e+00
8.442211055276381826e-01 -3.002280901102593713e+00
8.492462311557789079e-01 -3.087251115284742831e+00
8.542713567839196331e-01 -3.172221329466892392e+00
8.592964824120603584e-01 -3.257191543649041510e+00
8.643216080402009727e-01 -3.342161757831188851e+00
8.693467336683416979e-01 -3.427131972013337968e+00
8.743718592964824232e-01 -3.512102186195487530e+00
8.793969849246231485e-01 -3.597072400377636647e+00
8.844221105527638738e-01 -3.682042614559785765e+00
8.894472361809044880e-01 -3.767012828741933106e+00
8.944723618090452133e-01 -3.851983042924082667e+00
8.994974874371859386e-01 -3.936953257106231785e+00
9.045226130653266639e-01 -4.021923471288380902e+00
9.095477386934673891e-01 -4.106893685470530464e+00
9.145728643216080034e-01 -4.191863899652677361e+00
9.195979899497487287e-01 -4.276834113834826923e+00
9.246231155778894539e-01 -4.361804328016976484e+00
9.296482412060301792e-01 -4.446774542199125158e+00
9.346733668341709045e-01 -4.531744756381274719e+00
9.396984924623115187e-01 -4.616714970563421616e+00
9.447236180904522440e-01 -4.701685184745571178e+00
9.497487437185929693e-01 -4.786655398927720739e+00
9.547738693467336946e-01 -4.871625613109869413e+00
9.597989949748744198e-01 -4.956595827292018974e+00
9.648241206030150341e-01 -5.041566041474165871e+00
9.698492462311557594e-01 -5.126536255656315433e+00
9.748743718592964846e-01 -5.211506469838464994e+00
9.798994974874372099e-01 -5.296476684020614556e+00
9.849246231155779352e-01 -5.381446898202763229e+00
9.899497487437186605e-01 -5.466417112384912791e+00
9.949748743718592747e-01 -5.551387326567059688e+00
1.000000000000000000e+00 -5.636357540749209249e+00


==> data_config2_rhs_rhs_ITF.txt <==
0.000000000000000000e+00 1.363636357117880449e+00
5.025125628140703592e-03 1.328003648524511471e+00
1.005025125628140718e-02 1.292370939931142937e+00
1.507537688442210991e-02 1.256738231337774403e+00
2.010050251256281437e-02 1.221105522744406091e+00
2.512562814070351883e-02 1.185472814151036891e+00
3.015075376884421982e-02 1.149840105557667913e+00
3.517587939698492427e-02 1.114207396964299601e+00
4.020100502512562873e-02 1.078574688370931067e+00
4.522613065326633319e-02 1.042941979777562533e+00
5.025125628140703765e-02 1.007309271184193555e+00
5.527638190954774211e-02 9.716765625908244663e-01
6.030150753768843963e-02 9.360438539974560435e-01
6.532663316582915103e-02 9.004111454040875095e-01
7.035175879396984855e-02 8.647784368107190867e-01
7.537688442211055995e-02 8.291457282173501087e-01
8.040201005025125747e-02 7.935130196239810196e-01
8.542713567839195499e-02 7.578803110306125967e-01
9.045226130653266639e-02 7.222476024372440628e-01
9.547738693467336391e-02 6.866148938438754179e-01
1.005025125628140753e-01 6.509821852505065509e-01
1.055276381909547728e-01 6.153494766571375729e-01
1.105527638190954842e-01 5.797167680637688170e-01
1.155778894472361817e-01 5.440840594704003941e-01
1.206030150753768793e-01 5.084513508770319712e-01
1.256281407035175768e-01 4.728186422836631042e-01
1.306532663316583021e-01 4.371859336902941262e-01
1.356783919597989996e-01 4.015532250969253703e-01
1.407035175879396971e-01 3.659205165035569474e-01
1.457286432160803946e-01 3.302878079101884135e-01
1.507537688442211199e-01 2.946550993168196575e-01
1.557788944723618174e-01 2.590223907234506795e-01
1.608040201005025149e-01 2.233896821300819235e-01
1.658291457286432125e-01 1.877569735367133896e-01
1.708542713567839100e-01 1.521242649433449667e-01
1.758793969849246352e-01 1.164915563499762108e-01
1.809045226130653328e-01 8.085884775660723278e-02
1.859296482412060303e-01 4.522613916323836580e-02
1.909547738693467278e-01 9.593430569869942914e-03
1.959798994974874531e-01 -2.603927802349881304e-02
2.010050251256281506e-01 -6.167198661686745798e-02
2.060301507537688481e-01 -9.730469521023621393e-02
2.110552763819095456e-01 -1.329374038036050809e-01
2.160804020100502432e-01 -1.685701123969735038e-01
2.211055276381909684e-01 -2.042028209903424818e-01
2.261306532663316660e-01 -2.398355295837109047e-01
2.311557788944723635e-01 -2.754682381770797717e-01
2.361809045226130610e-01 -3.111009467704485276e-01
2.412060301507537585e-01 -3.467336553638169505e-01
2.462311557788944838e-01 -3.823663639571859285e-01
2.512562814070351536e-01 -4.179990725505544624e-01
2.562814070351758788e-01 -4.536317811439232184e-01
2.613065326633166041e-01 -4.892644897372919743e-01
2.663316582914572739e-01 -5.248971983306603972e-01
2.713567839195979992e-01 -5.605299069240294862e-01
2.763819095477387244e-01 -5.961626155173982422e-01
2.814070351758793942e-01 -6.317953241107666651e-01
2.864321608040201195e-01 -6.674280327041354210e-01
2.914572864321607892e-01 -7.030607412975038439e-01
2.964824120603015145e-01 -7.386934498908728219e-01
3.015075376884422398e-01 -7.743261584842416889e-01
3.065326633165829096e-01 -8.099588670776101118e-01
3.115577889447236348e-01 -8.455915756709790898e-01
3.165829145728643046e-01 -8.812242842643474017e-01
3.216080402010050299e-01 -9.168569928577163797e-01
3.266331658291457551e-01 -9.524897014510851356e-01
3.316582914572864249e-01 -9.881224100444535585e-01
3.366834170854271502e-01 -1.023755118637822425e+00
3.417085427135678199e-01 -1.059387827231190959e+00
3.467336683417085452e-01 -1.095020535824559715e+00
3.517587939698492705e-01 -1.130653244417928693e+00
3.567839195979899403e-01 -1.166285953011297227e+00
3.618090452261306655e-01 -1.201918661604665983e+00
3.668341708542713353e-01 -1.237551370198034295e+00
3.718592964824120606e-01 -1.273184078791403273e+00
3.768844221105527859e-01 -1.308816787384772251e+00
3.819095477386934556e-01 -1.344449495978140785e+00
3.869346733668341809e-01 -1.380082204571509319e+00
3.919597989949749062e-01 -1.415714913164878297e+00
3.969849246231155759e-01 -1.451347621758246831e+00
4.020100502512563012e-01 -1.486980330351615587e+00
4.070351758793969710e-01 -1.522613038944984343e+00
4.120603015075376963e-01 -1.558245747538352877e+00
4.170854271356784215e-01 -1.593878456131721855e+00
4.221105527638190913e-01 -1.629511164725090167e+00
4.271356783919598166e-01 -1.665143873318459367e+00
4.321608040201004863e-01 -1.700776581911827678e+00
4.371859296482412116e-01 -1.736409290505196434e+00
4.422110552763819369e-01 -1.772041999098565190e+00
4.472361809045226066e-01 -1.807674707691933724e+00
4.522613065326633319e-01 -1.843307416285302702e+00
4.572864321608040017e-01 -1.878940124878671014e+00
4.623115577889447270e-01 -1.914572833472039992e+00
4.673366834170854522e-01 -1.950205542065408748e+00
4.723618090452261220e-01 -1.985838250658777060e+00
4.773869346733668473e-01 -2.021470959252146038e+00
4.824120603015075170e-01 -2.057103667845514572e+00
4.874371859296482423e-01 -2.092736376438883106e+00
4.924623115577889676e-01 -2.128369085032252084e+00
4.974874371859296374e-01 -2.164001793625620618e+00
5.025125628140703071e-01 -3.775696925978697216e+00
5.075376884422110324e-01 -3.690726614884668688e+00
5.125628140703517577e-01 -3.605756303790639272e+00
5.175879396984924830e-01 -3.520785992696610300e+00
5.226130653266332082e-01 -3.435815681602581773e+00
5.276381909547738225e-01 -3.350845370508554133e+00
5.326633165829145478e-01 -3.265875059414525605e+00
5.376884422110552730e-01 -3.180904748320497077e+00
5.427135678391959983e-01 -3.095934437226467217e+00
5.477386934673367236e-01 -3.010964126132438690e+00
5.527638190954774489e-01 -2.925993815038409274e+00
5.577889447236180631e-01 -2.841023503944382522e+00
5.628140703517587884e-01 -2.756053192850353994e+00
5.678391959798995137e-01 -2.671082881756324134e+00
5.728643216080402389e-01 -2.586112570662295607e+00
5.778894472361809642e-01 -2.501142259568267079e+00
5.829145728643215785e-01 -2.416171948474239439e+00
5.879396984924623037e-01 -2.331201637380210911e+00
5.929648241206030290e-01 -2.246231326286181496e+00
5.979899497487437543e-01 -2.161261015192152524e+00
6.030150753768844796e-01 -2.076290704098123108e+00
6.080402010050250938e-01 -1.991320393004096356e+00
6.130653266331658191e-01 -1.906350081910067829e+00
6.180904522613065444e-01 -1.821379770816038413e+00
6.231155778894472697e-01 -1.736409459722009441e+00
6.281407035175879949e-01 -1.651439148627980691e+00
6.331658291457286092e-01 -1.566468837533953273e+00
6.381909547738693345e-01 -1.481498526439924746e+00
6.432160804020100597e-01 -1.396528215345895330e+00
6.482412060301507850e-01 -1.311557904251866358e+00
6.532663316582915103e-01 -1.226587593157837830e+00
6.582914572864321245e-01 -1.141617282063810190e+00
6.633165829145728498e-01 -1.056646970969781663e+00
6.683417085427135751e-01 -9.716766598757524687e-01
6.733668341708543004e-01 -8.867063487817232748e-01
6.783919597989950256e-01 -8.017360376876946360e-01
6.834170854271356399e-01 -7.167657265936671074e-01
6.884422110552763652e-01 -6.317954154996384686e-01
6.934673366834170904e-01 -5.468251044056098298e-01
6.984924623115578157e-01 -4.618547933115801918e-01
7.035175879396985410e-01 -3.768844822175515530e-01
7.085427135678391553e-01 -2.919141711235240244e-01
7.135678391959798805e-01 -2.069438600294954966e-01
7.185929648241206058e-01 -1.219735489354667468e-01
7.236180904522613311e-01 -3.700323784143710881e-02
7.286432160804020564e-01 4.796707325259141896e-02
7.336683417085426706e-01 1.329373843466190586e-01
7.386934673366833959e-01 2.179076954406475863e-01
7.437185929648241212e-01 3.028780065346763362e-01
7.487437185929648464e-01 3.878483176287059742e-01
7.537688442211055717e-01 4.728186287227345019e-01
7.587939698492462970e-01 5.577889398167632518e-01
7.638190954773869112e-01 6.427592509107906693e-01
7.688442211055276365e-01 7.277295620048194191e-01
7.738693467336683618e-01 8.126998730988490571e-01
7.788944723618090871e-01 8.976701841928775849e-01
7.839195979899498123e-01 9.826404952869063347e-01
7.889447236180904266e-01 1.067610806380933752e+00
7.939698492462311519e-01 1.152581117474962502e+00
7.989949748743718771e-01 1.237551428568991252e+00
8.040201005025126024e-01 1.322521739663020668e+00
8.090452261306533277e-01 1.407492050757049418e+00
8.140703517587939420e-01 1.492462361851076835e+00
8.190954773869346672e-01 1.577432672945105585e+00
8.241206030150753925e-01 1.662402984039134113e+00
8.291457286432161178e-01 1.747373295133163751e+00
8.341708542713568431e-01 1.832343606227192501e+00
8.391959798994974573e-01 1.917313917321219918e+00
8.442211055276381826e-01 2.002284228415248890e+00
8.492462311557789079e-01 2.087254539509276974e+00
8.542713567839196331e-01 2.172224850603306834e+00
8.592964824120603584e-01 2.257195161697335806e+00
8.643216080402009727e-01 2.342165472791363001e+00
8.693467336683416979e-01 2.427135783885391085e+00
8.743718592964824232e-01 2.512106094979420945e+00
8.793969849246231485e-01 2.597076406073449917e+00
8.844221105527638738e-01 2.682046717167478889e+00
8.894472361809044880e-01 2.767017028261506084e+00
8.944723618090452133e-01 2.851987339355535056e+00
8.994974874371859386e-01 2.936957650449563140e+00
9.045226130653266639e-01 3.021927961543592112e+00
9.095477386934673891e-01 3.106898272637621083e+00
9.145728643216080034e-01 3.191868583731648279e+00
9.195979899497487287e-01 3.276838894825677251e+00
9.246231155778894539e-01 3.361809205919707111e+00
9.296482412060301792e-01 3.446779517013736083e+00
9.346733668341709045e-01 3.531749828107765055e+00
9.396984924623115187e-01 3.616720139201792250e+00
9.447236180904522440e-01 3.701690450295821222e+00
9.497487437185929693e-01 3.786660761389849306e+00
9.547738693467336946e-01 3.871631072483878278e+00
9.597989949748744198e-01 3.956601383577907249e+00
9.648241206030150341e-01 4.041571694671934445e+00
9.698492462311557594e-01 4.126542005765963417e+00
9.748743718592964846e-01 4.211512316859993277e+00
9.798994974874372099e-01 4.296482627954022249e+00
9.849246231155779352e-01 4.381452939048051221e+00
9.899497487437186605e-01 4.466423250142079304e+00
9.949748743718592747e-01 4.551393561236107388e+00
1.000000000000000000e+00 4.636363872330135472e+00


==> data_config2_rhs_rhs_pinn0.txt <==
0.000000000000000000e+00 8.201015231446005837e-06
5.025125628140703592e-03 6.819396546690321108e-06
1.005025125628140718e-02 5.541926364960455490e-06
1.507537688442210991e-02 4.365269736832402002e-06
2.010050251256281437e-02 3.286100969011170451e-06
2.512562814070351883e-02 2.301103630256161945e-06
3.015075376884421982e-02 1.406970553810578607e-06
3.517587939698492427e-02 6.004038422584085401e-07
4.020100502512562873e-02 -1.218851263093799384e-07
4.522613065326633319e-02 -7.631756973877716735e-07
5.025125628140703765e-02 -1.326737932923436904e-06
5.527638190954774211e-02 -1.815832608925557096e-06
6.030150753768843963e-02 -2.233711210458569348e-06
6.532663316582915103e-02 -2.583615927316035184e-06
7.035175879396984855e-02 -2.868779649627312324e-06
7.537688442211055995e-02 -3.092425964992022947e-06
8.040201005025125747e-02 -3.257769152057933112e-06
8.542713567839195499e-02 -3.368014178860319674e-06
9.045226130653266639e-02 -3.426356696767047166e-06
9.547738693467336391e-02 -3.435983036558257064e-06
1.005025125628140753e-01 -3.400070205127672939e-06
1.055276381909547728e-01 -3.321785880716316843e-06
1.105527638190954842e-01 -3.204288408915229532e-06
1.155778894472361817e-01 -3.050726798231674820e-06
1.206030150753768793e-01 -2.864240716488768855e-06
1.256281407035175768e-01 -2.647960486288971131e-06
1.306532663316583021e-01 -2.405007081084564394e-06
1.356783919597989996e-01 -2.138492121047253054e-06
1.407035175879396971e-01 -1.851517868923817749e-06
1.457286432160803946e-01 -1.547177226052136318e-06
1.507537688442211199e-01 -1.228553728144499847e-06
1.557788944723618174e-01 -8.987215413882559429e-07
1.608040201005025149e-01 -5.607454581760233229e-07
1.658291457286432125e-01 -2.176808934540277497e-07
1.708542713567839100e-01 1.274261199980000800e-07
1.758793969849246352e-01 4.715389350930636692e-07
1.809045226130653328e-01 8.116302942833981429e-07
1.859296482412060303e-01 1.144682334177561081e-06
1.909547738693467278e-01 1.467686588762184803e-06
1.959798994974874531e-01 1.777643994839038291e-06
2.010050251256281506e-01 2.071564893841882792e-06
2.060301507537688481e-01 2.346469037748227951e-06
2.110552763819095456e-01 2.599385592609373590e-06
2.160804020100502432e-01 2.827353141421672464e-06
2.211055276381909684e-01 3.027419689481211034e-06
2.261306532663316660e-01 3.196642666981132237e-06
2.311557788944723635e-01 3.332088934809917365e-06
2.361809045226130610e-01 3.430834786868750893e-06
2.412060301507537585e-01 3.489965954349376100e-06
2.462311557788944838e-01 3.506577609354756462e-06
2.512562814070351536e-01 3.469715298061107723e-06
2.562814070351758788e-01 3.365743173041127721e-06
2.613065326633166041e-01 3.223670588055156856e-06
2.663316582914572739e-01 3.046598785203071401e-06
2.713567839195979992e-01 2.837619631277199055e-06
2.763819095477387244e-01 2.599815611139566105e-06
2.814070351758793942e-01 2.336259826002115611e-06
2.864321608040201195e-01 2.050015987862657248e-06
2.914572864321607892e-01 1.744138416180649864e-06
2.964824120603015145e-01 1.421672033861761117e-06
3.015075376884422398e-01 1.085652363105331862e-06
3.065326633165829096e-01 7.391055214476705285e-07
3.115577889447236348e-01 3.850482178396603867e-07
3.165829145728643046e-01 2.648774908017209999e-08
3.216080402010050299e-01 -3.335780050450808033e-07
3.266331658291457551e-01 -6.921605845476420313e-07
3.316582914572864249e-01 -1.046280953775759239e-06
3.366834170854271502e-01 -1.392969506009828302e-06
3.417085427135678199e-01 -1.729266066134711322e-06
3.467336683417085452e-01 -2.052219894776025304e-06
3.517587939698492705e-01 -2.358889693050000957e-06
3.567839195979899403e-01 -2.646343605726216475e-06
3.618090452261306655e-01 -2.911659224979202597e-06
3.668341708542713353e-01 -3.151923594896147819e-06
3.718592964824120606e-01 -3.364233214712209769e-06
3.768844221105527859e-01 -3.545694043015190143e-06
3.819095477386934556e-01 -3.693421501459422240e-06
3.869346733668341809e-01 -3.804540478544193509e-06
3.919597989949749062e-01 -3.876185333629737121e-06
3.969849246231155759e-01 -3.905499900518721474e-06
4.020100502512563012e-01 -3.889637491271549173e-06
4.070351758793969710e-01 -3.825760900408246067e-06
4.120603015075376963e-01 -3.711042407953808133e-06
4.170854271356784215e-01 -3.542663783942316952e-06
4.221105527638190913e-01 -3.317816291831319360e-06
4.271356783919598166e-01 -3.033700692079683602e-06
4.321608040201004863e-01 -2.687527246164682734e-06
4.371859296482412116e-01 -2.276515720505170865e-06
4.422110552763819369e-01 -1.797895389714786621e-06
4.472361809045226066e-01 -1.248905041154219701e-06
4.522613065326633319e-01 -6.267929768745458599e-07
4.572864321608040017e-01 7.118298065535017525e-08
4.623115577889447270e-01 8.477554858175197211e-07
4.673366834170854522e-01 1.705647666033514904e-06
4.723618090452261220e-01 2.647573117230090214e-06
4.773869346733668473e-01 3.676235903901252330e-06
4.824120603015075170e-01 4.794330549308949924e-06
4.874371859296482423e-01 6.004542036729444743e-06
4.924623115577889676e-01 7.309545803728373252e-06
4.974874371859296374e-01 8.712007739456086578e-06


==> data_config2_rhs_rhs_pinn1.txt <==
5.025125628140703071e-01 -2.786870281152869914e-05
5.075376884422110324e-01 -1.016323848879158555e-05
5.125628140703517577e-01 2.659036851750562914e-06
5.175879396984924830e-01 1.141823193275095697e-05
5.226130653266332082e-01 1.683761974041395726e-05
5.276381909547738225e-01 1.955275331947120017e-05
5.326633165829145478e-01 2.011981321037382476e-05
5.376884422110552730e-01 1.902324517380938964e-05
5.427135678391959983e-01 1.668274329481488221e-05
5.477386934673367236e-01 1.345962957406242948e-05
5.527638190954774489e-01 9.662678487950662594e-06
5.577889447236180631e-01 5.553431084645087322e-06
5.628140703517587884e-01 1.351040635388416679e-06
5.678391959798995137e-01 -2.763311462751828716e-06
5.728643216080402389e-01 -6.642392969947909000e-06
5.778894472361809642e-01 -1.016925778225826431e-05
5.829145728643215785e-01 -1.325391140060679251e-05
5.879396984924623037e-01 -1.583027579712955544e-05
5.929648241206030290e-01 -1.785342705095738154e-05
5.979899497487437543e-01 -1.929708086272323707e-05
6.030150753768844796e-01 -2.015130319989658347e-05
6.080402010050250938e-01 -2.042042499215572976e-05
6.130653266331658191e-01 -2.012114154886623845e-05
6.180904522613065444e-01 -1.928077884376111641e-05
6.231155778894472697e-01 -1.793571049325786554e-05
6.281407035175879949e-01 -1.612991038747775286e-05
6.331658291457286092e-01 -1.391362741095446233e-05
6.381909547738693345e-01 -1.134216984437151532e-05
6.432160804020100597e-01 -8.474788104072626926e-06
6.482412060301507850e-01 -5.373645545272723472e-06
6.532663316582915103e-01 -2.102868106707031895e-06
6.582914572864321245e-01 1.272335680046482120e-06
6.633165829145728498e-01 4.686491843145047716e-06
6.683417085427135751e-01 8.074622059247504115e-06
6.733668341708543004e-01 1.137295492907506965e-05
6.783919597989950256e-01 1.451959259999498569e-05
6.834170854271356399e-01 1.745513783726532873e-05
6.884422110552763652e-01 2.012328576300202718e-05
6.934673366834170904e-01 2.247138397479856678e-05
6.984924623115578157e-01 2.445096444705829246e-05
7.035175879396985410e-01 2.601825011641692431e-05
7.085427135678391553e-01 2.713463873206207195e-05
7.135678391959798805e-01 2.776716605696997342e-05
7.185929648241206058e-01 2.788895023749578356e-05
7.236180904522613311e-01 2.747961926698373357e-05
7.286432160804020564e-01 2.652572250690898419e-05
7.336683417085426706e-01 2.502112750362018350e-05
7.386934673366833959e-01 2.296740297966838143e-05
7.437185929648241212e-01 2.037418914555244633e-05
7.487437185929648464e-01 1.725955492631526912e-05
7.537688442211055717e-01 1.370545122526472310e-05
7.587939698492462970e-01 9.885223100270219783e-06
7.638190954773869112e-01 5.870543335321739666e-06
7.688442211055276365e-01 1.729591249035307982e-06
7.738693467336683618e-01 -2.469441565578725019e-06
7.788944723618090871e-01 -6.659004307453520668e-06
7.839195979899498123e-01 -1.077281099668299155e-05
7.889447236180904266e-01 -1.474643741326026447e-05
7.939698492462311519e-01 -1.851789318095577717e-05
7.989949748743718771e-01 -2.202817059545203059e-05
8.040201005025126024e-01 -2.522177179740522961e-05
8.090452261306533277e-01 -2.804721552393884903e-05
8.140703517587939420e-01 -3.045752475064003882e-05
8.190954773869346672e-01 -3.241069591253146825e-05
8.241206030150753925e-01 -3.387015094506802180e-05
8.291457286432161178e-01 -3.480517241851563870e-05
8.341708542713568431e-01 -3.519132260137087826e-05
8.391959798994974573e-01 -3.501084698782049514e-05
8.442211055276381826e-01 -3.425306247437439358e-05
8.492462311557789079e-01 -3.291473067131529205e-05
8.542713567839196331e-01 -3.100041657924037673e-05
8.592964824120603584e-01 -2.852283280424173546e-05
8.643216080402009727e-01 -2.550316948116737771e-05
8.693467336683416979e-01 -2.197140999757939508e-05
8.743718592964824232e-01 -1.796663264727694294e-05
8.793969849246231485e-01 -1.353729824874881732e-05
8.844221105527638738e-01 -8.741523694873321303e-06
8.894472361809044880e-01 -3.647341608608676981e-06
8.944723618090452133e-01 1.667054061691910512e-06
8.994974874371859386e-01 7.113076362833256952e-06
9.045226130653266639e-01 1.259152764748052145e-05
9.095477386934673891e-01 1.799239585874127739e-05
9.145728643216080034e-01 2.319466476978596317e-05
9.195979899497487287e-01 2.806613818579989177e-05
9.246231155778894539e-01 3.246327803394557501e-05
9.296482412060301792e-01 3.623105644175713747e-05
9.346733668341709045e-01 3.920282159971204662e-05
9.396984924623115187e-01 4.120017749785267065e-05
9.447236180904522440e-01 4.203287732010730916e-05
9.497487437185929693e-01 4.149873067532542162e-05
9.547738693467336946e-01 3.938352419055337575e-05
9.597989949748744198e-01 3.546095576032720739e-05
9.648241206030150341e-01 2.949258200936723598e-05
9.698492462311557594e-01 2.122777909377418021e-05
9.748743718592964846e-01 1.040371638224931689e-05
9.798994974874372099e-01 -3.254656765361292712e-06
9.849246231155779352e-01 -2.003461170409049245e-05
9.899497487437186605e-01 -4.023562860946993443e-05
9.949748743718592747e-01 -6.416937219386195461e-05
1.000000000000000000e+00 -9.215965550701804695e-05


==> data_config2_rhs_rhs_total.txt <==
0.000000000000000000e+00 -9.999924050927641028e-01
5.025125628140703592e-03 -9.999937772662367275e-01
1.005025125628140718e-02 -9.999950452912058640e-01
1.507537688442210991e-02 -9.999962125026218285e-01
2.010050251256281437e-02 -9.999972822261767869e-01
2.512562814070351883e-02 -9.999982577783035342e-01
3.015075376884421982e-02 -9.999991424661678341e-01
3.517587939698492427e-02 -9.999999395876669750e-01
4.020100502512562873e-02 -1.000000652431422887e+00
4.522613065326633319e-02 -1.000001284276781366e+00
5.025125628140703765e-02 -1.000001838393804743e+00
5.527638190954774211e-02 -1.000002318043269112e+00
6.030150753768843963e-02 -1.000002726476657999e+00
6.532663316582915103e-02 -1.000003066936162366e+00
7.035175879396984855e-02 -1.000003342654671945e+00
7.537688442211055995e-02 -1.000003556855775244e+00
8.040201005025125747e-02 -1.000003712753750218e+00
8.542713567839195499e-02 -1.000003813553564713e+00
9.045226130653266639e-02 -1.000003862450870029e+00
9.547738693467336391e-02 -1.000003862631997142e+00
1.005025125628140753e-01 -1.000003817273953599e+00
1.055276381909547728e-01 -1.000003729544417519e+00
1.105527638190954842e-01 -1.000003602601732933e+00
1.155778894472361817e-01 -1.000003439594909782e+00
1.206030150753768793e-01 -1.000003243663615260e+00
1.256281407035175768e-01 -1.000003017938173144e+00
1.306532663316583021e-01 -1.000002765539555583e+00
1.356783919597989996e-01 -1.000002489579383314e+00
1.407035175879396971e-01 -1.000002193159918784e+00
1.457286432160803946e-01 -1.000001879374063263e+00
1.507537688442211199e-01 -1.000001551305353065e+00
1.557788944723618174e-01 -1.000001212027954223e+00
1.608040201005025149e-01 -1.000000864606658713e+00
1.658291457286432125e-01 -1.000000512096881566e+00
1.708542713567839100e-01 -1.000000157544655321e+00
1.758793969849246352e-01 -9.999998039866279109e-01
1.809045226130653328e-01 -9.999994544500567795e-01
1.859296482412060303e-01 -9.999991119528047756e-01
1.909547738693467278e-01 -9.999987795033375981e-01
1.959798994974874531e-01 -9.999984601007190221e-01
2.010050251256281506e-01 -9.999981567346076794e-01
2.060301507537688481e-01 -9.999978723852516183e-01
2.110552763819095456e-01 -9.999976100234845289e-01
2.160804020100502432e-01 -9.999973726107231897e-01
2.211055276381909684e-01 -9.999971630989629157e-01
2.261306532663316660e-01 -9.999969844307727840e-01
2.311557788944723635e-01 -9.999968395392928588e-01
2.361809045226130610e-01 -9.999967313482286402e-01
2.412060301507537585e-01 -9.999966627718485102e-01
2.462311557788944838e-01 -9.999966367149810686e-01
2.512562814070351536e-01 -9.999966641320802152e-01
2.562814070351758788e-01 -9.999967586589928459e-01
2.613065326633166041e-01 -9.999968912863652637e-01
2.663316582914572739e-01 -9.999970589129558718e-01
2.713567839195979992e-01 -9.999972584468976855e-01
2.763819095477387244e-01 -9.999974868057052158e-01
2.814070351758793942e-01 -9.999977409162781328e-01
2.864321608040201195e-01 -9.999980177149037086e-01
2.914572864321607892e-01 -9.999983141472630344e-01
2.964824120603015145e-01 -9.999986271684331296e-01
3.015075376884422398e-01 -9.999989537428914943e-01
3.065326633165829096e-01 -9.999992908445209938e-01
3.115577889447236348e-01 -9.999996354566119683e-01
3.165829145728643046e-01 -9.999999845718683389e-01
3.216080402010050299e-01 -1.000000335192410272e+00
3.266331658291457551e-01 -1.000000684329777512e+00
3.316582914572864249e-01 -1.000001029004934372e+00
3.366834170854271502e-01 -1.000001366248274293e+00
3.417085427135678199e-01 -1.000001693099621836e+00
3.467336683417085452e-01 -1.000002006608238014e+00
3.517587939698492705e-01 -1.000002303832824291e+00
3.567839195979899403e-01 -1.000002581841524796e+00
3.618090452261306655e-01 -1.000002837711931658e+00
3.668341708542713353e-01 -1.000003068531088557e+00
3.718592964824120606e-01 -1.000003271395496274e+00
3.768844221105527859e-01 -1.000003443411112469e+00
3.819095477386934556e-01 -1.000003581693358790e+00
3.869346733668341809e-01 -1.000003683367123086e+00
3.919597989949749062e-01 -1.000003745566766078e+00
3.969849246231155759e-01 -1.000003765436120462e+00
4.020100502512563012e-01 -1.000003740128498686e+00
4.070351758793969710e-01 -1.000003666806695835e+00
4.120603015075376963e-01 -1.000003542642990961e+00
4.170854271356784215e-01 -1.000003364819154639e+00
4.221105527638190913e-01 -1.000003130526450290e+00
4.271356783919598166e-01 -1.000002836965638409e+00
4.321608040201004863e-01 -1.000002481346979666e+00
4.371859296482412116e-01 -1.000002060890241795e+00
4.422110552763819369e-01 -1.000001572824698481e+00
4.472361809045226066e-01 -1.000001014389137799e+00
4.522613065326633319e-01 -1.000000382831861323e+00
4.572864321608040017e-01 -9.999996754106910135e-01
4.623115577889447270e-01 -9.999988893929736555e-01
4.673366834170854522e-01 -9.999980220555810817e-01
4.723618090452261220e-01 -9.999970706849174995e-01
4.773869346733668473e-01 -9.999960325769186031e-01
4.824120603015075170e-01 -9.999949050370610104e-01
4.874371859296482423e-01 -9.999936853803605974e-01
4.924623115577889676e-01 -9.999923709313813802e-01
4.974874371859296374e-01 -9.999909590242335167e-01
5.025125628140703071e-01 -1.000031131397977058e+00
5.075376884422110324e-01 -1.000013329021775421e+00
5.125628140703517577e-01 -1.000000409834554960e+00
5.175879396984924830e-01 -9.999915537275946287e-01
5.226130653266332082e-01 -9.999860374279080366e-01
5.276381909547738225e-01 -9.999832253824482153e-01
5.326633165829145478e-01 -9.999825614106783167e-01
5.376884422110552730e-01 -9.999835610668350583e-01
5.427135678391959983e-01 -9.999858046568337322e-01
5.477386934673367236e-01 -9.999889308586754622e-01
5.527638190954774489e-01 -9.999926308978809297e-01
5.577889447236180631e-01 -9.999966432334052024e-01
5.628140703517587884e-01 -1.000000748711974641e+00
5.678391959798995137e-01 -1.000004766152192470e+00
5.728643216080402389e-01 -1.000008548321820623e+00
5.778894472361809642e-01 -1.000011978274753188e+00
5.829145728643215785e-01 -1.000014966016491647e+00
5.879396984924623037e-01 -1.000017445469008281e+00
5.929648241206030290e-01 -1.000019371708382288e+00
5.979899497487437543e-01 -1.000020718450314705e+00
6.030150753768844796e-01 -1.000021475760771050e+00
6.080402010050250938e-01 -1.000021647970684269e+00
6.130653266331658191e-01 -1.000021251775362163e+00
6.180904522613065444e-01 -1.000020314500776220e+00
6.231155778894472697e-01 -1.000018872520546331e+00
6.281407035175879949e-01 -1.000016969808561473e+00
6.331658291457286092e-01 -1.000014656613704256e+00
6.381909547738693345e-01 -1.000011988244258854e+00
6.432160804020100597e-01 -1.000009023950637843e+00
6.482412060301507850e-01 -1.000005825896199463e+00
6.532663316582915103e-01 -1.000002458206882050e+00
6.582914572864321245e-01 -9.999989860912145145e-01
6.633165829145728498e-01 -9.999954750231724310e-01
6.683417085427135751e-01 -9.999919899810767454e-01
6.733668341708543004e-01 -9.999885947363263972e-01
6.783919597989950256e-01 -9.999853511867763389e-01
6.834170854271356399e-01 -9.999823187296584814e-01
6.884422110552763652e-01 -9.999795536698536935e-01
6.934673366834170904e-01 -9.999771086597627479e-01
6.984924623115578157e-01 -9.999750321674095721e-01
7.035175879396985410e-01 -9.999733679698611377e-01
7.085427135678391553e-01 -9.999721546693657315e-01
7.135678391959798805e-01 -9.999714252301609152e-01
7.185929648241206058e-01 -9.999712065341012091e-01
7.236180904522613311e-01 -9.999715189531908077e-01
7.286432160804020564e-01 -9.999723759380718668e-01
7.336683417085426706e-01 -9.999737836211953779e-01
7.386934673366833959e-01 -9.999757404338394107e-01
7.437185929648241212e-01 -9.999782367357943347e-01
7.487437185929648464e-01 -9.999812544581335727e-01
7.537688442211055717e-01 -9.999847116499547273e-01
7.587939698492462970e-01 -9.999884349662004901e-01
7.638190954773869112e-01 -9.999923527340853768e-01
7.688442211055276365e-01 -9.999963967742920845e-01
7.738693467336683618e-01 -1.000000498895226686e+00
7.788944723618090871e-01 -1.000004591546089117e+00
7.839195979899498123e-01 -1.000008608440898561e+00
7.889447236180904266e-01 -1.000012485155435060e+00
7.939698492462311519e-01 -1.000016159699323115e+00
7.989949748743718771e-01 -1.000019573064858447e+00
8.040201005025126024e-01 -1.000022669754180082e+00
8.090452261306533277e-01 -1.000025398286026990e+00
8.140703517587939420e-01 -1.000027711683373788e+00
8.190954773869346672e-01 -1.000029567942656294e+00
8.241206030150753925e-01 -1.000030930485809488e+00
8.291457286432161178e-01 -1.000031768595402548e+00
8.341708542713568431e-01 -1.000032057833706078e+00
8.391959798994974573e-01 -1.000031780446212437e+00
8.442211055276381826e-01 -1.000030925749819222e+00
8.492462311557789079e-01 -1.000029490506137098e+00
8.542713567839196331e-01 -1.000027479280164888e+00
8.592964824120603584e-01 -1.000024904784510005e+00
8.643216080402009727e-01 -1.000021788209306983e+00
8.693467336683416979e-01 -1.000018159537944484e+00
8.743718592964824232e-01 -1.000014057848713778e+00
8.793969849246231485e-01 -1.000009531602435553e+00
8.844221105527638738e-01 -1.000004638916001776e+00
8.894472361809044880e-01 -9.999994478220356475e-01
8.944723618090452133e-01 -9.999940365144859289e-01
8.994974874371859386e-01 -9.999884935803058372e-01
9.045226130653266639e-01 -9.999829182171413589e-01
9.095477386934673891e-01 -9.999774204370506236e-01
9.145728643216080034e-01 -9.999721212562593387e-01
9.195979899497487287e-01 -9.999671528709638268e-01
9.246231155778894539e-01 -9.999626588192354060e-01
9.296482412060301792e-01 -9.999587941289472814e-01
9.346733668341709045e-01 -9.999557254519099159e-01
9.396984924623115187e-01 -9.999536311841314973e-01
9.447236180904522440e-01 -9.999527015724298806e-01
9.497487437185929693e-01 -9.999531388071961624e-01
9.547738693467336946e-01 -9.999551571018006069e-01
9.597989949748744198e-01 -9.999589827583513779e-01
9.648241206030150341e-01 -9.999648542202220769e-01
9.698492462311557594e-01 -9.999730221112582695e-01
9.748743718592964846e-01 -9.999837492620894386e-01
9.798994974874372099e-01 -9.999973107233576242e-01
9.849246231155779352e-01 -1.000013993766416087e+00
9.899497487437186605e-01 -1.000034097871443040e+00
9.949748743718592747e-01 -1.000057934703146190e+00
1.000000000000000000e+00 -1.000085828074580796e+00


==> data_config2_window_function_bndL.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.562500000000000000e-02 1.439464335538902760e-02 9.952867691440415721e-01
3.125000000000000000e-02 2.642946827168367666e-02 9.816659643768220755e-01
4.687500000000000000e-02 3.625581702407525836e-02 9.599159173993258021e-01
6.250000000000000000e-02 4.402503188775509779e-02 9.308149599125364881e-01
7.812500000000000000e-02 4.988845513791454606e-02 8.951414236174380923e-01
9.375000000000000000e-02 5.399742904974490221e-02 8.536736402150145731e-01
1.093750000000000000e-01 5.650329589843750000e-02 8.071899414062500000e-01
1.250000000000000000e-01 5.755739795918367319e-02 7.564686588921283317e-01
1.406250000000000000e-01 5.731107750717474164e-02 7.022881243736334156e-01
1.562500000000000000e-01 5.591567681760203912e-02 6.454266695517492103e-01
1.718750000000000000e-01 5.352253816565687855e-02 5.866626261274598964e-01
1.875000000000000000e-01 5.028300382653060757e-02 5.267743258017492103e-01
2.031250000000000000e-01 4.634841607541453912e-02 4.665401002756012772e-01
2.187500000000000000e-01 4.187011718750000000e-02 4.067382812500000000e-01
2.343750000000000000e-01 3.699944943797831703e-02 3.481472004259293929e-01
2.500000000000000000e-01 3.188775510204083785e-02 2.915451895043733588e-01
2.656250000000000000e-01 2.668637645487883028e-02 2.377105801863156342e-01
2.812500000000000000e-01 2.154665577168366972e-02 1.874217041727406219e-01
2.968750000000000000e-01 1.661993532764667950e-02 1.414568931646320582e-01
3.125000000000000000e-01 1.205755739795916909e-02 1.005944788629737907e-01
3.281250000000000000e-01 8.010864257812500000e-03 6.561279296875000000e-02
3.437500000000000000e-01 4.631198182397958281e-03 3.729016718294464461e-02
3.593750000000000000e-01 2.069901446906866841e-03 1.640493320654123899e-02
3.750000000000000000e-01 4.783163265305960250e-04 3.735422740524629859e-03


==> data_config2_window_function_bndR.txt <==
6.250000000000000000e-01 4.783163265305960250e-04 3.735422740524629859e-03
6.406250000000000000e-01 2.069901446906866841e-03 1.640493320654123899e-02
6.562500000000000000e-01 4.631198182397958281e-03 3.729016718294464461e-02
6.718750000000000000e-01 8.010864257812500000e-03 6.561279296875000000e-02
6.875000000000000000e-01 1.205755739795916909e-02 1.005944788629737907e-01
7.031250000000000000e-01 1.661993532764667950e-02 1.414568931646320582e-01
7.187500000000000000e-01 2.154665577168366972e-02 1.874217041727406219e-01
7.343750000000000000e-01 2.668637645487883028e-02 2.377105801863156342e-01
7.500000000000000000e-01 3.188775510204083785e-02 2.915451895043733588e-01
7.656250000000000000e-01 3.699944943797831703e-02 3.481472004259293929e-01
7.812500000000000000e-01 4.187011718750000000e-02 4.067382812500000000e-01
7.968750000000000000e-01 4.634841607541453912e-02 4.665401002756012772e-01
8.125000000000000000e-01 5.028300382653060757e-02 5.267743258017492103e-01
8.281250000000000000e-01 5.352253816565687855e-02 5.866626261274598964e-01
8.437500000000000000e-01 5.591567681760203912e-02 6.454266695517492103e-01
8.593750000000000000e-01 5.731107750717474164e-02 7.022881243736334156e-01
8.750000000000000000e-01 5.755739795918367319e-02 7.564686588921283317e-01
8.906250000000000000e-01 5.650329589843750000e-02 8.071899414062500000e-01
9.062500000000000000e-01 5.399742904974490221e-02 8.536736402150145731e-01
9.218750000000000000e-01 4.988845513791454606e-02 8.951414236174380923e-01
9.375000000000000000e-01 4.402503188775509779e-02 9.308149599125364881e-01
9.531250000000000000e-01 3.625581702407525836e-02 9.599159173993258021e-01
9.687500000000000000e-01 2.642946827168367666e-02 9.816659643768220755e-01
9.843750000000000000e-01 1.439464335538902760e-02 9.952867691440415721e-01
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00


==> data_config2_window_function_int0L.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-02 1.123046875000000000e-02
3.125000000000000000e-02 4.296875000000000000e-02
4.687500000000000000e-02 9.228515625000000000e-02
6.250000000000000000e-02 1.562500000000000000e-01
7.812500000000000000e-02 2.319335937500000000e-01
9.375000000000000000e-02 3.164062500000000000e-01
1.093750000000000000e-01 4.067382812500000000e-01
1.250000000000000000e-01 5.000000000000000000e-01
1.406250000000000000e-01 5.932617187500000000e-01
1.562500000000000000e-01 6.835937500000000000e-01
1.718750000000000000e-01 7.680664062500000000e-01
1.875000000000000000e-01 8.437500000000000000e-01
2.031250000000000000e-01 9.077148437500000000e-01
2.187500000000000000e-01 9.570312500000000000e-01
2.343750000000000000e-01 9.887695312500000000e-01
2.500000000000000000e-01 1.000000000000000000e+00


==> data_config2_window_function_int0M.txt <==
2.500000000000000000e-01 1.000000000000000000e+00


==> data_config2_window_function_int0R.txt <==
2.500000000000000000e-01 1.000000000000000000e+00
2.656250000000000000e-01 9.887695312500000000e-01
2.812500000000000000e-01 9.570312500000000000e-01
2.968750000000000000e-01 9.077148437500000000e-01
3.125000000000000000e-01 8.437500000000000000e-01
3.281250000000000000e-01 7.680664062500000000e-01
3.437500000000000000e-01 6.835937500000000000e-01
3.593750000000000000e-01 5.932617187500000000e-01
3.750000000000000000e-01 5.000000000000000000e-01
3.906250000000000000e-01 4.067382812500000000e-01
4.062500000000000000e-01 3.164062500000000000e-01
4.218750000000000000e-01 2.319335937500000000e-01
4.375000000000000000e-01 1.562500000000000000e-01
4.531250000000000000e-01 9.228515625000000000e-02
4.687500000000000000e-01 4.296875000000000000e-02
4.843750000000000000e-01 1.123046875000000000e-02
5.000000000000000000e-01 0.000000000000000000e+00


==> data_config2_window_function_int1L.txt <==
5.000000000000000000e-01 0.000000000000000000e+00
5.156250000000000000e-01 1.123046875000000000e-02
5.312500000000000000e-01 4.296875000000000000e-02
5.468750000000000000e-01 9.228515625000000000e-02
5.625000000000000000e-01 1.562500000000000000e-01
5.781250000000000000e-01 2.319335937500000000e-01
5.937500000000000000e-01 3.164062500000000000e-01
6.093750000000000000e-01 4.067382812500000000e-01
6.250000000000000000e-01 5.000000000000000000e-01
6.406250000000000000e-01 5.932617187500000000e-01
6.562500000000000000e-01 6.835937500000000000e-01
6.718750000000000000e-01 7.680664062500000000e-01
6.875000000000000000e-01 8.437500000000000000e-01
7.031250000000000000e-01 9.077148437500000000e-01
7.187500000000000000e-01 9.570312500000000000e-01
7.343750000000000000e-01 9.887695312500000000e-01
7.500000000000000000e-01 1.000000000000000000e+00


==> data_config2_window_function_int1M.txt <==
7.500000000000000000e-01 1.000000000000000000e+00


==> data_config2_window_function_int1R.txt <==
7.500000000000000000e-01 1.000000000000000000e+00
7.656250000000000000e-01 9.887695312500000000e-01
7.812500000000000000e-01 9.570312500000000000e-01
7.968750000000000000e-01 9.077148437500000000e-01
8.125000000000000000e-01 8.437500000000000000e-01
8.281250000000000000e-01 7.680664062500000000e-01
8.437500000000000000e-01 6.835937500000000000e-01
8.593750000000000000e-01 5.932617187500000000e-01
8.750000000000000000e-01 5.000000000000000000e-01
8.906250000000000000e-01 4.067382812500000000e-01
9.062500000000000000e-01 3.164062500000000000e-01
9.218750000000000000e-01 2.319335937500000000e-01
9.375000000000000000e-01 1.562500000000000000e-01
9.531250000000000000e-01 9.228515625000000000e-02
9.687500000000000000e-01 4.296875000000000000e-02
9.843750000000000000e-01 1.123046875000000000e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> data_config2_window_function_itf.txt <==
1.120000000000000023e-01 2.027102040804942426e-06 1.564958600575039327e-05
1.130000000000000032e-01 9.130040816312461643e-06 7.054633236158736054e-05
1.140000000000000041e-01 2.130089795917802553e-05 1.647311486878688669e-04
1.150000000000000050e-01 3.849999999998453726e-05 2.980000000001314930e-04
1.160000000000000059e-01 6.068767346940124230e-05 4.701488513119134183e-04
1.170000000000000068e-01 8.782424489796787647e-05 6.809736676387512233e-04
1.180000000000000077e-01 1.198700408163105255e-04 9.302704139939610428e-04
1.190000000000000085e-01 1.567853877550984265e-04 1.217835055393745591e-03
1.199999999999999956e-01 1.985306122448713220e-04 1.543463556851198959e-03
1.209999999999999964e-01 2.450660408163416273e-04 1.906951883381857726e-03
1.219999999999999973e-01 2.963520000000059067e-04 2.308095999999926207e-03
1.229999999999999982e-01 3.523488163265333837e-04 2.746691871720274847e-03
1.239999999999999991e-01 4.130168163265070334e-04 3.222535463556885915e-03
1.250000000000000000e-01 4.783163265305960250e-04 3.735422740524629859e-03
1.260000000000000009e-01 5.482076734693833338e-04 4.285149667638377124e-03
1.270000000000000018e-01 6.226511836734949235e-04 4.871512209912554070e-03
1.280000000000000027e-01 7.016071836734706722e-04 5.494306332361365008e-03
1.290000000000000036e-01 7.850359999999797491e-04 6.153327999999902431e-03
1.300000000000000044e-01 8.728979591836481724e-04 6.848373177842370652e-03
1.310000000000000053e-01 9.651533877551021767e-04 7.579237830903862161e-03
1.320000000000000062e-01 1.061762612244924629e-03 8.345717924198359228e-03
1.330000000000000071e-01 1.162685959183698287e-03 9.147609422740732299e-03
1.340000000000000080e-01 1.267883755102006127e-03 9.984708291545185688e-03
1.350000000000000089e-01 1.377316326530603945e-03 1.085681049562703393e-02
1.360000000000000098e-01 1.490944000000031132e-03 1.176371200000025929e-02
1.370000000000000107e-01 1.608727102040784359e-03 1.270520876967928814e-02
1.380000000000000115e-01 1.730625959183705728e-03 1.368109676967943500e-02
1.390000000000000124e-01 1.856600897959205390e-03 1.469117196501468214e-02
1.400000000000000133e-01 1.986612244897952625e-03 1.573523032069990002e-02
1.410000000000000142e-01 2.120620326530616492e-03 1.681306780174929294e-02
1.420000000000000151e-01 2.258585469387779966e-03 1.792448037317817544e-02
1.430000000000000160e-01 2.400467999999982872e-03 1.906926400000008570e-02
1.440000000000000169e-01 2.546228244897980574e-03 2.024721464723033826e-02
1.449999999999999900e-01 2.695826530612269959e-03 2.145812827988335947e-02
1.459999999999999909e-01 2.849223183673477156e-03 2.270180086297379773e-02
1.469999999999999918e-01 3.006378530612227856e-03 2.397802836151585737e-02
1.479999999999999927e-01 3.167252897959191554e-03 2.528660674052507495e-02
1.489999999999999936e-01 3.331806612244908074e-03 2.662733196501476662e-02
1.499999999999999944e-01 3.500000000000003109e-03 2.799999999999980282e-02
1.509999999999999953e-01 3.671793387755103218e-03 2.940440681049572014e-02
1.519999999999999962e-01 3.847147102040790728e-03 3.084034836151605674e-02
1.529999999999999971e-01 4.026021469387778932e-03 3.230762061807590513e-02
1.539999999999999980e-01 4.208376816326520053e-03 3.380601954518946961e-02
1.549999999999999989e-01 4.394173469387770321e-03 3.533534110787184268e-02
1.559999999999999998e-01 4.583371755102027059e-03 3.689538127113700661e-02
1.570000000000000007e-01 4.775932000000000961e-03 3.848593599999983184e-02
1.580000000000000016e-01 4.971814530612233586e-03 4.010680125947541086e-02
1.590000000000000024e-01 5.170979673469393127e-03 4.175777301457728186e-02
1.600000000000000033e-01 5.373387755102019409e-03 4.343864723032053732e-02
1.610000000000000042e-01 5.578999102040824859e-03 4.514921987172026974e-02
1.620000000000000051e-01 5.787774040816349302e-03 4.688928690379001729e-02
1.630000000000000060e-01 5.999672897959175064e-03 4.865864429154509452e-02
1.640000000000000069e-01 6.214656000000016306e-03 5.045708799999992777e-02
1.650000000000000078e-01 6.432683673469367751e-03 5.228441399416894342e-02
1.660000000000000087e-01 6.653716244897942694e-03 5.414041823906678985e-02
1.670000000000000095e-01 6.877714040816323461e-03 5.602489669970833752e-02
1.680000000000000104e-01 7.104637387755093243e-03 5.793764534110801279e-02
1.690000000000000113e-01 7.334446612244921969e-03 5.987846012828001996e-02
1.700000000000000122e-01 7.567102040816348595e-03 6.184713702623900744e-02
1.710000000000000131e-01 7.802563999999999680e-03 6.384347199999984568e-02
1.720000000000000140e-01 8.040792816326544287e-03 6.586726101457740512e-02
1.730000000000000149e-01 8.281748816326520504e-03 6.791830003498544599e-02
1.740000000000000158e-01 8.525392326530600862e-03 6.999638502623928282e-02
1.750000000000000167e-01 8.771683673469409318e-03 7.210131195335311993e-02
1.759999999999999898e-01 9.020583183673486563e-03 7.423287678134093959e-02
1.769999999999999907e-01 9.272051183673456556e-03 7.639087547521872246e-02
1.779999999999999916e-01 9.526047999999990093e-03 7.857510400000000672e-02
1.789999999999999925e-01 9.782533959183714600e-03 8.078535832069988487e-02
1.799999999999999933e-01 1.004146938775512567e-02 8.302143440233256122e-02
1.809999999999999942e-01 1.030281461224493399e-02 8.528312820991268417e-02
1.819999999999999951e-01 1.056652995918368025e-02 8.757023570845490212e-02
1.829999999999999960e-01 1.083257575510203526e-02 8.988255286297364144e-02
1.839999999999999969e-01 1.110091232653062296e-02 9.221987563848399461e-02
1.849999999999999978e-01 1.137149999999998579e-02 9.458199999999994390e-02
1.859999999999999987e-01 1.164429910204078933e-02 9.696872191253635975e-02
1.869999999999999996e-01 1.191926995918370612e-02 9.937983734110789058e-02
1.880000000000000004e-01 1.219637289795918664e-02 1.018151422507287407e-01
1.890000000000000013e-01 1.247556824489799016e-02 1.042744326064142246e-01
1.900000000000000022e-01 1.275681632653065216e-02 1.067575043731781026e-01
1.910000000000000031e-01 1.304007746938775844e-02 1.092641535160350230e-01
1.920000000000000040e-01 1.332531199999997806e-02 1.117941759999998563e-01
1.930000000000000049e-01 1.361248024489798009e-02 1.143473677900876950e-01
1.940000000000000058e-01 1.390154253061223755e-02 1.169235248513119663e-01
1.950000000000000067e-01 1.419245918367350798e-02 1.195224431486882066e-01
1.960000000000000075e-01 1.448519053061226615e-02 1.221439186472305094e-01
1.970000000000000084e-01 1.477969689795920367e-02 1.247877473119534120e-01
1.980000000000000093e-01 1.507593861224488033e-02 1.274537251078716737e-01
1.990000000000000102e-01 1.537387600000003109e-02 1.301416480000000542e-01
2.000000000000000111e-01 1.567346938775508736e-02 1.328513119533528686e-01
2.010000000000000120e-01 1.597467910204082575e-02 1.355825129329446543e-01
2.020000000000000129e-01 1.627746546938774186e-02 1.383350469037900599e-01
2.030000000000000138e-01 1.658178881632650994e-02 1.411087098309037335e-01
2.040000000000000147e-01 1.688760946938772795e-02 1.439032976793002128e-01
2.050000000000000155e-01 1.719488775510202502e-02 1.467186064139941459e-01
2.060000000000000164e-01 1.750358400000003034e-02 1.495544320000001814e-01
2.070000000000000173e-01 1.781365853061227592e-02 1.524105704023325236e-01
2.080000000000000182e-01 1.812507167346939785e-02 1.552868175860058209e-01
2.089999999999999913e-01 1.843778375510203571e-02 1.581829695160350546e-01
2.099999999999999922e-01 1.875175510204077356e-02 1.610988221574342072e-01
2.109999999999999931e-01 1.906694604081632730e-02 1.640341714752185931e-01
2.119999999999999940e-01 1.938331689795919077e-02 1.669888134344021946e-01
2.129999999999999949e-01 1.970082799999999315e-02 1.699625439999998822e-01
2.139999999999999958e-01 2.001943967346939829e-02 1.729551591370260821e-01
2.149999999999999967e-01 2.033911224489797290e-02 1.759664548104955539e-01
2.159999999999999976e-01 2.065980604081629410e-02 1.789962269854225019e-01
2.169999999999999984e-01 2.098148138775510207e-02 1.820442716268221295e-01
2.179999999999999993e-01 2.130409861224486986e-02 1.851103846997083080e-01
2.190000000000000002e-01 2.162761804081635153e-02 1.881943621690963520e-01
2.200000000000000011e-01 2.195199999999999929e-02 1.912960000000000216e-01
2.210000000000000020e-01 2.227720481632652905e-02 1.944150941574341873e-01
2.220000000000000029e-01 2.260319281632654567e-02 1.975514406064140527e-01
2.230000000000000038e-01 2.292992432653062629e-02 2.007048353119533779e-01
2.240000000000000047e-01 2.325735967346935842e-02 2.038750742390670334e-01
2.250000000000000056e-01 2.358545918367347879e-02 2.070619533527695566e-01
2.260000000000000064e-01 2.391418318367345697e-02 2.102652686180757069e-01
2.270000000000000073e-01 2.424349200000000537e-02 2.134848159999999107e-01
2.280000000000000082e-01 2.457334595918366643e-02 2.167203914635568163e-01
2.290000000000000091e-01 2.490370538775511094e-02 2.199717909737610722e-01
2.300000000000000100e-01 2.523453061224489521e-02 2.232388104956267716e-01
2.310000000000000109e-01 2.556578195918367269e-02 2.265212459941691181e-01
2.320000000000000118e-01 2.589741975510204131e-02 2.298188934344022050e-01
2.330000000000000127e-01 2.622940432653060941e-02 2.331315487813410137e-01
2.340000000000000135e-01 2.656169600000000616e-02 2.364590079999999706e-01
2.350000000000000144e-01 2.689425510204080869e-02 2.398010670553935020e-01
2.360000000000000153e-01 2.722704195918368777e-02 2.431575219125364784e-01
2.370000000000000162e-01 2.756001689795918586e-02 2.465281685364431041e-01
2.380000000000000171e-01 2.789314024489796678e-02 2.499128028921282496e-01
2.390000000000000180e-01 2.822637232653059727e-02 2.533112209446062302e-01
2.399999999999999911e-01 2.855967346938774812e-02 2.567232186588921383e-01
2.409999999999999920e-01 2.889300399999999297e-02 2.601485919999999563e-01
2.419999999999999929e-01 2.922632424489794711e-02 2.635871369329444436e-01
2.429999999999999938e-01 2.955959453061225012e-02 2.670386494227405816e-01
2.439999999999999947e-01 2.989277518367346523e-02 2.705029254344022416e-01
2.449999999999999956e-01 3.022582653061224589e-02 2.739797609329446271e-01
2.459999999999999964e-01 3.055870889795918657e-02 2.774689518833818314e-01
2.469999999999999973e-01 3.089138261224487828e-02 2.809702942507287249e-01
2.479999999999999982e-01 3.122380800000000914e-02 2.844835840000000671e-01
2.489999999999999991e-01 3.155594538775507996e-02 2.880086170962098402e-01
2.500000000000000000e-01 3.188775510204083785e-02 2.915451895043733588e-01
2.510000000000000009e-01 3.221919746938776280e-02 2.950930971895044941e-01
2.520000000000000018e-01 3.255023281632651866e-02 2.986521361166181165e-01
2.530000000000000027e-01 3.288082146938774153e-02 3.022221022507288746e-01
2.540000000000000036e-01 3.321092375510204669e-02 3.058027915568514166e-01
2.550000000000000044e-01 3.354049999999998699e-02 3.093939999999999468e-01
2.560000000000000053e-01 3.386951053061225403e-02 3.129955235451895024e-01
2.570000000000000062e-01 3.419791567346939370e-02 3.166071581574345650e-01
2.580000000000000071e-01 3.452567575510205600e-02 3.202286998017493946e-01
2.590000000000000080e-01 3.485275110204082150e-02 3.238599444431486396e-01
2.600000000000000089e-01 3.517910204081631936e-02 3.275006880466472259e-01
2.610000000000000098e-01 3.550468889795917876e-02 3.311507265772593578e-01
2.620000000000000107e-01 3.582947200000000110e-02 3.348098560000000168e-01
2.630000000000000115e-01 3.615341167346938084e-02 3.384778722798834072e-01
2.640000000000000124e-01 3.647646824489797490e-02 3.421545713819243995e-01
2.650000000000000133e-01 3.679860204081633612e-02 3.458397492711370314e-01
2.660000000000000142e-01 3.711977338775512142e-02 3.495332019125365064e-01
2.670000000000000151e-01 3.743994261224489750e-02 3.532347252711370289e-01
2.680000000000000160e-01 3.775907004081632129e-02 3.569441153119533028e-01
2.690000000000000169e-01 3.807711600000000113e-02 3.606611679999999764e-01
2.700000000000000178e-01 3.839404081632653842e-02 3.643856793002915317e-01
2.710000000000000187e-01 3.870980481632654846e-02 3.681174451778427836e-01
2.720000000000000195e-01 3.902436832653062571e-02 3.718562615976677699e-01
2.730000000000000204e-01 3.933769167346939932e-02 3.756019245247814164e-01
2.740000000000000213e-01 3.964973518367348460e-02 3.793542299241984828e-01
2.750000000000000222e-01 3.996045918367347599e-02 3.831129737609330066e-01
2.760000000000000231e-01 4.026982399999999573e-02 3.868779520000000249e-01
2.770000000000000240e-01 4.057778995918367299e-02 3.906489606064140196e-01
2.780000000000000249e-01 4.088431738775511609e-02 3.944257955451896946e-01
2.790000000000000258e-01 4.118936661224492646e-02 3.982082527813413098e-01
2.800000000000000266e-01 4.149289795918369855e-02 4.019961282798835134e-01
2.810000000000000275e-01 4.179487175510206154e-02 4.057892180058310649e-01
2.820000000000000284e-01 4.209524832653061682e-02 4.095873179241983353e-01
2.830000000000000293e-01 4.239398800000002132e-02 4.133902240000001949e-01
2.840000000000000302e-01 4.269105110204082093e-02 4.171977321982508480e-01
2.850000000000000311e-01 4.298639795918368645e-02 4.210096384839651651e-01
2.860000000000000320e-01 4.327998889795920540e-02 4.248257388221575725e-01
2.870000000000000329e-01 4.357178424489796531e-02 4.286458291778427188e-01
2.880000000000000338e-01 4.386174432653060923e-02 4.324697055160351411e-01
2.889999999999999791e-01 4.414982946938774550e-02 4.362971638017492104e-01
2.899999999999999800e-01 4.443600000000000327e-02 4.401280000000000192e-01
2.909999999999999809e-01 4.472021624489794928e-02 4.439620100758016052e-01
2.919999999999999818e-01 4.500243853061222654e-02 4.477989899941690055e-01
2.929999999999999827e-01 4.528262718367345036e-02 4.516387357201164243e-01
2.939999999999999836e-01 4.556074253061224294e-02 4.554810432186588431e-01
2.949999999999999845e-01 4.583674489795920570e-02 4.593257084548106328e-01
2.959999999999999853e-01 4.611059461224489842e-02 4.631725273935859977e-01
2.969999999999999862e-01 4.638225200000001269e-02 4.670212959999999747e-01
2.979999999999999871e-01 4.665167738775509443e-02 4.708718102390669347e-01
2.989999999999999880e-01 4.691883110204081442e-02 4.747238660758016926e-01
2.999999999999999889e-01 4.718367346938774631e-02 4.785772594752185638e-01
3.009999999999999898e-01 4.744616481632653315e-02 4.824317864023324187e-01
3.019999999999999907e-01 4.770626546938776941e-02 4.862872428221575172e-01
3.029999999999999916e-01 4.796393575510203566e-02 4.901434246997085076e-01
3.039999999999999925e-01 4.821913599999999578e-02 4.940001279999999828e-01
3.049999999999999933e-01 4.847182653061223728e-02 4.978571486880465358e-01
3.059999999999999942e-01 4.872196767346938934e-02 5.017142827288629814e-01
3.069999999999999951e-01 4.896951975510205335e-02 5.055713260874635795e-01
3.079999999999999960e-01 4.921444310204082379e-02 5.094280747288629785e-01
3.089999999999999969e-01 4.945669804081632287e-02 5.132843246180757157e-01
3.099999999999999978e-01 4.969624489795918670e-02 5.171398717201166617e-01
3.109999999999999987e-01 4.993304400000000975e-02 5.209945120000000207e-01
3.119999999999999996e-01 5.016705567346938649e-02 5.248480414227405522e-01
3.130000000000000004e-01 5.039824024489795301e-02 5.287002559533526824e-01
3.140000000000000013e-01 5.062655804081633154e-02 5.325509515568513930e-01
3.150000000000000022e-01 5.085196938775508879e-02 5.363999241982506661e-01
3.160000000000000031e-01 5.107443461224490250e-02 5.402469698425655942e-01
3.170000000000000040e-01 5.129391404081631856e-02 5.440918844548106037e-01
3.180000000000000049e-01 5.151036800000001470e-02 5.479344640000001210e-01
3.190000000000000058e-01 5.172375681632653682e-02 5.517745044431487944e-01
3.200000000000000067e-01 5.193404081632652797e-02 5.556118017492711614e-01
3.210000000000000075e-01 5.214118032653062423e-02 5.594461518833820923e-01
3.220000000000000084e-01 5.234513567346939927e-02 5.632773508104956806e-01
3.230000000000000093e-01 5.254586718367347531e-02 5.671051944956269075e-01
3.240000000000000102e-01 5.274333518367346763e-02 5.709294789037901996e-01
3.250000000000000111e-01 5.293749999999999845e-02 5.747499999999999831e-01
3.260000000000000120e-01 5.312832195918366918e-02 5.785665537492712396e-01
3.270000000000000129e-01 5.331576138775509510e-02 5.823789361166180623e-01
3.280000000000000138e-01 5.349977861224489151e-02 5.861869430670554326e-01
3.290000000000000147e-01 5.368033395918367368e-02 5.899903705655977770e-01
3.300000000000000155e-01 5.385738775510203608e-02 5.937890145772595218e-01
3.310000000000000164e-01 5.403090032653061481e-02 5.975826710670554265e-01
3.320000000000000173e-01 5.420083200000000434e-02 6.013711360000000283e-01
3.330000000000000182e-01 5.436714310204081302e-02 6.051542053411078648e-01
3.340000000000000191e-01 5.452979395918367000e-02 6.089316750553936952e-01
3.350000000000000200e-01 5.468874489795919058e-02 6.127033411078717240e-01
3.360000000000000209e-01 5.484395624489796228e-02 6.164689994635569326e-01
3.370000000000000218e-01 5.499538832653060733e-02 6.202284460874636363e-01
3.380000000000000226e-01 5.514300146938776181e-02 6.239814769446065945e-01
3.390000000000000235e-01 5.528675600000000634e-02 6.277278880000001227e-01
3.400000000000000244e-01 5.542661224489794924e-02 6.314674752186589801e-01
3.410000000000000253e-01 5.556253053061225439e-02 6.352000345655977043e-01
3.420000000000000262e-01 5.569447118367347460e-02 6.389253620058310545e-01
3.430000000000000271e-01 5.582239453061225293e-02 6.426432535043732353e-01
3.440000000000000280e-01 5.594626089795917689e-02 6.463535050262391168e-01
3.450000000000000289e-01 5.606603061224491730e-02 6.500559125364433477e-01
3.460000000000000298e-01 5.618166399999999921e-02 6.537502720000001322e-01
3.470000000000000306e-01 5.629312138775511426e-02 6.574363793819242296e-01
3.480000000000000315e-01 5.640036310204081527e-02 6.611140306472302886e-01
3.490000000000000324e-01 5.650334946938776609e-02 6.647830217609331793e-01
3.500000000000000333e-01 5.660204081632654038e-02 6.684431486880467732e-01
3.510000000000000342e-01 5.669639746938776037e-02 6.720942073935860517e-01
3.519999999999999796e-01 5.678637975510204133e-02 6.757359938425655521e-01
3.529999999999999805e-01 5.687194800000000550e-02 6.793683039999999229e-01
3.539999999999999813e-01 5.695306253061224733e-02 6.829909338309037015e-01
3.549999999999999822e-01 5.702968367346938211e-02 6.866036793002915362e-01
3.559999999999999831e-01 5.710177175510203901e-02 6.902063363731777423e-01
3.569999999999999840e-01 5.716928710204082636e-02 6.937987010145771904e-01
3.579999999999999849e-01 5.723219004081631783e-02 6.973805691895043068e-01
3.589999999999999858e-01 5.729044089795917727e-02 7.009517368629737399e-01
3.599999999999999867e-01 5.734399999999999914e-02 7.045120000000000271e-01
3.609999999999999876e-01 5.739282767346939873e-02 7.080611545655977057e-01
3.619999999999999885e-01 5.743688424489794969e-02 7.115989965247813132e-01
3.629999999999999893e-01 5.747613004081632282e-02 7.151253218425656089e-01
3.639999999999999902e-01 5.751052538775509870e-02 7.186399264839650192e-01
3.649999999999999911e-01 5.754003061224489263e-02 7.221426064139940815e-01
3.659999999999999920e-01 5.756460604081633375e-02 7.256331575976675552e-01
3.669999999999999929e-01 5.758421200000000267e-02 7.291113760000000887e-01
3.679999999999999938e-01 5.759880881632652855e-02 7.325770575860058864e-01
3.689999999999999947e-01 5.760835681632653360e-02 7.360299983206997076e-01
3.699999999999999956e-01 5.761281632653061230e-02 7.394699941690963119e-01
3.709999999999999964e-01 5.761214767346938687e-02 7.428968410962099034e-01
3.719999999999999973e-01 5.760631118367346565e-02 7.463103350670553526e-01
3.729999999999999982e-01 5.759526718367347087e-02 7.497102720466471970e-01
3.739999999999999991e-01 5.757897600000001087e-02 7.530964479999999739e-01
3.750000000000000000e-01 5.755739795918367319e-02 7.564686588921283317e-01
3.760000000000000009e-01 5.753049338775510085e-02 7.598267006880466967e-01
3.770000000000000018e-01 5.749822261224490222e-02 7.631703693527697174e-01
3.780000000000000027e-01 5.746054595918367175e-02 7.664994608513119312e-01
3.790000000000000036e-01 5.741742375510204555e-02 7.698137711486880974e-01
3.800000000000000044e-01 5.736881632653060420e-02 7.731130962099126425e-01
3.810000000000000053e-01 5.731468399999999769e-02 7.763972320000001037e-01
3.820000000000000062e-01 5.725498710204081354e-02 7.796659744839651296e-01
3.830000000000000071e-01 5.718968595918367398e-02 7.829191196268221464e-01
3.840000000000000080e-01 5.711874089795918735e-02 7.861564633935860247e-01
3.850000000000000089e-01 5.704211224489796200e-02 7.893778017492711907e-01
3.860000000000000098e-01 5.695976032653061322e-02 7.925829306588921819e-01
3.870000000000000107e-01 5.687164546938775628e-02 7.957716460874636466e-01
3.880000000000000115e-01 5.677772799999999953e-02 7.989437440000000112e-01
3.890000000000000124e-01 5.667796824489795132e-02 8.020990203615161462e-01
3.900000000000000133e-01 5.657232653061224775e-02 8.052372711370262559e-01
3.910000000000000142e-01 5.646076318367346247e-02 8.083582922915452107e-01
3.920000000000000151e-01 5.634323853061224546e-02 8.114618797900875480e-01
3.930000000000000160e-01 5.621971289795917731e-02 8.145478295976676941e-01
3.940000000000000169e-01 5.609014661224489412e-02 8.176159376793004085e-01
3.950000000000000178e-01 5.595449999999999730e-02 8.206660000000001176e-01
3.960000000000000187e-01 5.581273338775510212e-02 8.236978125247814697e-01
3.970000000000000195e-01 5.566480710204081694e-02 8.267111712186588912e-01
3.980000000000000204e-01 5.551068146938775705e-02 8.297058720466472526e-01
3.990000000000000213e-01 5.535031681632652384e-02 8.326817109737609801e-01
4.000000000000000222e-01 5.518367346938774648e-02 8.356384839650146112e-01
4.010000000000000231e-01 5.501071175510204719e-02 8.385759869854227944e-01
4.020000000000000240e-01 5.483139199999999269e-02 8.414940160000000668e-01
4.030000000000000249e-01 5.464567453061223989e-02 8.443923669737610771e-01
4.040000000000000258e-01 5.445351967346938327e-02 8.472708358717201405e-01
4.050000000000000266e-01 5.425488775510203809e-02 8.501292186588921274e-01
4.060000000000000275e-01 5.404973910204080578e-02 8.529673113002915752e-01
4.070000000000000284e-01 5.383803404081632243e-02 8.557849097609330213e-01
4.080000000000000293e-01 5.361973289795917558e-02 8.585818100058310032e-01
4.090000000000000302e-01 5.339479600000000131e-02 8.613578080000001691e-01
4.100000000000000311e-01 5.316318367346938023e-02 8.641126997084549455e-01
4.110000000000000320e-01 5.292485624489794843e-02 8.668462810962099807e-01
4.120000000000000329e-01 5.267977404081632120e-02 8.695583481282799232e-01
4.130000000000000338e-01 5.242789738775509994e-02 8.722486967696794213e-01
4.140000000000000346e-01 5.216918661224488607e-02 8.749171229854229015e-01
4.150000000000000355e-01 5.190360204081632262e-02 8.775634227405249010e-01
4.160000000000000364e-01 5.163110399999999711e-02 8.801873920000000684e-01
4.169999999999999818e-01 5.135165281632653178e-02 8.827888267288629409e-01
4.179999999999999827e-01 5.106520881632653497e-02 8.853675228921282780e-01
4.189999999999999836e-01 5.077173232653062196e-02 8.879232764548105061e-01
4.199999999999999845e-01 5.047118367346938722e-02 8.904558833819241626e-01
4.209999999999999853e-01 5.016352318367347379e-02 8.929651396384838957e-01
4.219999999999999862e-01 4.984871118367347614e-02 8.954508411895043540e-01
4.229999999999999871e-01 4.952670800000000262e-02 8.979127839999999638e-01
4.239999999999999880e-01 4.919747395918367544e-02 9.003507640349853736e-01
4.249999999999999889e-01 4.886096938775510296e-02 9.027645772594751206e-01
4.259999999999999898e-01 4.851715461224490739e-02 9.051540196384839643e-01
4.269999999999999907e-01 4.816598995918367626e-02 9.075188871370263310e-01
4.279999999999999916e-01 4.780743575510204568e-02 9.098589757201166472e-01
4.289999999999999925e-01 4.744145232653061012e-02 9.121740813527696723e-01
4.299999999999999933e-01 4.706800000000000567e-02 9.144640000000000546e-01
4.309999999999999942e-01 4.668703910204081986e-02 9.167285276268222205e-01
4.319999999999999951e-01 4.629852995918367492e-02 9.189674601982508184e-01
4.329999999999999960e-01 4.590243289795918613e-02 9.211805936793002747e-01
4.339999999999999969e-01 4.549870824489796184e-02 9.233677240349853488e-01
4.349999999999999978e-01 4.508731632653061039e-02 9.255286472303206891e-01
4.359999999999999987e-01 4.466821746938775400e-02 9.276631592303207219e-01
4.369999999999999996e-01 4.424137200000000103e-02 9.297710559999999846e-01
4.380000000000000004e-01 4.380674024489795981e-02 9.318521335043732368e-01
4.390000000000000013e-01 4.336428253061225258e-02 9.339061877084547936e-01
4.400000000000000022e-01 4.291395918367346685e-02 9.359330145772595255e-01
4.410000000000000031e-01 4.245573053061223873e-02 9.379324100758017480e-01
4.420000000000000040e-01 4.198955689795918350e-02 9.399041701690962203e-01
4.430000000000000049e-01 4.151539861224489564e-02 9.418480908221574799e-01
4.440000000000000058e-01 4.103321599999999736e-02 9.437639679999999531e-01
4.450000000000000067e-01 4.054296938775510395e-02 9.456515976676383994e-01
4.460000000000000075e-01 4.004461910204080988e-02 9.475107757900874672e-01
4.470000000000000084e-01 3.953812546938774430e-02 9.493412983323614718e-01
4.480000000000000093e-01 3.902344881632652251e-02 9.511429612594752836e-01
4.490000000000000102e-01 3.850054946938775285e-02 9.529155605364431070e-01
4.500000000000000111e-01 3.796938775510202979e-02 9.546588921282799234e-01
4.510000000000000120e-01 3.742992399999999636e-02 9.563727520000000482e-01
4.520000000000000129e-01 3.688211853061224010e-02 9.580569361166181297e-01
4.530000000000000138e-01 3.632593167346937629e-02 9.597112404431487054e-01
4.540000000000000147e-01 3.576132375510202716e-02 9.613354609446064236e-01
4.550000000000000155e-01 3.518825510204080798e-02 9.629293935860058218e-01
4.560000000000000164e-01 3.460668604081632016e-02 9.644928343323615483e-01
4.570000000000000173e-01 3.401657689795917899e-02 9.660255791486880295e-01
4.580000000000000182e-01 3.341788799999998588e-02 9.675274240000001358e-01
4.590000000000000191e-01 3.281057967346936999e-02 9.689981648513119605e-01
4.600000000000000200e-01 3.219461224489794660e-02 9.704375976676384852e-01
4.610000000000000209e-01 3.156994604081631017e-02 9.718455184139941361e-01
4.620000000000000218e-01 3.093654138775508641e-02 9.732217230553936727e-01
4.630000000000000226e-01 3.029435861224488019e-02 9.745660075568512992e-01
4.640000000000000235e-01 2.964335804081630679e-02 9.758781678833819972e-01
4.650000000000000244e-01 2.898349999999998497e-02 9.771579999999999711e-01
4.660000000000000253e-01 2.831474481632651266e-02 9.784052998717200911e-01
4.670000000000000262e-01 2.763705281632651209e-02 9.796198634635568947e-01
4.680000000000000271e-01 2.695038432653059160e-02 9.808014867405248083e-01
4.690000000000000280e-01 2.625469967346936648e-02 9.819499656676384802e-01
4.700000000000000289e-01 2.554995918367344854e-02 9.830650962099126700e-01
4.710000000000000298e-01 2.483612318367344612e-02 9.841466743323615818e-01
4.720000000000000306e-01 2.411315199999998146e-02 9.851944959999999751e-01
4.730000000000000315e-01 2.338100595918364555e-02 9.862083571778426094e-01
4.740000000000000324e-01 2.263964538775507448e-02 9.871880538309038000e-01
4.750000000000000333e-01 2.188903061224487315e-02 9.881333819241981953e-01
4.760000000000000342e-01 2.112912195918364641e-02 9.890441374227405547e-01
4.770000000000000351e-01 2.035987975510201303e-02 9.899201162915451935e-01
4.780000000000000360e-01 1.958126432653058482e-02 9.907611144956268712e-01
4.790000000000000369e-01 1.879323599999997013e-02 9.915669280000000141e-01
4.799999999999999822e-01 1.799575510204083281e-02 9.923373527696792706e-01
4.809999999999999831e-01 1.718878195918368754e-02 9.930721847696792892e-01
4.819999999999999840e-01 1.637227689795919816e-02 9.937712199650146072e-01
4.829999999999999849e-01 1.554620024489796956e-02 9.944342543206996510e-01
4.839999999999999858e-01 1.471051232653062223e-02 9.950610838017492910e-01
4.849999999999999867e-01 1.386517346938776624e-02 9.956515043731777315e-01
4.859999999999999876e-01 1.301014400000000994e-02 9.962053119999999540e-01
4.869999999999999885e-01 1.214538424489797035e-02 9.967223026472302738e-01
4.879999999999999893e-01 1.127085453061225408e-02 9.972022722798834504e-01
4.889999999999999902e-01 1.038651518367347815e-02 9.976450168629736881e-01
4.899999999999999911e-01 9.492326530612252636e-03 9.980503323615159683e-01
4.909999999999999920e-01 8.588248897959191094e-03 9.984180147405248285e-01
4.919999999999999929e-01 7.674242612244903602e-03 9.987478599650145838e-01
4.929999999999999938e-01 6.750268000000005444e-03 9.990396639999999939e-01
4.939999999999999947e-01 5.816285387755107568e-03 9.992932228104955961e-01
4.949999999999999956e-01 4.872255102040820920e-03 9.995083323615160387e-01
4.959999999999999964e-01 3.918137469387758184e-03 9.996847886180758591e-01
4.969999999999999973e-01 2.953892816326533343e-03 9.998223875451894838e-01
4.979999999999999982e-01 1.979481469387756910e-03 9.999209251078716720e-01
4.989999999999999991e-01 9.948637551020415686e-04 9.999801972711370723e-01
5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.010000000000000009e-01 9.948637551020415686e-04 9.999801972711370723e-01
5.020000000000000018e-01 1.979481469387756910e-03 9.999209251078716720e-01
5.030000000000000027e-01 2.953892816326533343e-03 9.998223875451894838e-01
5.040000000000000036e-01 3.918137469387758184e-03 9.996847886180758591e-01
5.050000000000000044e-01 4.872255102040820920e-03 9.995083323615160387e-01
5.060000000000000053e-01 5.816285387755107568e-03 9.992932228104955961e-01
5.070000000000000062e-01 6.750268000000005444e-03 9.990396639999999939e-01
5.080000000000000071e-01 7.674242612244903602e-03 9.987478599650145838e-01
5.090000000000000080e-01 8.588248897959191094e-03 9.984180147405248285e-01
5.100000000000000089e-01 9.492326530612252636e-03 9.980503323615159683e-01
5.110000000000000098e-01 1.038651518367347815e-02 9.976450168629736881e-01
5.120000000000000107e-01 1.127085453061225408e-02 9.972022722798834504e-01
5.130000000000000115e-01 1.214538424489797035e-02 9.967223026472302738e-01
5.140000000000000124e-01 1.301014400000000994e-02 9.962053119999999540e-01
5.150000000000000133e-01 1.386517346938776624e-02 9.956515043731777315e-01
5.160000000000000142e-01 1.471051232653062223e-02 9.950610838017492910e-01
5.170000000000000151e-01 1.554620024489796956e-02 9.944342543206996510e-01
5.180000000000000160e-01 1.637227689795919816e-02 9.937712199650146072e-01
5.190000000000000169e-01 1.718878195918368754e-02 9.930721847696792892e-01
5.200000000000000178e-01 1.799575510204083281e-02 9.923373527696792706e-01
5.210000000000000187e-01 1.879323600000001523e-02 9.915669280000000141e-01
5.220000000000000195e-01 1.958126432653062646e-02 9.907611144956268712e-01
5.230000000000000204e-01 2.035987975510205467e-02 9.899201162915451935e-01
5.240000000000000213e-01 2.112912195918369151e-02 9.890441374227404436e-01
5.250000000000000222e-01 2.188903061224491131e-02 9.881333819241981953e-01
5.260000000000000231e-01 2.263964538775511959e-02 9.871880538309036890e-01
5.270000000000000240e-01 2.338100595918369065e-02 9.862083571778424984e-01
5.280000000000000249e-01 2.411315200000001963e-02 9.851944959999999751e-01
5.290000000000000258e-01 2.483612318367348429e-02 9.841466743323614708e-01
5.300000000000000266e-01 2.554995918367348670e-02 9.830650962099125589e-01
5.310000000000000275e-01 2.625469967346940464e-02 9.819499656676383692e-01
5.320000000000000284e-01 2.695038432653062976e-02 9.808014867405248083e-01
5.330000000000000293e-01 2.763705281632654678e-02 9.796198634635567837e-01
5.340000000000000302e-01 2.831474481632655082e-02 9.784052998717200911e-01
5.350000000000000311e-01 2.898350000000001966e-02 9.771579999999999711e-01
5.360000000000000320e-01 2.964335804081635189e-02 9.758781678833818862e-01
5.370000000000000329e-01 3.029435861224491836e-02 9.745660075568511882e-01
5.380000000000000338e-01 3.093654138775512458e-02 9.732217230553935616e-01
5.390000000000000346e-01 3.156994604081634487e-02 9.718455184139941361e-01
5.400000000000000355e-01 3.219461224489798129e-02 9.704375976676384852e-01
5.410000000000000364e-01 3.281057967346941856e-02 9.689981648513118495e-01
5.420000000000000373e-01 3.341788800000002752e-02 9.675274240000000248e-01
5.430000000000000382e-01 3.401657689795920675e-02 9.660255791486880295e-01
5.440000000000000391e-01 3.460668604081634792e-02 9.644928343323614373e-01
5.450000000000000400e-01 3.518825510204083573e-02 9.629293935860057108e-01
5.460000000000000409e-01 3.576132375510206879e-02 9.613354609446063126e-01
5.470000000000000417e-01 3.632593167346941793e-02 9.597112404431487054e-01
5.480000000000000426e-01 3.688211853061226786e-02 9.580569361166180187e-01
5.490000000000000435e-01 3.742992400000002412e-02 9.563727519999999371e-01
5.500000000000000444e-01 3.796938775510205755e-02 9.546588921282798124e-01
5.510000000000000453e-01 3.850054946938777367e-02 9.529155605364431070e-01
5.520000000000000462e-01 3.902344881632655721e-02 9.511429612594751726e-01
5.530000000000000471e-01 3.953812546938777900e-02 9.493412983323613608e-01
5.540000000000000480e-01 4.004461910204084457e-02 9.475107757900873562e-01
5.550000000000000488e-01 4.054296938775512477e-02 9.456515976676383994e-01
5.560000000000000497e-01 4.103321600000003205e-02 9.437639679999998421e-01
5.570000000000000506e-01 4.151539861224492339e-02 9.418480908221573689e-01
5.580000000000000515e-01 4.198955689795921126e-02 9.399041701690961093e-01
5.590000000000000524e-01 4.245573053061228036e-02 9.379324100758016369e-01
5.600000000000000533e-01 4.291395918367349460e-02 9.359330145772594145e-01
5.610000000000000542e-01 4.336428253061227339e-02 9.339061877084546826e-01
5.620000000000000551e-01 4.380674024489798063e-02 9.318521335043731257e-01
5.630000000000000560e-01 4.424137200000002185e-02 9.297710559999998736e-01
5.640000000000000568e-01 4.466821746938777482e-02 9.276631592303206109e-01
5.650000000000000577e-01 4.508731632653063814e-02 9.255286472303205780e-01
5.660000000000000586e-01 4.549870824489798959e-02 9.233677240349853488e-01
5.670000000000000595e-01 4.590243289795920695e-02 9.211805936793001637e-01
5.680000000000000604e-01 4.629852995918370268e-02 9.189674601982505964e-01
5.690000000000000613e-01 4.668703910204084068e-02 9.167285276268219985e-01
5.700000000000000622e-01 4.706800000000001954e-02 9.144639999999998325e-01
5.710000000000000631e-01 4.744145232653063093e-02 9.121740813527694502e-01
5.720000000000000639e-01 4.780743575510205956e-02 9.098589757201164252e-01
5.730000000000000648e-01 4.816598995918369708e-02 9.075188871370261090e-01
5.740000000000000657e-01 4.851715461224492126e-02 9.051540196384837422e-01
5.750000000000000666e-01 4.886096938775512377e-02 9.027645772594750095e-01
5.760000000000000675e-01 4.919747395918368932e-02 9.003507640349851515e-01
5.769999999999999574e-01 4.952670799999998180e-02 8.979127840000001859e-01
5.779999999999999583e-01 4.984871118367345533e-02 8.954508411895045761e-01
5.789999999999999591e-01 5.016352318367345992e-02 8.929651396384841178e-01
5.799999999999999600e-01 5.047118367346936640e-02 8.904558833819242736e-01
5.809999999999999609e-01 5.077173232653060114e-02 8.879232764548105061e-01
5.819999999999999618e-01 5.106520881632651415e-02 8.853675228921283891e-01
5.829999999999999627e-01 5.135165281632652484e-02 8.827888267288630519e-01
5.839999999999999636e-01 5.163110399999999711e-02 8.801873920000000684e-01
5.849999999999999645e-01 5.190360204081632262e-02 8.775634227405249010e-01
5.859999999999999654e-01 5.216918661224488607e-02 8.749171229854229015e-01
5.869999999999999662e-01 5.242789738775509994e-02 8.722486967696794213e-01
5.879999999999999671e-01 5.267977404081632120e-02 8.695583481282799232e-01
5.889999999999999680e-01 5.292485624489794843e-02 8.668462810962099807e-01
5.899999999999999689e-01 5.316318367346938023e-02 8.641126997084549455e-01
5.909999999999999698e-01 5.339479600000000131e-02 8.613578080000001691e-01
5.919999999999999707e-01 5.361973289795917558e-02 8.585818100058310032e-01
5.929999999999999716e-01 5.383803404081632243e-02 8.557849097609330213e-01
5.939999999999999725e-01 5.404973910204080578e-02 8.529673113002915752e-01
5.949999999999999734e-01 5.425488775510203809e-02 8.501292186588921274e-01
5.959999999999999742e-01 5.445351967346938327e-02 8.472708358717201405e-01
5.969999999999999751e-01 5.464567453061223989e-02 8.443923669737610771e-01
5.979999999999999760e-01 5.483139199999999269e-02 8.414940160000000668e-01
5.989999999999999769e-01 5.501071175510204719e-02 8.385759869854227944e-01
5.999999999999999778e-01 5.518367346938774648e-02 8.356384839650146112e-01
6.009999999999999787e-01 5.535031681632652384e-02 8.326817109737609801e-01
6.019999999999999796e-01 5.551068146938775705e-02 8.297058720466472526e-01
6.029999999999999805e-01 5.566480710204081694e-02 8.267111712186588912e-01
6.039999999999999813e-01 5.581273338775510212e-02 8.236978125247814697e-01
6.049999999999999822e-01 5.595449999999999730e-02 8.206660000000001176e-01
6.059999999999999831e-01 5.609014661224489412e-02 8.176159376793004085e-01
6.069999999999999840e-01 5.621971289795917731e-02 8.145478295976676941e-01
6.079999999999999849e-01 5.634323853061224546e-02 8.114618797900875480e-01
6.089999999999999858e-01 5.646076318367346247e-02 8.083582922915452107e-01
6.099999999999999867e-01 5.657232653061224775e-02 8.052372711370262559e-01
6.109999999999999876e-01 5.667796824489795132e-02 8.020990203615161462e-01
6.119999999999999885e-01 5.677772799999999953e-02 7.989437440000000112e-01
6.129999999999999893e-01 5.687164546938775628e-02 7.957716460874636466e-01
6.139999999999999902e-01 5.695976032653061322e-02 7.925829306588921819e-01
6.149999999999999911e-01 5.704211224489796200e-02 7.893778017492711907e-01
6.159999999999999920e-01 5.711874089795918735e-02 7.861564633935860247e-01
6.169999999999999929e-01 5.718968595918367398e-02 7.829191196268221464e-01
6.179999999999999938e-01 5.725498710204081354e-02 7.796659744839651296e-01
6.189999999999999947e-01 5.731468399999999769e-02 7.763972320000001037e-01
6.199999999999999956e-01 5.736881632653060420e-02 7.731130962099126425e-01
6.209999999999999964e-01 5.741742375510204555e-02 7.698137711486880974e-01
6.219999999999999973e-01 5.746054595918367175e-02 7.664994608513119312e-01
6.229999999999999982e-01 5.749822261224490222e-02 7.631703693527697174e-01
6.239999999999999991e-01 5.753049338775510085e-02 7.598267006880466967e-01
6.250000000000000000e-01 5.755739795918367319e-02 7.564686588921283317e-01
6.260000000000000009e-01 5.757897600000001087e-02 7.530964479999999739e-01
6.270000000000000018e-01 5.759526718367347087e-02 7.497102720466471970e-01
6.280000000000000027e-01 5.760631118367346565e-02 7.463103350670553526e-01
6.290000000000000036e-01 5.761214767346938687e-02 7.428968410962099034e-01
6.300000000000000044e-01 5.761281632653061230e-02 7.394699941690963119e-01
6.310000000000000053e-01 5.760835681632653360e-02 7.360299983206997076e-01
6.320000000000000062e-01 5.759880881632652855e-02 7.325770575860058864e-01
6.330000000000000071e-01 5.758421200000000267e-02 7.291113760000000887e-01
6.340000000000000080e-01 5.756460604081633375e-02 7.256331575976675552e-01
6.350000000000000089e-01 5.754003061224489263e-02 7.221426064139940815e-01
6.360000000000000098e-01 5.751052538775509870e-02 7.186399264839650192e-01
6.370000000000000107e-01 5.747613004081632282e-02 7.151253218425656089e-01
6.380000000000000115e-01 5.743688424489794969e-02 7.115989965247813132e-01
6.390000000000000124e-01 5.739282767346939873e-02 7.080611545655977057e-01
6.400000000000000133e-01 5.734399999999999914e-02 7.045120000000000271e-01
6.410000000000000142e-01 5.729044089795917727e-02 7.009517368629737399e-01
6.420000000000000151e-01 5.723219004081631783e-02 6.973805691895043068e-01
6.430000000000000160e-01 5.716928710204082636e-02 6.937987010145771904e-01
6.440000000000000169e-01 5.710177175510203901e-02 6.902063363731777423e-01
6.450000000000000178e-01 5.702968367346938211e-02 6.866036793002915362e-01
6.460000000000000187e-01 5.695306253061224733e-02 6.829909338309037015e-01
6.470000000000000195e-01 5.687194800000000550e-02 6.793683039999999229e-01
6.480000000000000204e-01 5.678637975510204133e-02 6.757359938425655521e-01
6.490000000000000213e-01 5.669639746938776037e-02 6.720942073935859407e-01
6.500000000000000222e-01 5.660204081632651957e-02 6.684431486880465512e-01
6.510000000000000231e-01 5.650334946938775915e-02 6.647830217609328463e-01
6.520000000000000240e-01 5.640036310204081527e-02 6.611140306472301775e-01
6.530000000000000249e-01 5.629312138775510038e-02 6.574363793819241186e-01
6.540000000000000258e-01 5.618166399999999921e-02 6.537502719999999101e-01
6.550000000000000266e-01 5.606603061224488954e-02 6.500559125364430146e-01
6.560000000000000275e-01 5.594626089795917689e-02 6.463535050262390058e-01
6.570000000000000284e-01 5.582239453061223905e-02 6.426432535043731242e-01
6.580000000000000293e-01 5.569447118367346072e-02 6.389253620058307215e-01
6.590000000000000302e-01 5.556253053061225439e-02 6.352000345655975933e-01
6.600000000000000311e-01 5.542661224489794924e-02 6.314674752186587581e-01
6.610000000000000320e-01 5.528675599999999940e-02 6.277278879999999006e-01
6.620000000000000329e-01 5.514300146938774100e-02 6.239814769446062614e-01
6.630000000000000338e-01 5.499538832653060733e-02 6.202284460874634142e-01
6.640000000000000346e-01 5.484395624489794840e-02 6.164689994635565995e-01
6.650000000000000355e-01 5.468874489795917671e-02 6.127033411078716130e-01
6.660000000000000364e-01 5.452979395918367000e-02 6.089316750553934732e-01
6.670000000000000373e-01 5.436714310204081302e-02 6.051542053411077537e-01
6.680000000000000382e-01 5.420083199999999046e-02 6.013711359999998063e-01
6.690000000000000391e-01 5.403090032653061481e-02 5.975826710670553155e-01
6.700000000000000400e-01 5.385738775510203608e-02 5.937890145772592998e-01
6.710000000000000409e-01 5.368033395918367368e-02 5.899903705655975550e-01
6.720000000000000417e-01 5.349977861224489151e-02 5.861869430670552106e-01
6.730000000000000426e-01 5.331576138775509510e-02 5.823789361166179512e-01
6.740000000000000435e-01 5.312832195918368305e-02 5.785665537492710175e-01
6.750000000000000444e-01 5.293749999999999845e-02 5.747499999999998721e-01
6.760000000000000453e-01 5.274333518367346763e-02 5.709294789037899776e-01
6.770000000000000462e-01 5.254586718367346143e-02 5.671051944956266855e-01
6.780000000000000471e-01 5.234513567346938540e-02 5.632773508104955695e-01
6.790000000000000480e-01 5.214118032653060342e-02 5.594461518833817593e-01
6.800000000000000488e-01 5.193404081632652797e-02 5.556118017492709393e-01
6.810000000000000497e-01 5.172375681632652988e-02 5.517745044431485724e-01
6.820000000000000506e-01 5.151036799999999388e-02 5.479344639999997879e-01
6.830000000000000515e-01 5.129391404081631856e-02 5.440918844548103817e-01
6.840000000000000524e-01 5.107443461224488862e-02 5.402469698425653721e-01
6.850000000000000533e-01 5.085196938775508879e-02 5.363999241982504440e-01
6.860000000000000542e-01 5.062655804081632460e-02 5.325509515568511709e-01
6.870000000000000551e-01 5.039824024489795301e-02 5.287002559533525714e-01
6.880000000000000560e-01 5.016705567346938649e-02 5.248480414227404411e-01
6.890000000000000568e-01 4.993304399999998894e-02 5.209945119999997987e-01
6.900000000000000577e-01 4.969624489795916589e-02 5.171398717201164397e-01
6.910000000000000586e-01 4.945669804081632287e-02 5.132843246180756047e-01
6.920000000000000595e-01 4.921444310204080297e-02 5.094280747288627564e-01
6.930000000000000604e-01 4.896951975510203253e-02 5.055713260874633574e-01
6.940000000000000613e-01 4.872196767346937546e-02 5.017142827288627593e-01
6.950000000000000622e-01 4.847182653061222340e-02 4.978571486880464803e-01
6.960000000000000631e-01 4.821913599999998190e-02 4.940001279999998163e-01
6.970000000000000639e-01 4.796393575510202872e-02 4.901434246997082300e-01
6.980000000000000648e-01 4.770626546938774859e-02 4.862872428221571841e-01
6.990000000000000657e-01 4.744616481632651234e-02 4.824317864023320857e-01
7.000000000000000666e-01 4.718367346938773937e-02 4.785772594752183973e-01
7.010000000000000675e-01 4.691883110204080748e-02 4.747238660758015261e-01
7.020000000000000684e-01 4.665167738775508055e-02 4.708718102390668792e-01
7.030000000000000693e-01 4.638225200000000575e-02 4.670212959999999192e-01
7.039999999999999591e-01 4.611059461224491229e-02 4.631725273935861642e-01
7.049999999999999600e-01 4.583674489795920570e-02 4.593257084548106328e-01
7.059999999999999609e-01 4.556074253061224988e-02 4.554810432186591207e-01
7.069999999999999618e-01 4.528262718367349893e-02 4.516387357201168684e-01
7.079999999999999627e-01 4.500243853061227511e-02 4.477989899941693941e-01
7.089999999999999636e-01 4.472021624489796315e-02 4.439620100758018828e-01
7.099999999999999645e-01 4.443600000000001021e-02 4.401280000000000747e-01
7.109999999999999654e-01 4.414982946938775937e-02 4.362971638017493770e-01
7.119999999999999662e-01 4.386174432653060923e-02 4.324697055160351411e-01
7.129999999999999671e-01 4.357178424489796531e-02 4.286458291778427188e-01
7.139999999999999680e-01 4.327998889795920540e-02 4.248257388221575725e-01
7.149999999999999689e-01 4.298639795918368645e-02 4.210096384839651651e-01
7.159999999999999698e-01 4.269105110204082093e-02 4.171977321982508480e-01
7.169999999999999707e-01 4.239398800000002132e-02 4.133902240000001949e-01
7.179999999999999716e-01 4.209524832653061682e-02 4.095873179241983353e-01
7.189999999999999725e-01 4.179487175510206154e-02 4.057892180058310649e-01
7.199999999999999734e-01 4.149289795918369855e-02 4.019961282798835134e-01
7.209999999999999742e-01 4.118936661224492646e-02 3.982082527813413098e-01
7.219999999999999751e-01 4.088431738775511609e-02 3.944257955451896946e-01
7.229999999999999760e-01 4.057778995918367299e-02 3.906489606064140196e-01
7.239999999999999769e-01 4.026982399999999573e-02 3.868779520000000249e-01
7.249999999999999778e-01 3.996045918367347599e-02 3.831129737609330066e-01
7.259999999999999787e-01 3.964973518367348460e-02 3.793542299241984828e-01
7.269999999999999796e-01 3.933769167346939932e-02 3.756019245247814164e-01
7.279999999999999805e-01 3.902436832653062571e-02 3.718562615976677699e-01
7.289999999999999813e-01 3.870980481632654846e-02 3.681174451778427836e-01
7.299999999999999822e-01 3.839404081632653842e-02 3.643856793002915317e-01
7.309999999999999831e-01 3.807711600000000113e-02 3.606611679999999764e-01
7.319999999999999840e-01 3.775907004081632129e-02 3.569441153119533028e-01
7.329999999999999849e-01 3.743994261224489750e-02 3.532347252711370289e-01
7.339999999999999858e-01 3.711977338775512142e-02 3.495332019125365064e-01
7.349999999999999867e-01 3.679860204081633612e-02 3.458397492711370314e-01
7.359999999999999876e-01 3.647646824489797490e-02 3.421545713819243995e-01
7.369999999999999885e-01 3.615341167346938084e-02 3.384778722798834072e-01
7.379999999999999893e-01 3.582947200000000110e-02 3.348098560000000168e-01
7.389999999999999902e-01 3.550468889795917876e-02 3.311507265772593578e-01
7.399999999999999911e-01 3.517910204081631936e-02 3.275006880466472259e-01
7.409999999999999920e-01 3.485275110204082150e-02 3.238599444431486396e-01
7.419999999999999929e-01 3.452567575510205600e-02 3.202286998017493946e-01
7.429999999999999938e-01 3.419791567346939370e-02 3.166071581574345650e-01
7.439999999999999947e-01 3.386951053061225403e-02 3.129955235451895024e-01
7.449999999999999956e-01 3.354049999999998699e-02 3.093939999999999468e-01
7.459999999999999964e-01 3.321092375510204669e-02 3.058027915568514166e-01
7.469999999999999973e-01 3.288082146938774153e-02 3.022221022507288746e-01
7.479999999999999982e-01 3.255023281632651866e-02 2.986521361166181165e-01
7.489999999999999991e-01 3.221919746938776280e-02 2.950930971895044941e-01
7.500000000000000000e-01 3.188775510204083785e-02 2.915451895043733588e-01
7.510000000000000009e-01 3.155594538775507996e-02 2.880086170962098402e-01
7.520000000000000018e-01 3.122380800000000914e-02 2.844835840000000671e-01
7.530000000000000027e-01 3.089138261224487828e-02 2.809702942507287249e-01
7.540000000000000036e-01 3.055870889795918657e-02 2.774689518833818314e-01
7.550000000000000044e-01 3.022582653061224589e-02 2.739797609329446271e-01
7.560000000000000053e-01 2.989277518367346523e-02 2.705029254344022416e-01
7.570000000000000062e-01 2.955959453061225012e-02 2.670386494227405816e-01
7.580000000000000071e-01 2.922632424489794711e-02 2.635871369329444436e-01
7.590000000000000080e-01 2.889300399999999297e-02 2.601485919999999563e-01
7.600000000000000089e-01 2.855967346938774812e-02 2.567232186588921383e-01
7.610000000000000098e-01 2.822637232653059727e-02 2.533112209446062302e-01
7.620000000000000107e-01 2.789314024489796678e-02 2.499128028921282496e-01
7.630000000000000115e-01 2.756001689795918586e-02 2.465281685364431041e-01
7.640000000000000124e-01 2.722704195918368777e-02 2.431575219125364784e-01
7.650000000000000133e-01 2.689425510204080869e-02 2.398010670553935020e-01
7.660000000000000142e-01 2.656169600000000616e-02 2.364590079999999706e-01
7.670000000000000151e-01 2.622940432653060941e-02 2.331315487813410137e-01
7.680000000000000160e-01 2.589741975510204131e-02 2.298188934344022050e-01
7.690000000000000169e-01 2.556578195918367269e-02 2.265212459941691181e-01
7.700000000000000178e-01 2.523453061224489521e-02 2.232388104956267716e-01
7.710000000000000187e-01 2.490370538775511094e-02 2.199717909737610722e-01
7.720000000000000195e-01 2.457334595918366643e-02 2.167203914635568163e-01
7.730000000000000204e-01 2.424349200000000537e-02 2.134848159999999107e-01
7.740000000000000213e-01 2.391418318367345697e-02 2.102652686180757069e-01
7.750000000000000222e-01 2.358545918367347879e-02 2.070619533527695566e-01
7.760000000000000231e-01 2.325735967346935842e-02 2.038750742390670334e-01
7.770000000000000240e-01 2.292992432653062629e-02 2.007048353119533779e-01
7.780000000000000249e-01 2.260319281632654567e-02 1.975514406064140527e-01
7.790000000000000258e-01 2.227720481632652905e-02 1.944150941574341873e-01
7.800000000000000266e-01 2.195199999999999929e-02 1.912960000000000216e-01
7.810000000000000275e-01 2.162761804081635153e-02 1.881943621690963520e-01
7.820000000000000284e-01 2.130409861224486986e-02 1.851103846997083080e-01
7.830000000000000293e-01 2.098148138775510207e-02 1.820442716268221295e-01
7.840000000000000302e-01 2.065980604081629410e-02 1.789962269854225019e-01
7.850000000000000311e-01 2.033911224489797290e-02 1.759664548104955539e-01
7.860000000000000320e-01 2.001943967346939829e-02 1.729551591370260821e-01
7.870000000000000329e-01 1.970082799999999315e-02 1.699625439999998822e-01
7.880000000000000338e-01 1.938331689795919077e-02 1.669888134344021946e-01
7.890000000000000346e-01 1.906694604081632730e-02 1.640341714752185931e-01
7.900000000000000355e-01 1.875175510204077356e-02 1.610988221574342072e-01
7.910000000000000364e-01 1.843778375510203571e-02 1.581829695160350546e-01
7.920000000000000373e-01 1.812507167346939785e-02 1.552868175860058209e-01
7.930000000000000382e-01 1.781365853061225510e-02 1.524105704023321906e-01
7.940000000000000391e-01 1.750358399999998524e-02 1.495544319999997374e-01
7.950000000000000400e-01 1.719488775510202502e-02 1.467186064139941459e-01
7.960000000000000409e-01 1.688760946938774876e-02 1.439032976793003238e-01
7.970000000000000417e-01 1.658178881632653076e-02 1.411087098309036225e-01
7.980000000000000426e-01 1.627746546938776268e-02 1.383350469037899488e-01
7.990000000000000435e-01 1.597467910204080146e-02 1.355825129329445433e-01
8.000000000000000444e-01 1.567346938775506307e-02 1.328513119533525355e-01
8.010000000000000453e-01 1.537387600000000853e-02 1.301416479999999432e-01
8.020000000000000462e-01 1.507593861224488033e-02 1.274537251078714517e-01
8.030000000000000471e-01 1.477969689795916031e-02 1.247877473119531899e-01
8.040000000000000480e-01 1.448519053061222452e-02 1.221439186472300653e-01
8.050000000000000488e-01 1.419245918367346461e-02 1.195224431486879846e-01
8.060000000000000497e-01 1.390154253061226010e-02 1.169235248513118552e-01
8.070000000000000506e-01 1.361248024489795753e-02 1.143473677900873620e-01
8.080000000000000515e-01 1.332531199999997806e-02 1.117941759999998563e-01
8.090000000000000524e-01 1.304007746938775844e-02 1.092641535160350230e-01
8.100000000000000533e-01 1.275681632653060879e-02 1.067575043731776585e-01
8.110000000000000542e-01 1.247556824489794679e-02 1.042744326064137805e-01
8.120000000000000551e-01 1.219637289795918664e-02 1.018151422507289627e-01
8.130000000000000560e-01 1.191926995918366275e-02 9.937983734110789058e-02
8.140000000000000568e-01 1.164429910204078933e-02 9.696872191253635975e-02
8.150000000000000577e-01 1.137149999999998579e-02 9.458199999999994390e-02
8.160000000000000586e-01 1.110091232653057959e-02 9.221987563848377256e-02
8.170000000000000595e-01 1.083257575510203526e-02 8.988255286297364144e-02
8.180000000000000604e-01 1.056652995918368025e-02 8.757023570845468008e-02
8.190000000000000613e-01 1.030281461224489062e-02 8.528312820991268417e-02
8.200000000000000622e-01 1.004146938775508230e-02 8.302143440233211713e-02
8.210000000000000631e-01 9.782533959183627864e-03 8.078535832069944078e-02
8.220000000000000639e-01 9.526047999999990093e-03 7.857510400000000672e-02
8.230000000000000648e-01 9.272051183673456556e-03 7.639087547521850041e-02
8.240000000000000657e-01 9.020583183673443195e-03 7.423287678134093959e-02
8.250000000000000666e-01 8.771683673469409318e-03 7.210131195335267584e-02
8.260000000000000675e-01 8.525392326530600862e-03 6.999638502623883873e-02
8.270000000000000684e-01 8.281748816326520504e-03 6.791830003498544599e-02
8.280000000000000693e-01 8.040792816326500919e-03 6.586726101457696103e-02
8.290000000000000702e-01 7.802563999999956312e-03 6.384347199999984568e-02
8.300000000000000711e-01 7.567102040816305226e-03 6.184713702623900744e-02
8.310000000000000719e-01 7.334446612244921969e-03 5.987846012827979791e-02
8.320000000000000728e-01 7.104637387755093243e-03 5.793764534110801279e-02
8.329999999999999627e-01 6.877714040816323461e-03 5.602489669970833752e-02
8.339999999999999636e-01 6.653716244897942694e-03 5.414041823906678985e-02
8.349999999999999645e-01 6.432683673469367751e-03 5.228441399416894342e-02
8.359999999999999654e-01 6.214656000000016306e-03 5.045708799999992777e-02
8.369999999999999662e-01 5.999672897959175064e-03 4.865864429154509452e-02
8.379999999999999671e-01 5.787774040816349302e-03 4.688928690379001729e-02
8.389999999999999680e-01 5.578999102040824859e-03 4.514921987172026974e-02
8.399999999999999689e-01 5.373387755102019409e-03 4.343864723032053732e-02
8.409999999999999698e-01 5.170979673469393127e-03 4.175777301457728186e-02
8.419999999999999707e-01 4.971814530612233586e-03 4.010680125947541086e-02
8.429999999999999716e-01 4.775932000000000961e-03 3.848593599999983184e-02
8.439999999999999725e-01 4.583371755102027059e-03 3.689538127113700661e-02
8.449999999999999734e-01 4.394173469387770321e-03 3.533534110787184268e-02
8.459999999999999742e-01 4.208376816326520053e-03 3.380601954518946961e-02
8.469999999999999751e-01 4.026021469387778932e-03 3.230762061807590513e-02
8.479999999999999760e-01 3.847147102040790728e-03 3.084034836151605674e-02
8.489999999999999769e-01 3.671793387755103218e-03 2.940440681049572014e-02
8.499999999999999778e-01 3.500000000000003109e-03 2.799999999999980282e-02
8.509999999999999787e-01 3.331806612244908074e-03 2.662733196501476662e-02
8.519999999999999796e-01 3.167252897959191554e-03 2.528660674052507495e-02
8.529999999999999805e-01 3.006378530612227856e-03 2.397802836151585737e-02
8.539999999999999813e-01 2.849223183673477156e-03 2.270180086297379773e-02
8.549999999999999822e-01 2.695826530612269959e-03 2.145812827988335947e-02
8.559999999999999831e-01 2.546228244897980574e-03 2.024721464723033826e-02
8.569999999999999840e-01 2.400467999999982872e-03 1.906926400000008570e-02
8.579999999999999849e-01 2.258585469387779966e-03 1.792448037317817544e-02
8.589999999999999858e-01 2.120620326530616492e-03 1.681306780174929294e-02
8.599999999999999867e-01 1.986612244897952625e-03 1.573523032069990002e-02
8.609999999999999876e-01 1.856600897959205390e-03 1.469117196501468214e-02
8.619999999999999885e-01 1.730625959183705728e-03 1.368109676967943500e-02
8.629999999999999893e-01 1.608727102040784359e-03 1.270520876967928814e-02
8.639999999999999902e-01 1.490944000000031132e-03 1.176371200000025929e-02
8.649999999999999911e-01 1.377316326530603945e-03 1.085681049562703393e-02
8.659999999999999920e-01 1.267883755102006127e-03 9.984708291545185688e-03
8.669999999999999929e-01 1.162685959183698287e-03 9.147609422740732299e-03
8.679999999999999938e-01 1.061762612244924629e-03 8.345717924198359228e-03
8.689999999999999947e-01 9.651533877551021767e-04 7.579237830903862161e-03
8.699999999999999956e-01 8.728979591836481724e-04 6.848373177842370652e-03
8.709999999999999964e-01 7.850359999999797491e-04 6.153327999999902431e-03
8.719999999999999973e-01 7.016071836734706722e-04 5.494306332361365008e-03
8.729999999999999982e-01 6.226511836734949235e-04 4.871512209912554070e-03
8.739999999999999991e-01 5.482076734693833338e-04 4.285149667638377124e-03
8.750000000000000000e-01 4.783163265305960250e-04 3.735422740524629859e-03
8.760000000000000009e-01 4.130168163265070334e-04 3.222535463556885915e-03
8.770000000000000018e-01 3.523488163265333837e-04 2.746691871720274847e-03
8.780000000000000027e-01 2.963520000000059067e-04 2.308095999999926207e-03
8.790000000000000036e-01 2.450660408163416273e-04 1.906951883381857726e-03
8.800000000000000044e-01 1.985306122448713220e-04 1.543463556851198959e-03
8.810000000000000053e-01 1.567853877550984265e-04 1.217835055393745591e-03
8.820000000000000062e-01 1.198700408163105255e-04 9.302704139939610428e-04
8.830000000000000071e-01 8.782424489796787647e-05 6.809736676387512233e-04
8.840000000000000080e-01 6.068767346940124230e-05 4.701488513119134183e-04
8.850000000000000089e-01 3.849999999998453726e-05 2.980000000001314930e-04
8.860000000000000098e-01 2.130089795917802553e-05 1.647311486878688669e-04
8.870000000000000107e-01 9.130040816312461643e-06 7.054633236158736054e-05
8.880000000000000115e-01 2.027102040804942426e-06 1.564958600575039327e-05


==> data_config3_buffer_rhs.trained.component.txt <==
0.000000000000000000e+00 -4.183299096203102871e-07 5.000165144477636270e-02 5.000123311486674021e-02
1.001001001001000992e-03 -4.199555429820946650e-07 5.000165144477636270e-02 5.000123148923338312e-02
2.002002002002001985e-03 -4.215826534366720425e-07 5.000165144477636270e-02 5.000122986212292286e-02
3.003003003003002977e-03 -4.232112363547175189e-07 5.000165144477636270e-02 5.000122823354000851e-02
4.004004004004003969e-03 -4.248412870973569556e-07 5.000165144477636270e-02 5.000122660348926829e-02
5.005005005005004962e-03 -4.264728010161770879e-07 5.000165144477636270e-02 5.000122497197534432e-02
6.006006006006005954e-03 -4.281057734532456418e-07 5.000165144477636270e-02 5.000122333900290650e-02
7.007007007007006946e-03 -4.297401997411646973e-07 5.000165144477636270e-02 5.000122170457662468e-02
8.008008008008007939e-03 -4.313760752029607856e-07 5.000165144477636270e-02 5.000122006870116181e-02
9.009009009009008931e-03 -4.330133951522799186e-07 5.000165144477636270e-02 5.000121843138120858e-02
1.001001001001000992e-02 -4.346521548932578342e-07 5.000165144477636270e-02 5.000121679262146956e-02
1.101101101101101092e-02 -4.362923497206013111e-07 5.000165144477636270e-02 5.000121515242664239e-02
1.201201201201201191e-02 -4.379339749196173388e-07 5.000165144477636270e-02 5.000121351080144549e-02
1.301301301301301290e-02 -4.395770257661626660e-07 5.000165144477636270e-02 5.000121186775059734e-02
1.401401401401401389e-02 -4.412214975267443329e-07 5.000165144477636270e-02 5.000121022327883719e-02
1.501501501501501488e-02 -4.428673854584714435e-07 5.000165144477636270e-02 5.000120857739090430e-02
1.601601601601601588e-02 -4.445146848090873524e-07 5.000165144477636270e-02 5.000120693009155182e-02
1.701701701701701513e-02 -4.461633908170175753e-07 5.000165144477636270e-02 5.000120528138554676e-02
1.801801801801801786e-02 -4.478134987113490897e-07 5.000165144477636270e-02 5.000120363127764922e-02
1.901901901901902059e-02 -4.494650037118465345e-07 5.000165144477636270e-02 5.000120197977265396e-02
2.002002002002001985e-02 -4.511179010290035081e-07 5.000165144477636270e-02 5.000120032687533494e-02
2.102102102102101910e-02 -4.527721858640483392e-07 5.000165144477636270e-02 5.000119867259050083e-02
2.202202202202202183e-02 -4.544278534089136990e-07 5.000165144477636270e-02 5.000119701692295332e-02
2.302302302302302456e-02 -4.560848988463329519e-07 5.000165144477636270e-02 5.000119535987751496e-02
2.402402402402402382e-02 -4.577433173497721804e-07 5.000165144477636270e-02 5.000119370145901521e-02
2.502502502502502307e-02 -4.594031040835299765e-07 5.000165144477636270e-02 5.000119204167227660e-02
2.602602602602602580e-02 -4.610642542026743909e-07 5.000165144477636270e-02 5.000119038052216330e-02
2.702702702702702853e-02 -4.627267628531484938e-07 5.000165144477636270e-02 5.000118871801351172e-02
2.802802802802802778e-02 -4.643906251717075895e-07 5.000165144477636270e-02 5.000118705415119297e-02
2.902902902902902704e-02 -4.660558362859690318e-07 5.000165144477636270e-02 5.000118538894007814e-02
3.003003003003002977e-02 -4.677223913144429291e-07 5.000165144477636270e-02 5.000118372238504527e-02
3.103103103103103250e-02 -4.693902853665293390e-07 5.000165144477636270e-02 5.000118205449099323e-02
3.203203203203203175e-02 -4.710595135425402904e-07 5.000165144477636270e-02 5.000118038526282088e-02
3.303303303303303101e-02 -4.727300709337190015e-07 5.000165144477636270e-02 5.000117871470542708e-02
3.403403403403403027e-02 -4.744019526222867835e-07 5.000165144477636270e-02 5.000117704282373843e-02
3.503503503503503647e-02 -4.760751536813530435e-07 5.000165144477636270e-02 5.000117536962268155e-02
3.603603603603603572e-02 -4.777496691751211669e-07 5.000165144477636270e-02 5.000117369510719001e-02
3.703703703703703498e-02 -4.794254941587221806e-07 5.000165144477636270e-02 5.000117201928220428e-02
3.803803803803804118e-02 -4.811026236783210562e-07 5.000165144477636270e-02 5.000117034215268569e-02
3.903903903903904044e-02 -4.827810527711312153e-07 5.000165144477636270e-02 5.000116866372358859e-02
4.004004004004003969e-02 -4.844607764654413165e-07 5.000165144477636270e-02 5.000116698399989512e-02
4.104104104104103895e-02 -4.861417897805745986e-07 5.000165144477636270e-02 5.000116530298658046e-02
4.204204204204203821e-02 -4.878240877269765479e-07 5.000165144477636270e-02 5.000116362068863368e-02
4.304304304304304440e-02 -4.895076653062074867e-07 5.000165144477636270e-02 5.000116193711105772e-02
4.404404404404404366e-02 -4.911925175109237272e-07 5.000165144477636270e-02 5.000116025225884858e-02
4.504504504504504292e-02 -4.928786393249741328e-07 5.000165144477636270e-02 5.000115856613703696e-02
4.604604604604604912e-02 -4.945660257233482378e-07 5.000165144477636270e-02 5.000115687875063969e-02
4.704704704704704837e-02 -4.962546716722236807e-07 5.000165144477636270e-02 5.000115519010468745e-02
4.804804804804804763e-02 -4.979445721289956390e-07 5.000165144477636270e-02 5.000115350020423177e-02
4.904904904904904689e-02 -4.996357220422684649e-07 5.000165144477636270e-02 5.000115180905431722e-02
5.005005005005004615e-02 -5.013281163518925305e-07 5.000165144477636270e-02 5.000115011666000919e-02
5.105105105105105234e-02 -5.030217499889726989e-07 5.000165144477636270e-02 5.000114842302637308e-02
5.205205205205205160e-02 -5.047166178759120519e-07 5.000165144477636270e-02 5.000114672815848815e-02
5.305305305305305086e-02 -5.064127149264086078e-07 5.000165144477636270e-02 5.000114503206143368e-02
5.405405405405405705e-02 -5.081100360454470630e-07 5.000165144477636270e-02 5.000114333474031669e-02
5.505505505505505631e-02 -5.098085761293840243e-07 5.000165144477636270e-02 5.000114163620023033e-02
5.605605605605605557e-02 -5.115083300659125399e-07 5.000165144477636270e-02 5.000113993644629551e-02
5.705705705705705483e-02 -5.132092927341304967e-07 5.000165144477636270e-02 5.000113823548362618e-02
5.805805805805805409e-02 -5.149114590044773052e-07 5.000165144477636270e-02 5.000113653331735714e-02
5.905905905905906028e-02 -5.166148237388400961e-07 5.000165144477636270e-02 5.000113482995262315e-02
6.006006006006005954e-02 -5.183193817905561550e-07 5.000165144477636270e-02 5.000113312539457289e-02
6.106106106106105880e-02 -5.200251280043939708e-07 5.000165144477636270e-02 5.000113141964835500e-02
6.206206206206206499e-02 -5.217320572165667878e-07 5.000165144477636270e-02 5.000112971271914591e-02
6.306306306306305731e-02 -5.234401642548306497e-07 5.000165144477636270e-02 5.000112800461210816e-02
6.406406406406406351e-02 -5.251494439384256369e-07 5.000165144477636270e-02 5.000112629533242509e-02
6.506506506506506970e-02 -5.268598910781163124e-07 5.000165144477636270e-02 5.000112458488528699e-02
6.606606606606606202e-02 -5.285715004762465669e-07 5.000165144477636270e-02 5.000112287327588417e-02
6.706706706706706822e-02 -5.302842669267054198e-07 5.000165144477636270e-02 5.000112116050943467e-02
6.806806806806806054e-02 -5.319981852149841946e-07 5.000165144477636270e-02 5.000111944659114960e-02
6.906906906906906674e-02 -5.337132501181775766e-07 5.000165144477636270e-02 5.000111773152624700e-02
7.007007007007007293e-02 -5.354294564050309419e-07 5.000165144477636270e-02 5.000111601531995881e-02
7.107107107107106525e-02 -5.371467988359106046e-07 5.000165144477636270e-02 5.000111429797752388e-02
7.207207207207207145e-02 -5.388652721628711567e-07 5.000165144477636270e-02 5.000111257950420190e-02
7.307307307307307764e-02 -5.405848711296544083e-07 5.000165144477636270e-02 5.000111085990523174e-02
7.407407407407406996e-02 -5.423055904717314227e-07 5.000165144477636270e-02 5.000110913918589389e-02
7.507507507507507616e-02 -5.440274249162952097e-07 5.000165144477636270e-02 5.000110741735144804e-02
7.607607607607608236e-02 -5.457503691822680321e-07 5.000165144477636270e-02 5.000110569440718161e-02
7.707707707707707467e-02 -5.474744179803734031e-07 5.000165144477636270e-02 5.000110397035838206e-02
7.807807807807808087e-02 -5.491995660131294160e-07 5.000165144477636270e-02 5.000110224521035068e-02
7.907907907907907319e-02 -5.509258079748519204e-07 5.000165144477636270e-02 5.000110051896838881e-02
8.008008008008007939e-02 -5.526531385516899921e-07 5.000165144477636270e-02 5.000109879163781162e-02
8.108108108108108558e-02 -5.543815524216820486e-07 5.000165144477636270e-02 5.000109706322394126e-02
8.208208208208207790e-02 -5.561110442547098978e-07 5.000165144477636270e-02 5.000109533373210680e-02
8.308308308308308410e-02 -5.578416087125504070e-07 5.000165144477636270e-02 5.000109360316765117e-02
8.408408408408407642e-02 -5.595732404489410421e-07 5.000165144477636270e-02 5.000109187153591039e-02
8.508508508508508261e-02 -5.613059341095074461e-07 5.000165144477636270e-02 5.000109013884225517e-02
8.608608608608608881e-02 -5.630396843318558717e-07 5.000165144477636270e-02 5.000108840509202845e-02
8.708708708708708113e-02 -5.647744857456037805e-07 5.000165144477636270e-02 5.000108667029061482e-02
8.808808808808808732e-02 -5.665103329723243619e-07 5.000165144477636270e-02 5.000108493444339192e-02
8.908908908908909352e-02 -5.682472206256436250e-07 5.000165144477636270e-02 5.000108319755573738e-02
9.009009009009008584e-02 -5.699851433112312922e-07 5.000165144477636270e-02 5.000108145963304968e-02
9.109109109109109204e-02 -5.717240956268220813e-07 5.000165144477636270e-02 5.000107972068073420e-02
9.209209209209209823e-02 -5.734640721622287286e-07 5.000165144477636270e-02 5.000107798070420329e-02
9.309309309309309055e-02 -5.752050674994047754e-07 5.000165144477636270e-02 5.000107623970886234e-02
9.409409409409409675e-02 -5.769470762123818870e-07 5.000165144477636270e-02 5.000107449770015144e-02
9.509509509509508907e-02 -5.786900928674134255e-07 5.000165144477636270e-02 5.000107275468349682e-02
9.609609609609609526e-02 -5.804341120228576645e-07 5.000165144477636270e-02 5.000107101066433857e-02
9.709709709709710146e-02 -5.821791282293270791e-07 5.000165144477636270e-02 5.000106926564813065e-02
9.809809809809809378e-02 -5.839251360296415471e-07 5.000165144477636270e-02 5.000106751964033397e-02
9.909909909909909997e-02 -5.856721299588240080e-07 5.000165144477636270e-02 5.000106577264640251e-02
1.001001001001000923e-01 -5.874201045442029541e-07 5.000165144477636270e-02 5.000106402467181799e-02
1.011011011011010985e-01 -5.891690543053765372e-07 5.000165144477636270e-02 5.000106227572205519e-02
1.021021021021021047e-01 -5.909189737542555561e-07 5.000165144477636270e-02 5.000106052580260974e-02
1.031031031031030970e-01 -5.926698573950631380e-07 5.000165144477636270e-02 5.000105877491897027e-02
1.041041041041041032e-01 -5.944216997243897967e-07 5.000165144477636270e-02 5.000105702307663935e-02
1.051051051051051094e-01 -5.961744952311968200e-07 5.000165144477636270e-02 5.000105527028113339e-02
1.061061061061061017e-01 -5.979282383968345872e-07 5.000165144477636270e-02 5.000105351653796881e-02
1.071071071071071079e-01 -5.996829236950831203e-07 5.000165144477636270e-02 5.000105176185266898e-02
1.081081081081081141e-01 -6.014385455921524024e-07 5.000165144477636270e-02 5.000105000623077112e-02
1.091091091091091064e-01 -6.031950985467209170e-07 5.000165144477636270e-02 5.000104824967781941e-02
1.101101101101101126e-01 -6.049525770099672004e-07 5.000165144477636270e-02 5.000104649219935110e-02
1.111111111111111049e-01 -6.067109754255319365e-07 5.000165144477636270e-02 5.000104473380093811e-02
1.121121121121121111e-01 -6.084702882296395069e-07 5.000165144477636270e-02 5.000104297448813157e-02
1.131131131131131173e-01 -6.102305098510490736e-07 5.000165144477636270e-02 5.000104121426651033e-02
1.141141141141141097e-01 -6.119916347110854968e-07 5.000165144477636270e-02 5.000103945314165327e-02
1.151151151151151159e-01 -6.137536572236921678e-07 5.000165144477636270e-02 5.000103769111913926e-02
1.161161161161161082e-01 -6.155165717954197862e-07 5.000165144477636270e-02 5.000103592820456799e-02
1.171171171171171144e-01 -6.172803728254594998e-07 5.000165144477636270e-02 5.000103416440353915e-02
1.181181181181181206e-01 -6.190450547057101383e-07 5.000165144477636270e-02 5.000103239972165936e-02
1.191191191191191129e-01 -6.208106118207145794e-07 5.000165144477636270e-02 5.000103063416454219e-02
1.201201201201201191e-01 -6.225770385477303704e-07 5.000165144477636270e-02 5.000102886773781508e-02
1.211211211211211253e-01 -6.243443292568099848e-07 5.000165144477636270e-02 5.000102710044710547e-02
1.221221221221221176e-01 -6.261124783107186597e-07 5.000165144477636270e-02 5.000102533229805468e-02
1.231231231231231238e-01 -6.278814800650085116e-07 5.000165144477636270e-02 5.000102356329629710e-02
1.241241241241241300e-01 -6.296513288680435233e-07 5.000165144477636270e-02 5.000102179344749487e-02
1.251251251251251362e-01 -6.314220190610507902e-07 5.000165144477636270e-02 5.000102002275730317e-02
1.261261261261261146e-01 -6.331935449780601683e-07 5.000165144477636270e-02 5.000101825123138416e-02
1.271271271271271208e-01 -6.349659009460277300e-07 5.000165144477636270e-02 5.000101647887541384e-02
1.281281281281281270e-01 -6.367390812847768950e-07 5.000165144477636270e-02 5.000101470569507517e-02
1.291291291291291332e-01 -6.385130803070750865e-07 5.000165144477636270e-02 5.000101293169605804e-02
1.301301301301301394e-01 -6.402878923186371199e-07 5.000165144477636270e-02 5.000101115688404541e-02
1.311311311311311179e-01 -6.420635116181378022e-07 5.000165144477636270e-02 5.000100938126474798e-02
1.321321321321321240e-01 -6.438399324972854117e-07 5.000165144477636270e-02 5.000100760484386259e-02
1.331331331331331302e-01 -6.456171492407649475e-07 5.000165144477636270e-02 5.000100582762712076e-02
1.341341341341341364e-01 -6.473951561263278086e-07 5.000165144477636270e-02 5.000100404962023320e-02
1.351351351351351426e-01 -6.491739474248073582e-07 5.000165144477636270e-02 5.000100227082893839e-02
1.361361361361361211e-01 -6.509535174001048420e-07 5.000165144477636270e-02 5.000100049125896090e-02
1.371371371371371273e-01 -6.527338603092612799e-07 5.000165144477636270e-02 5.000099871091605308e-02
1.381381381381381335e-01 -6.545149704024435960e-07 5.000165144477636270e-02 5.000099692980596033e-02
1.391391391391391397e-01 -6.562968419229944875e-07 5.000165144477636270e-02 5.000099514793444194e-02
1.401401401401401459e-01 -6.580794691074400480e-07 5.000165144477636270e-02 5.000099336530725719e-02
1.411411411411411521e-01 -6.598628461855297901e-07 5.000165144477636270e-02 5.000099158193017923e-02
1.421421421421421305e-01 -6.616469673802356921e-07 5.000165144477636270e-02 5.000098979780898123e-02
1.431431431431431367e-01 -6.634318269078186904e-07 5.000165144477636270e-02 5.000098801294945716e-02
1.441441441441441429e-01 -6.652174189778023152e-07 5.000165144477636270e-02 5.000098622735738713e-02
1.451451451451451491e-01 -6.670037377930451125e-07 5.000165144477636270e-02 5.000098444103857204e-02
1.461461461461461553e-01 -6.687907775497327023e-07 5.000165144477636270e-02 5.000098265399881281e-02
1.471471471471471337e-01 -6.705785324374084842e-07 5.000165144477636270e-02 5.000098086624392424e-02
1.481481481481481399e-01 -6.723669966390105891e-07 5.000165144477636270e-02 5.000097907777972112e-02
1.491491491491491461e-01 -6.741561643308675378e-07 5.000165144477636270e-02 5.000097728861203211e-02
1.501501501501501523e-01 -6.759460296827951208e-07 5.000165144477636270e-02 5.000097549874667896e-02
1.511511511511511585e-01 -6.777365868580214358e-07 5.000165144477636270e-02 5.000097370818950421e-02
1.521521521521521647e-01 -6.795278300132730730e-07 5.000165144477636270e-02 5.000097191694635040e-02
1.531531531531531432e-01 -6.813197532987967149e-07 5.000165144477636270e-02 5.000097012502306704e-02
1.541541541541541493e-01 -6.831123508583724768e-07 5.000165144477636270e-02 5.000096833242550359e-02
1.551551551551551555e-01 -6.849056168293471528e-07 5.000165144477636270e-02 5.000096653915953038e-02
1.561561561561561617e-01 -6.866995453426420510e-07 5.000165144477636270e-02 5.000096474523101769e-02
1.571571571571571679e-01 -6.884941305227977803e-07 5.000165144477636270e-02 5.000096295064584279e-02
1.581581581581581464e-01 -6.902893664879912970e-07 5.000165144477636270e-02 5.000096115540987596e-02
1.591591591591591526e-01 -6.920852473500691506e-07 5.000165144477636270e-02 5.000095935952901527e-02
1.601601601601601588e-01 -6.938817672145568016e-07 5.000165144477636270e-02 5.000095756300914490e-02
1.611611611611611650e-01 -6.956789201807098666e-07 5.000165144477636270e-02 5.000095576585618373e-02
1.621621621621621712e-01 -6.974767003414946366e-07 5.000165144477636270e-02 5.000095396807602288e-02
1.631631631631631496e-01 -6.992751017836579577e-07 5.000165144477636270e-02 5.000095216967458123e-02
1.641641641641641558e-01 -7.010741185877406768e-07 5.000165144477636270e-02 5.000095037065777764e-02
1.651651651651651620e-01 -7.028737448280923598e-07 5.000165144477636270e-02 5.000094857103153795e-02
1.661661661661661682e-01 -7.046739745729339714e-07 5.000165144477636270e-02 5.000094677080178796e-02
1.671671671671671744e-01 -7.064748018842985829e-07 5.000165144477636270e-02 5.000094496997448124e-02
1.681681681681681528e-01 -7.082762208181384163e-07 5.000165144477636270e-02 5.000094316855554361e-02
1.691691691691691590e-01 -7.100782254243617956e-07 5.000165144477636270e-02 5.000094136655093557e-02
1.701701701701701652e-01 -7.118808097467727963e-07 5.000165144477636270e-02 5.000093956396661765e-02
1.711711711711711714e-01 -7.136839678231639950e-07 5.000165144477636270e-02 5.000093776080853647e-02
1.721721721721721776e-01 -7.154876936853196460e-07 5.000165144477636270e-02 5.000093595708268029e-02
1.731731731731731838e-01 -7.172919813590640680e-07 5.000165144477636270e-02 5.000093415279500270e-02
1.741741741741741623e-01 -7.190968248642457623e-07 5.000165144477636270e-02 5.000093234795149888e-02
1.751751751751751685e-01 -7.209022182148155515e-07 5.000165144477636270e-02 5.000093054255815017e-02
1.761761761761761746e-01 -7.227081554188102743e-07 5.000165144477636270e-02 5.000092873662094484e-02
1.771771771771771808e-01 -7.245146304783987367e-07 5.000165144477636270e-02 5.000092693014588502e-02
1.781781781781781870e-01 -7.263216373899014059e-07 5.000165144477636270e-02 5.000092512313897286e-02
1.791791791791791655e-01 -7.281291701438247148e-07 5.000165144477636270e-02 5.000092331560621745e-02
1.801801801801801717e-01 -7.299372227248772616e-07 5.000165144477636270e-02 5.000092150755363479e-02
1.811811811811811779e-01 -7.317457891120084561e-07 5.000165144477636270e-02 5.000091969898724786e-02
1.821821821821821841e-01 -7.335548632784251420e-07 5.000165144477636270e-02 5.000091788991308656e-02
1.831831831831831903e-01 -7.353644391916071615e-07 5.000165144477636270e-02 5.000091608033717383e-02
1.841841841841841965e-01 -7.371745108133767063e-07 5.000165144477636270e-02 5.000091427026554652e-02
1.851851851851851749e-01 -7.389850720998739651e-07 5.000165144477636270e-02 5.000091245970426229e-02
1.861861861861861811e-01 -7.407961170016181100e-07 5.000165144477636270e-02 5.000091064865935797e-02
1.871871871871871873e-01 -7.426076394635002029e-07 5.000165144477636270e-02 5.000090883713689816e-02
1.881881881881881935e-01 -7.444196334248680043e-07 5.000165144477636270e-02 5.000090702514294050e-02
1.891891891891891997e-01 -7.462320928194783279e-07 5.000165144477636270e-02 5.000090521268354266e-02
1.901901901901901781e-01 -7.480450115756063076e-07 5.000165144477636270e-02 5.000090339976479004e-02
1.911911911911911843e-01 -7.498583836159850471e-07 5.000165144477636270e-02 5.000090158639274723e-02
1.921921921921921905e-01 -7.516722028578904280e-07 5.000165144477636270e-02 5.000089977257350660e-02
1.931931931931931967e-01 -7.534864632131824037e-07 5.000165144477636270e-02 5.000089795831314660e-02
1.941941941941942029e-01 -7.553011585882555530e-07 5.000165144477636270e-02 5.000089614361777346e-02
1.951951951951951814e-01 -7.571162828841469717e-07 5.000165144477636270e-02 5.000089432849347953e-02
1.961961961961961876e-01 -7.589318299965315073e-07 5.000165144477636270e-02 5.000089251294636411e-02
1.971971971971971938e-01 -7.607477938157179480e-07 5.000165144477636270e-02 5.000089069698254729e-02
1.981981981981981999e-01 -7.625641682267421957e-07 5.000165144477636270e-02 5.000088888060813530e-02
1.991991991991992061e-01 -7.643809471093409027e-07 5.000165144477636270e-02 5.000088706382925519e-02
2.002002002002001846e-01 -7.661981243379973169e-07 5.000165144477636270e-02 5.000088524665202705e-02
2.012012012012011908e-01 -7.680156937819828927e-07 5.000165144477636270e-02 5.000088342908257794e-02
2.022022022022021970e-01 -7.698336493053469143e-07 5.000165144477636270e-02 5.000088161112705570e-02
2.032032032032032032e-01 -7.716519847669881765e-07 5.000165144477636270e-02 5.000087979279159434e-02
2.042042042042042094e-01 -7.734706940206579488e-07 5.000165144477636270e-02 5.000087797408234169e-02
2.052052052052052156e-01 -7.752897709149675990e-07 5.000165144477636270e-02 5.000087615500544563e-02
2.062062062062061940e-01 -7.771092092934871664e-07 5.000165144477636270e-02 5.000087433556706790e-02
2.072072072072072002e-01 -7.789290029946815171e-07 5.000165144477636270e-02 5.000087251577337022e-02
2.082082082082082064e-01 -7.807491458519982233e-07 5.000165144477636270e-02 5.000087069563050740e-02
2.092092092092092126e-01 -7.825696316938991152e-07 5.000165144477636270e-02 5.000086887514466893e-02
2.102102102102102188e-01 -7.843904543438344470e-07 5.000165144477636270e-02 5.000086705432201656e-02
2.112112112112111972e-01 -7.862116076203382934e-07 5.000165144477636270e-02 5.000086523316873977e-02
2.122122122122122034e-01 -7.880330853369948807e-07 5.000165144477636270e-02 5.000086341169102805e-02
2.132132132132132096e-01 -7.898548813025183129e-07 5.000165144477636270e-02 5.000086158989505702e-02
2.142142142142142158e-01 -7.916769893207357377e-07 5.000165144477636270e-02 5.000085976778704394e-02
2.152152152152152220e-01 -7.934994031906721554e-07 5.000165144477636270e-02 5.000085794537317135e-02
2.162162162162162282e-01 -7.953221167064950441e-07 5.000165144477636270e-02 5.000085612265965651e-02
2.172172172172172067e-01 -7.971451236576292383e-07 5.000165144477636270e-02 5.000085429965270278e-02
2.182182182182182129e-01 -7.989684178287334243e-07 5.000165144477636270e-02 5.000085247635853436e-02
2.192192192192192191e-01 -8.007919929997341270e-07 5.000165144477636270e-02 5.000085065278336155e-02
2.202202202202202252e-01 -8.026158429458857433e-07 5.000165144477636270e-02 5.000084882893341548e-02
2.212212212212212314e-01 -8.044399614377520135e-07 5.000165144477636270e-02 5.000084700481492728e-02
2.222222222222222099e-01 -8.062643422412687016e-07 5.000165144477636270e-02 5.000084518043412113e-02
2.232232232232232161e-01 -8.080889791177519600e-07 5.000165144477636270e-02 5.000084335579724204e-02
2.242242242242242223e-01 -8.099138658239455510e-07 5.000165144477636270e-02 5.000084153091054195e-02
2.252252252252252285e-01 -8.117389961120296354e-07 5.000165144477636270e-02 5.000083970578025200e-02
2.262262262262262347e-01 -8.135643637296686295e-07 5.000165144477636270e-02 5.000083788041263105e-02
2.272272272272272131e-01 -8.153899624200213697e-07 5.000165144477636270e-02 5.000083605481394494e-02
2.282282282282282193e-01 -8.172157859217922518e-07 5.000165144477636270e-02 5.000083422899043867e-02
2.292292292292292255e-01 -8.190418279692164083e-07 5.000165144477636270e-02 5.000083240294839193e-02
2.302302302302302317e-01 -8.208680822921494938e-07 5.000165144477636270e-02 5.000083057669407055e-02
2.312312312312312379e-01 -8.226945426160624966e-07 5.000165144477636270e-02 5.000082875023374729e-02
2.322322322322322163e-01 -8.245212026620612209e-07 5.000165144477636270e-02 5.000082692357370184e-02
2.332332332332332225e-01 -8.263480561469173091e-07 5.000165144477636270e-02 5.000082509672021391e-02
2.342342342342342287e-01 -8.281750967831316636e-07 5.000165144477636270e-02 5.000082326967957708e-02
2.352352352352352349e-01 -8.300023182789281996e-07 5.000165144477636270e-02 5.000082144245808491e-02
2.362362362362362411e-01 -8.318297143382844445e-07 5.000165144477636270e-02 5.000081961506202405e-02
2.372372372372372473e-01 -8.336572786609780189e-07 5.000165144477636270e-02 5.000081778749770195e-02
2.382382382382382258e-01 -8.354850049426134234e-07 5.000165144477636270e-02 5.000081595977141913e-02
2.392392392392392320e-01 -8.373128868746354861e-07 5.000165144477636270e-02 5.000081413188948998e-02
2.402402402402402382e-01 -8.391409181443670548e-07 5.000165144477636270e-02 5.000081230385821501e-02
2.412412412412412444e-01 -8.409690924350374791e-07 5.000165144477636270e-02 5.000081047568392945e-02
2.422422422422422505e-01 -8.427974034258209382e-07 5.000165144477636270e-02 5.000080864737293379e-02
2.432432432432432290e-01 -8.446258447918533818e-07 5.000165144477636270e-02 5.000080681893157020e-02
2.442442442442442352e-01 -8.464544102042642936e-07 5.000165144477636270e-02 5.000080499036616000e-02
2.452452452452452414e-01 -8.482830933302093025e-07 5.000165144477636270e-02 5.000080316168303146e-02
2.462462462462462476e-01 -8.501118878328988753e-07 5.000165144477636270e-02 5.000080133288852674e-02
2.472472472472472538e-01 -8.519407873716314574e-07 5.000165144477636270e-02 5.000079950398898798e-02
2.482482482482482600e-01 -8.537697856018159186e-07 5.000165144477636270e-02 5.000079767499076427e-02
2.492492492492492384e-01 -8.555988761749871179e-07 5.000165144477636270e-02 5.000079584590019083e-02
2.502502502502502724e-01 -8.574280527388823479e-07 5.000165144477636270e-02 5.000079401672362367e-02
2.512512512512512508e-01 -8.592573089374148649e-07 5.000165144477636270e-02 5.000079218746742576e-02
2.522522522522522292e-01 -8.610866384107406991e-07 5.000165144477636270e-02 5.000079035813795314e-02
2.532532532532532632e-01 -8.629160347952754889e-07 5.000165144477636270e-02 5.000078852874156876e-02
2.542542542542542416e-01 -8.647454917237267741e-07 5.000165144477636270e-02 5.000078669928463559e-02
2.552552552552552756e-01 -8.665750028251065959e-07 5.000165144477636270e-02 5.000078486977353742e-02
2.562562562562562540e-01 -8.684045617247953416e-07 5.000165144477636270e-02 5.000078304021463721e-02
2.572572572572572325e-01 -8.702341620445581560e-07 5.000165144477636270e-02 5.000078121061431874e-02
2.582582582582582664e-01 -8.720637974025408121e-07 5.000165144477636270e-02 5.000077938097895885e-02
2.592592592592592449e-01 -8.738934614133485911e-07 5.000165144477636270e-02 5.000077755131494828e-02
2.602602602602602788e-01 -8.757231476880582467e-07 5.000165144477636270e-02 5.000077572162867773e-02
2.612612612612612573e-01 -8.775528498342317695e-07 5.000165144477636270e-02 5.000077389192653099e-02
2.622622622622622357e-01 -8.793825614559767376e-07 5.000165144477636270e-02 5.000077206221490572e-02
2.632632632632632697e-01 -8.812122761539348826e-07 5.000165144477636270e-02 5.000077023250020652e-02
2.642642642642642481e-01 -8.830419875253638271e-07 5.000165144477636270e-02 5.000076840278883800e-02
2.652652652652652820e-01 -8.848716891641226863e-07 5.000165144477636270e-02 5.000076657308719780e-02
2.662662662662662605e-01 -8.867013746607268067e-07 5.000165144477636270e-02 5.000076474340170440e-02
2.672672672672672389e-01 -8.885310376023668245e-07 5.000165144477636270e-02 5.000076291373876242e-02
2.682682682682682729e-01 -8.903606715729357710e-07 5.000165144477636270e-02 5.000076108410479031e-02
2.692692692692692513e-01 -8.921902701530812707e-07 5.000165144477636270e-02 5.000075925450620656e-02
2.702702702702702853e-01 -8.940198269202080824e-07 5.000165144477636270e-02 5.000075742494944353e-02
2.712712712712712637e-01 -8.958493354485271212e-07 5.000165144477636270e-02 5.000075559544091275e-02
2.722722722722722422e-01 -8.976787893090757875e-07 5.000165144477636270e-02 5.000075376598705351e-02
2.732732732732732761e-01 -8.995081820697526954e-07 5.000165144477636270e-02 5.000075193659429124e-02
2.742742742742742545e-01 -9.013375072953461537e-07 5.000165144477636270e-02 5.000075010726906521e-02
2.752752752752752885e-01 -9.031667585475607421e-07 5.000165144477636270e-02 5.000074827801781474e-02
2.762762762762762669e-01 -9.049959293850658035e-07 5.000165144477636270e-02 5.000074644884697911e-02
2.772772772772773009e-01 -9.068250133634999969e-07 5.000165144477636270e-02 5.000074461976299761e-02
2.782782782782782793e-01 -9.086540040355213783e-07 5.000165144477636270e-02 5.000074279077233036e-02
2.792792792792792578e-01 -9.104828949508176710e-07 5.000165144477636270e-02 5.000074096188140971e-02
2.802802802802802917e-01 -9.123116796561675694e-07 5.000165144477636270e-02 5.000073913309670964e-02
2.812812812812812702e-01 -9.141403516954412685e-07 5.000165144477636270e-02 5.000073730442466946e-02
2.822822822822823041e-01 -9.159689046096429214e-07 5.000165144477636270e-02 5.000073547587175621e-02
2.832832832832832826e-01 -9.177973319369564853e-07 5.000165144477636270e-02 5.000073364744442306e-02
2.842842842842842610e-01 -9.196256272127409562e-07 5.000165144477636270e-02 5.000073181914915094e-02
2.852852852852852950e-01 -9.214537839695938972e-07 5.000165144477636270e-02 5.000072999099239301e-02
2.862862862862862734e-01 -9.232817957373654139e-07 5.000165144477636270e-02 5.000072816298062328e-02
2.872872872872873073e-01 -9.251096560431986006e-07 5.000165144477636270e-02 5.000072633512032266e-02
2.882882882882882858e-01 -9.269373584115400222e-07 5.000165144477636270e-02 5.000072450741795127e-02
2.892892892892892642e-01 -9.287648963642128767e-07 5.000165144477636270e-02 5.000072267987999697e-02
2.902902902902902982e-01 -9.305922634203886195e-07 5.000165144477636270e-02 5.000072085251294068e-02
2.912912912912912766e-01 -9.324194530966642553e-07 5.000165144477636270e-02 5.000071902532326334e-02
2.922922922922923106e-01 -9.342464589070933607e-07 5.000165144477636270e-02 5.000071719831745282e-02
2.932932932932932890e-01 -9.360732743631749666e-07 5.000165144477636270e-02 5.000071537150199696e-02
2.942942942942942675e-01 -9.378998929739214270e-07 5.000165144477636270e-02 5.000071354488339059e-02
2.952952952952953014e-01 -9.397263082458971709e-07 5.000165144477636270e-02 5.000071171846811463e-02
2.962962962962962798e-01 -9.415525136832009141e-07 5.000165144477636270e-02 5.000070989226267776e-02
2.972972972972973138e-01 -9.433785027875540686e-07 5.000165144477636270e-02 5.000070806627357478e-02
2.982982982982982922e-01 -9.452042690582824257e-07 5.000165144477636270e-02 5.000070624050730744e-02
2.992992992992992707e-01 -9.470298059923985294e-07 5.000165144477636270e-02 5.000070441497037055e-02
3.003003003003003046e-01 -9.488551070845810305e-07 5.000165144477636270e-02 5.000070258966927972e-02
3.013013013013012831e-01 -9.506801658272419197e-07 5.000165144477636270e-02 5.000070076461053670e-02
3.023023023023023170e-01 -9.525049757105377504e-07 5.000165144477636270e-02 5.000069893980065017e-02
3.033033033033032955e-01 -9.543295302224084970e-07 5.000165144477636270e-02 5.000069711524614269e-02
3.043043043043043294e-01 -9.561538228486177885e-07 5.000165144477636270e-02 5.000069529095351600e-02
3.053053053053053079e-01 -9.579778470727569319e-07 5.000165144477636270e-02 5.000069346692929267e-02
3.063063063063062863e-01 -9.598015963763214631e-07 5.000165144477636270e-02 5.000069164317998832e-02
3.073073073073073203e-01 -9.616250642386878532e-07 5.000165144477636270e-02 5.000068981971212551e-02
3.083083083083082987e-01 -9.634482441371865653e-07 5.000165144477636270e-02 5.000068799653222679e-02
3.093093093093093326e-01 -9.652711295471126424e-07 5.000165144477636270e-02 5.000068617364681473e-02
3.103103103103103111e-01 -9.670937139417676352e-07 5.000165144477636270e-02 5.000068435106241882e-02
3.113113113113112895e-01 -9.689159907924852254e-07 5.000165144477636270e-02 5.000068252878556857e-02
3.123123123123123235e-01 -9.707379535686545187e-07 5.000165144477636270e-02 5.000068070682279348e-02
3.133133133133133019e-01 -9.725595957377844193e-07 5.000165144477636270e-02 5.000067888518062303e-02
3.143143143143143359e-01 -9.743809107654833013e-07 5.000165144477636270e-02 5.000067706386560062e-02
3.153153153153153143e-01 -9.762018921155403239e-07 5.000165144477636270e-02 5.000067524288424881e-02
3.163163163163162928e-01 -9.780225332499190784e-07 5.000165144477636270e-02 5.000067342224311095e-02
3.173173173173173267e-01 -9.798428276288255628e-07 5.000165144477636270e-02 5.000067160194873045e-02
3.183183183183183051e-01 -9.816627687106942057e-07 5.000165144477636270e-02 5.000066978200765067e-02
3.193193193193193391e-01 -9.834823499522655814e-07 5.000165144477636270e-02 5.000066796242640804e-02
3.203203203203203175e-01 -9.853015648085792106e-07 5.000165144477636270e-02 5.000066614321155289e-02
3.213213213213212960e-01 -9.871204067330449223e-07 5.000165144477636270e-02 5.000066432436962860e-02
3.223223223223223299e-01 -9.889388691774350193e-07 5.000165144477636270e-02 5.000066250590718547e-02
3.233233233233233084e-01 -9.907569455919374290e-07 5.000165144477636270e-02 5.000066068783077383e-02
3.243243243243243423e-01 -9.925746294251881030e-07 5.000165144477636270e-02 5.000065887014693705e-02
3.253253253253253208e-01 -9.943919141243012980e-07 5.000165144477636270e-02 5.000065705286223933e-02
3.263263263263262992e-01 -9.962087931348733877e-07 5.000165144477636270e-02 5.000065523598323097e-02
3.273273273273273332e-01 -9.980252599010781539e-07 5.000165144477636270e-02 5.000065341951646231e-02
3.283283283283283116e-01 -9.998413078656261291e-07 5.000165144477636270e-02 5.000065160346849752e-02
3.293293293293293456e-01 -1.001656930469850994e-06 5.000165144477636270e-02 5.000064978784589387e-02
3.303303303303303240e-01 -1.003472121153708094e-06 5.000165144477636270e-02 5.000064797265520861e-02
3.313313313313313024e-01 -1.005286873355825263e-06 5.000165144477636270e-02 5.000064615790300593e-02
3.323323323323323364e-01 -1.007101180513525057e-06 5.000165144477636270e-02 5.000064434359585003e-02
3.333333333333333148e-01 -1.008915036062859271e-06 5.000165144477636270e-02 5.000064252974029816e-02
3.343343343343343488e-01 -1.010728433438638373e-06 5.000165144477636270e-02 5.000064071634292145e-02
3.353353353353353272e-01 -1.012541366074474490e-06 5.000165144477636270e-02 5.000063890341029105e-02
3.363363363363363057e-01 -1.014353827402797928e-06 5.000165144477636270e-02 5.000063709094895725e-02
3.373373373373373396e-01 -1.016165810854896557e-06 5.000165144477636270e-02 5.000063527896550508e-02
3.383383383383383181e-01 -1.017977309860947151e-06 5.000165144477636270e-02 5.000063346746649873e-02
3.393393393393393520e-01 -1.019788317850050540e-06 5.000165144477636270e-02 5.000063165645850932e-02
3.403403403403403304e-01 -1.021598828250260198e-06 5.000165144477636270e-02 5.000062984594811494e-02
3.413413413413413644e-01 -1.023408834488602997e-06 5.000165144477636270e-02 5.000062803594187283e-02
3.423423423423423428e-01 -1.025218329991144001e-06 5.000165144477636270e-02 5.000062622644637494e-02
3.433433433433433213e-01 -1.027027308182976303e-06 5.000165144477636270e-02 5.000062441746817854e-02
3.443443443443443552e-01 -1.028835762488294508e-06 5.000165144477636270e-02 5.000062260901387556e-02
3.453453453453453337e-01 -1.030643686330379907e-06 5.000165144477636270e-02 5.000062080109003021e-02
3.463463463463463676e-01 -1.032451073131684545e-06 5.000165144477636270e-02 5.000061899370323443e-02
3.473473473473473461e-01 -1.034257916313819151e-06 5.000165144477636270e-02 5.000061718686004547e-02
3.483483483483483245e-01 -1.036064209297624080e-06 5.000165144477636270e-02 5.000061538056706223e-02
3.493493493493493585e-01 -1.037869945503159992e-06 5.000165144477636270e-02 5.000061357483086277e-02
3.503503503503503369e-01 -1.039675118349769684e-06 5.000165144477636270e-02 5.000061176965801130e-02
3.513513513513513709e-01 -1.041479721256109437e-06 5.000165144477636270e-02 5.000060996505510669e-02
3.523523523523523493e-01 -1.043283747640157904e-06 5.000165144477636270e-02 5.000060816102872008e-02
3.533533533533533277e-01 -1.045087190919272649e-06 5.000165144477636270e-02 5.000060635758544342e-02
3.543543543543543617e-01 -1.046890044510220010e-06 5.000165144477636270e-02 5.000060455473185478e-02
3.553553553553553401e-01 -1.048692301829194789e-06 5.000165144477636270e-02 5.000060275247453223e-02
3.563563563563563741e-01 -1.050493956291852225e-06 5.000165144477636270e-02 5.000060095082006772e-02
3.573573573573573525e-01 -1.052295001313350777e-06 5.000165144477636270e-02 5.000059914977504627e-02
3.583583583583583310e-01 -1.054095430308392773e-06 5.000165144477636270e-02 5.000059734934605288e-02
3.593593593593593649e-01 -1.055895236691219756e-06 5.000165144477636270e-02 5.000059554953967256e-02
3.603603603603603434e-01 -1.057694413875696341e-06 5.000165144477636270e-02 5.000059375036249032e-02
3.613613613613613773e-01 -1.059492955275294329e-06 5.000165144477636270e-02 5.000059195182108424e-02
3.623623623623623557e-01 -1.061290854303158568e-06 5.000165144477636270e-02 5.000059015392206013e-02
3.633633633633633342e-01 -1.063088104372118385e-06 5.000165144477636270e-02 5.000058835667198914e-02
3.643643643643643681e-01 -1.064884698894733541e-06 5.000165144477636270e-02 5.000058656007747016e-02
3.653653653653653466e-01 -1.066680631283318154e-06 5.000165144477636270e-02 5.000058476414508124e-02
3.663663663663663805e-01 -1.068475894949984539e-06 5.000165144477636270e-02 5.000058296888141435e-02
3.673673673673673590e-01 -1.070270483306655486e-06 5.000165144477636270e-02 5.000058117429305449e-02
3.683683683683683929e-01 -1.072064389765116145e-06 5.000165144477636270e-02 5.000057938038660055e-02
3.693693693693693714e-01 -1.073857607737033077e-06 5.000165144477636270e-02 5.000057758716862366e-02
3.703703703703703498e-01 -1.075650130634005718e-06 5.000165144477636270e-02 5.000057579464572965e-02
3.713713713713713838e-01 -1.077441951867565954e-06 5.000165144477636270e-02 5.000057400282449660e-02
3.723723723723723622e-01 -1.079233064849244187e-06 5.000165144477636270e-02 5.000057221171151645e-02
3.733733733733733962e-01 -1.081023462990583101e-06 5.000165144477636270e-02 5.000057042131337420e-02
3.743743743743743746e-01 -1.082813139703177263e-06 5.000165144477636270e-02 5.000056863163666182e-02
3.753753753753753530e-01 -1.084602088398697258e-06 5.000165144477636270e-02 5.000056684268796431e-02
3.763763763763763870e-01 -1.086390302488939458e-06 5.000165144477636270e-02 5.000056505447387362e-02
3.773773773773773654e-01 -1.088177775385827924e-06 5.000165144477636270e-02 5.000056326700097475e-02
3.783783783783783994e-01 -1.089964500501483652e-06 5.000165144477636270e-02 5.000056148027585967e-02
3.793793793793793778e-01 -1.091750471248235161e-06 5.000165144477636270e-02 5.000055969430511338e-02
3.803803803803803563e-01 -1.093535681038646024e-06 5.000165144477636270e-02 5.000055790909532089e-02
3.813813813813813902e-01 -1.095320123285571613e-06 5.000165144477636270e-02 5.000055612465307414e-02
3.823823823823823687e-01 -1.097103791402162916e-06 5.000165144477636270e-02 5.000055434098495816e-02
3.833833833833834026e-01 -1.098886678801918843e-06 5.000165144477636270e-02 5.000055255809755794e-02
3.843843843843843811e-01 -1.100668778898713534e-06 5.000165144477636270e-02 5.000055077599746545e-02
3.853853853853853595e-01 -1.102450085106825591e-06 5.000165144477636270e-02 5.000054899469125874e-02
3.863863863863863934e-01 -1.104230590840974708e-06 5.000165144477636270e-02 5.000054721418552284e-02
3.873873873873873719e-01 -1.106010289516359151e-06 5.000165144477636270e-02 5.000054543448684968e-02
3.883883883883884058e-01 -1.107789174548658303e-06 5.000165144477636270e-02 5.000054365560181735e-02
3.893893893893893843e-01 -1.109567239354116939e-06 5.000165144477636270e-02 5.000054187753701085e-02
3.903903903903903627e-01 -1.111344477349539090e-06 5.000165144477636270e-02 5.000054010029901519e-02
3.913913913913913967e-01 -1.113120881952321919e-06 5.000165144477636270e-02 5.000053832389440844e-02
3.923923923923923751e-01 -1.114896446580509937e-06 5.000165144477636270e-02 5.000053654832978256e-02
3.933933933933934091e-01 -1.116671164652811092e-06 5.000165144477636270e-02 5.000053477361170867e-02
3.943943943943943875e-01 -1.118445029588630439e-06 5.000165144477636270e-02 5.000053299974677179e-02
3.953953953953953659e-01 -1.120218034808110377e-06 5.000165144477636270e-02 5.000053122674155692e-02
3.963963963963963999e-01 -1.121990173732155211e-06 5.000165144477636270e-02 5.000052945460262827e-02
3.973973973973973783e-01 -1.123761439782466727e-06 5.000165144477636270e-02 5.000052768333657777e-02
3.983983983983984123e-01 -1.125531826381581673e-06 5.000165144477636270e-02 5.000052591294998350e-02
3.993993993993993907e-01 -1.127301326952902889e-06 5.000165144477636270e-02 5.000052414344940965e-02
4.004004004004003692e-01 -1.129069934920712012e-06 5.000165144477636270e-02 5.000052237484144124e-02
4.014014014014014031e-01 -1.130837643710237027e-06 5.000165144477636270e-02 5.000052060713264940e-02
4.024024024024023816e-01 -1.132604446747656923e-06 5.000165144477636270e-02 5.000051884032961219e-02
4.034034034034034155e-01 -1.134370337460154425e-06 5.000165144477636270e-02 5.000051707443890076e-02
4.044044044044043940e-01 -1.136135309275930179e-06 5.000165144477636270e-02 5.000051530946708622e-02
4.054054054054054279e-01 -1.137899355624243199e-06 5.000165144477636270e-02 5.000051354542073972e-02
4.064064064064064064e-01 -1.139662469935449196e-06 5.000165144477636270e-02 5.000051178230642546e-02
4.074074074074073848e-01 -1.141424645641026198e-06 5.000165144477636270e-02 5.000051002013072149e-02
4.084084084084084187e-01 -1.143185876173607374e-06 5.000165144477636270e-02 5.000050825890019202e-02
4.094094094094093972e-01 -1.144946154967021057e-06 5.000165144477636270e-02 5.000050649862139429e-02
4.104104104104104311e-01 -1.146705475456310439e-06 5.000165144477636270e-02 5.000050473930090639e-02
4.114114114114114096e-01 -1.148463831077779305e-06 5.000165144477636270e-02 5.000050298094528556e-02
4.124124124124123880e-01 -1.150221215269012581e-06 5.000165144477636270e-02 5.000050122356109600e-02
4.134134134134134220e-01 -1.151977621468925244e-06 5.000165144477636270e-02 5.000049946715489496e-02
4.144144144144144004e-01 -1.153733043117775454e-06 5.000165144477636270e-02 5.000049771173324664e-02
4.154154154154154344e-01 -1.155487473657217070e-06 5.000165144477636270e-02 5.000049595730270829e-02
4.164164164164164128e-01 -1.157240906530309179e-06 5.000165144477636270e-02 5.000049420386983023e-02
4.174174174174173912e-01 -1.158993335181576658e-06 5.000165144477636270e-02 5.000049245144118359e-02
4.184184184184184252e-01 -1.160744753057013350e-06 5.000165144477636270e-02 5.000049070002330481e-02
4.194194194194194036e-01 -1.162495153604141360e-06 5.000165144477636270e-02 5.000048894962275808e-02
4.204204204204204376e-01 -1.164244530272019095e-06 5.000165144477636270e-02 5.000048720024609372e-02
4.214214214214214160e-01 -1.165992876511305434e-06 5.000165144477636270e-02 5.000048545189984817e-02
4.224224224224223945e-01 -1.167740185774250406e-06 5.000165144477636270e-02 5.000048370459058561e-02
4.234234234234234284e-01 -1.169486451514766131e-06 5.000165144477636270e-02 5.000048195832484943e-02
4.244244244244244069e-01 -1.171231667188442700e-06 5.000165144477636270e-02 5.000048021310917606e-02
4.254254254254254408e-01 -1.172975826252575072e-06 5.000165144477636270e-02 5.000047846895010889e-02
4.264264264264264193e-01 -1.174718922166213256e-06 5.000165144477636270e-02 5.000047672585419822e-02
4.274274274274273977e-01 -1.176460948390175019e-06 5.000165144477636270e-02 5.000047498382797356e-02
4.284284284284284317e-01 -1.178201898387094803e-06 5.000165144477636270e-02 5.000047324287797829e-02
4.294294294294294101e-01 -1.179941765621443205e-06 5.000165144477636270e-02 5.000047150301074189e-02
4.304304304304304440e-01 -1.181680543559576317e-06 5.000165144477636270e-02 5.000046976423280082e-02
4.314314314314314225e-01 -1.183418225669746740e-06 5.000165144477636270e-02 5.000046802655069150e-02
4.324324324324324564e-01 -1.185154805422151223e-06 5.000165144477636270e-02 5.000046628997094345e-02
4.334334334334334349e-01 -1.186890276288970271e-06 5.000165144477636270e-02 5.000046455450007227e-02
4.344344344344344133e-01 -1.188624631744372159e-06 5.000165144477636270e-02 5.000046282014462135e-02
4.354354354354354473e-01 -1.190357865264572446e-06 5.000165144477636270e-02 5.000046108691109936e-02
4.364364364364364257e-01 -1.192089970327862763e-06 5.000165144477636270e-02 5.000045935480603582e-02
4.374374374374374597e-01 -1.193820940414631363e-06 5.000165144477636270e-02 5.000045762383594633e-02
4.384384384384384381e-01 -1.195550769007403351e-06 5.000165144477636270e-02 5.000045589400735346e-02
4.394394394394394165e-01 -1.197279449590874565e-06 5.000165144477636270e-02 5.000045416532677284e-02
4.404404404404404505e-01 -1.199006975651938469e-06 5.000165144477636270e-02 5.000045243780071313e-02
4.414414414414414289e-01 -1.200733340679732318e-06 5.000165144477636270e-02 5.000045071143568304e-02
4.424424424424424629e-01 -1.202458538165651348e-06 5.000165144477636270e-02 5.000044898623819817e-02
4.434434434434434413e-01 -1.204182561603386884e-06 5.000165144477636270e-02 5.000044726221476027e-02
4.444444444444444198e-01 -1.205905404488967855e-06 5.000165144477636270e-02 5.000044553937187108e-02
4.454454454454454537e-01 -1.207627060320788103e-06 5.000165144477636270e-02 5.000044381771603930e-02
4.464464464464464322e-01 -1.209347522599637093e-06 5.000165144477636270e-02 5.000044209725375971e-02
4.474474474474474661e-01 -1.211066784828731674e-06 5.000165144477636270e-02 5.000044037799153407e-02
4.484484484484484446e-01 -1.212784840513748265e-06 5.000165144477636270e-02 5.000043865993585024e-02
4.494494494494494230e-01 -1.214501683162864365e-06 5.000165144477636270e-02 5.000043694309320302e-02
4.504504504504504570e-01 -1.216217306286778452e-06 5.000165144477636270e-02 5.000043522747007335e-02
4.514514514514514354e-01 -1.217931703398752974e-06 5.000165144477636270e-02 5.000043351307296297e-02
4.524524524524524693e-01 -1.219644868014640393e-06 5.000165144477636270e-02 5.000043179990834585e-02
4.534534534534534478e-01 -1.221356793652914952e-06 5.000165144477636270e-02 5.000043008798270988e-02
4.544544544544544262e-01 -1.223067473834711422e-06 5.000165144477636270e-02 5.000042837730252904e-02
4.554554554554554602e-01 -1.224776902083850092e-06 5.000165144477636270e-02 5.000042666787427731e-02
4.564564564564564386e-01 -1.226485071926874253e-06 5.000165144477636270e-02 5.000042495970443562e-02
4.574574574574574726e-01 -1.228191976893085767e-06 5.000165144477636270e-02 5.000042325279947103e-02
4.584584584584584510e-01 -1.229897610514568155e-06 5.000165144477636270e-02 5.000042154716585058e-02
4.594594594594594295e-01 -1.231601966326222168e-06 5.000165144477636270e-02 5.000041984281003438e-02
4.604604604604604634e-01 -1.233305037865808352e-06 5.000165144477636270e-02 5.000041813973849641e-02
4.614614614614614418e-01 -1.235006818673962084e-06 5.000165144477636270e-02 5.000041643795768986e-02
4.624624624624624758e-01 -1.236707302294242909e-06 5.000165144477636270e-02 5.000041473747406789e-02
4.634634634634634542e-01 -1.238406482273151059e-06 5.000165144477636270e-02 5.000041303829409062e-02
4.644644644644644327e-01 -1.240104352160170864e-06 5.000165144477636270e-02 5.000041134042420427e-02
4.654654654654654666e-01 -1.241800905507807174e-06 5.000165144477636270e-02 5.000040964387085507e-02
4.664664664664664451e-01 -1.243496135871598908e-06 5.000165144477636270e-02 5.000040794864048926e-02
4.674674674674674790e-01 -1.245190036810169458e-06 5.000165144477636270e-02 5.000040625473955308e-02
4.684684684684684575e-01 -1.246882601885254426e-06 5.000165144477636270e-02 5.000040456217447887e-02
4.694694694694694914e-01 -1.248573824661725555e-06 5.000165144477636270e-02 5.000040287095169900e-02
4.704704704704704699e-01 -1.250263698707634347e-06 5.000165144477636270e-02 5.000040118107765275e-02
4.714714714714714483e-01 -1.251952217594238749e-06 5.000165144477636270e-02 5.000039949255876554e-02
4.724724724724724823e-01 -1.253639374896038092e-06 5.000165144477636270e-02 5.000039780540146972e-02
4.734734734734734607e-01 -1.255325164190799557e-06 5.000165144477636270e-02 5.000039611961216990e-02
4.744744744744744946e-01 -1.257009579059596933e-06 5.000165144477636270e-02 5.000039443519730537e-02
4.754754754754754731e-01 -1.258692613086842376e-06 5.000165144477636270e-02 5.000039275216327378e-02
4.764764764764764515e-01 -1.260374259860308647e-06 5.000165144477636270e-02 5.000039107051650056e-02
4.774774774774774855e-01 -1.262054512971177601e-06 5.000165144477636270e-02 5.000038939026339030e-02
4.784784784784784639e-01 -1.263733366014063058e-06 5.000165144477636270e-02 5.000038771141034760e-02
4.794794794794794979e-01 -1.265410812587036430e-06 5.000165144477636270e-02 5.000038603396377707e-02
4.804804804804804763e-01 -1.267086846291680077e-06 5.000165144477636270e-02 5.000038435793006941e-02
4.814814814814814548e-01 -1.268761460733086464e-06 5.000165144477636270e-02 5.000038268331562924e-02
4.824824824824824887e-01 -1.270434649519931432e-06 5.000165144477636270e-02 5.000038101012684033e-02
4.834834834834834671e-01 -1.272106406264462969e-06 5.000165144477636270e-02 5.000037933837010035e-02
4.844844844844845011e-01 -1.273776724582575963e-06 5.000165144477636270e-02 5.000037766805177919e-02
4.854854854854854795e-01 -1.275445598093805003e-06 5.000165144477636270e-02 5.000037599917826758e-02
4.864864864864864580e-01 -1.277113020421386214e-06 5.000165144477636270e-02 5.000037433175594237e-02
4.874874874874874919e-01 -1.278778985192270805e-06 5.000165144477636270e-02 5.000037266579117345e-02
4.884884884884884704e-01 -1.280443486037165307e-06 5.000165144477636270e-02 5.000037100129032380e-02
4.894894894894895043e-01 -1.282106516590566298e-06 5.000165144477636270e-02 5.000036933825977026e-02
4.904904904904904828e-01 -1.283768070490784972e-06 5.000165144477636270e-02 5.000036767670586885e-02
4.914914914914914612e-01 -1.285428141379980168e-06 5.000165144477636270e-02 5.000036601663498254e-02
4.924924924924924952e-01 -1.287086722904195006e-06 5.000165144477636270e-02 5.000036435805346041e-02
4.934934934934934736e-01 -1.288743808713389499e-06 5.000165144477636270e-02 5.000036270096765156e-02
4.944944944944945076e-01 -1.290399392461464905e-06 5.000165144477636270e-02 5.000036104538389814e-02
4.954954954954954860e-01 -1.292053467806300571e-06 5.000165144477636270e-02 5.000035939130855617e-02
4.964964964964965199e-01 -1.293706028409789299e-06 5.000165144477636270e-02 5.000035773874795392e-02
4.974974974974974984e-01 -1.295357067937851530e-06 5.000165144477636270e-02 5.000035608770842660e-02
4.984984984984984768e-01 -1.297006580060505231e-06 5.000165144477636270e-02 5.000035443819630249e-02
4.994994994994995108e-01 -1.298654558451851700e-06 5.000165144477636270e-02 5.000035279021790985e-02
5.005005005005005447e-01 9.895971529003415659e-03 -1.072354184146548373e-02 -8.275703124620680667e-04
5.015015015015015232e-01 9.683877400971733704e-03 -1.072354184146548373e-02 -1.039664440493750022e-03
5.025025025025025016e-01 9.472025667901989160e-03 -1.072354184146548373e-02 -1.251516173563494566e-03
5.035035035035034801e-01 9.260142193041281597e-03 -1.072354184146548373e-02 -1.463399648424202129e-03
5.045045045045044585e-01 9.047943870874765662e-03 -1.072354184146548373e-02 -1.675597970590718064e-03
5.055055055055055480e-01 8.835138485395039459e-03 -1.072354184146548373e-02 -1.888403356070444267e-03
5.065065065065065264e-01 8.621424568914591580e-03 -1.072354184146548373e-02 -2.102117272550892146e-03
5.075075075075075048e-01 8.406491261592022660e-03 -1.072354184146548373e-02 -2.317050579873461066e-03
5.085085085085084833e-01 8.190018171778093783e-03 -1.072354184146548373e-02 -2.533523669687389943e-03
5.095095095095094617e-01 7.971675237339187481e-03 -1.072354184146548373e-02 -2.751866604126296245e-03
5.105105105105105512e-01 7.751122588100795539e-03 -1.072354184146548373e-02 -2.972419253364688187e-03
5.115115115115115296e-01 7.528010409564547985e-03 -1.072354184146548373e-02 -3.195531431900935741e-03
5.125125125125125081e-01 7.301978808055145133e-03 -1.072354184146548373e-02 -3.421563033410338593e-03
5.135135135135134865e-01 7.072657677465116546e-03 -1.072354184146548373e-02 -3.650884164000367180e-03
5.145145145145144649e-01 6.839666567757075183e-03 -1.072354184146548373e-02 -3.883875273708408543e-03
5.155155155155155544e-01 6.602614555416067878e-03 -1.072354184146548373e-02 -4.120927286049415848e-03
5.165165165165165329e-01 6.361100116012261170e-03 -1.072354184146548373e-02 -4.362441725453222556e-03
5.175175175175175113e-01 6.114710999080525539e-03 -1.072354184146548373e-02 -4.608830842384958187e-03
5.185185185185184897e-01 5.863024105496415089e-03 -1.072354184146548373e-02 -4.860517735969068637e-03
5.195195195195194682e-01 5.605605367552100350e-03 -1.072354184146548373e-02 -5.117936473913383376e-03
5.205205205205205576e-01 5.342009631942495722e-03 -1.072354184146548373e-02 -5.381532209522988004e-03
5.215215215215215361e-01 5.071780545863755797e-03 -1.072354184146548373e-02 -5.651761295601727929e-03
5.225225225225225145e-01 4.794450446454425960e-03 -1.072354184146548373e-02 -5.929091395011057766e-03
5.235235235235234930e-01 4.509540253784504078e-03 -1.072354184146548373e-02 -6.214001587680979648e-03
5.245245245245244714e-01 4.216559367647127951e-03 -1.072354184146548373e-02 -6.506982473818355775e-03
5.255255255255255609e-01 3.915005568368435697e-03 -1.072354184146548373e-02 -6.808536273097048029e-03
5.265265265265265393e-01 3.604364921892507737e-03 -1.072354184146548373e-02 -7.119176919572976422e-03
5.275275275275275177e-01 3.284111689379732701e-03 -1.072354184146548373e-02 -7.439430152085750592e-03
5.285285285285284962e-01 2.953708241586624171e-03 -1.072354184146548373e-02 -7.769833599878859555e-03
5.295295295295294746e-01 2.612604978277185096e-03 -1.072354184146548373e-02 -8.110936863188297763e-03
5.305305305305305641e-01 2.260240252945965554e-03 -1.072354184146548373e-02 -8.463301588519517304e-03
5.315315315315315425e-01 1.896040303115824419e-03 -1.072354184146548373e-02 -8.827501538349659740e-03
5.325325325325325210e-01 1.519419186500405331e-03 -1.072354184146548373e-02 -9.204122654965079045e-03
5.335335335335334994e-01 1.129778723316511840e-03 -1.072354184146548373e-02 -9.593763118148971453e-03
5.345345345345344779e-01 7.265084450345085437e-04 -1.072354184146548373e-02 -9.997033396430975508e-03
5.355355355355355673e-01 3.089855498776482540e-04 -1.072354184146548373e-02 -1.041455629158783563e-02
5.365365365365365458e-01 -1.234251346387923076e-04 -1.072354184146548373e-02 -1.084696697610427682e-02
5.375375375375375242e-01 -5.713711818080441937e-04 -1.072354184146548373e-02 -1.129491302327352738e-02
5.385385385385385026e-01 -1.035512588149153446e-03 -1.072354184146548373e-02 -1.175905442961463696e-02
5.395395395395394811e-01 -1.516521787840302603e-03 -1.072354184146548373e-02 -1.224006362930578698e-02
5.405405405405405705e-01 -2.015083658810242883e-03 -1.072354184146548373e-02 -1.273862550027572704e-02
5.415415415415415490e-01 -2.531895520179801296e-03 -1.072354184146548373e-02 -1.325543736164528502e-02
5.425425425425425274e-01 -3.067667120701776315e-03 -1.072354184146548373e-02 -1.379120896216726004e-02
5.435435435435435059e-01 -3.623120617857062461e-03 -1.072354184146548373e-02 -1.434666245932254662e-02
5.445445445445444843e-01 -4.198990547259134377e-03 -1.072354184146548373e-02 -1.492253238872461724e-02
5.455455455455455738e-01 -4.796023782019077052e-03 -1.072354184146548373e-02 -1.551956562348456165e-02
5.465465465465465522e-01 -5.414979481704763203e-03 -1.072354184146548373e-02 -1.613852132317024693e-02
5.475475475475475307e-01 -6.056629030542540724e-03 -1.072354184146548373e-02 -1.678017087200802532e-02
5.485485485485485091e-01 -6.721755964490536313e-03 -1.072354184146548373e-02 -1.744529780595601917e-02
5.495495495495495986e-01 -7.411155886812950330e-03 -1.072354184146548373e-02 -1.813469772827843579e-02
5.505505505505505770e-01 -8.125636371796224333e-03 -1.072354184146548373e-02 -1.884917821326170806e-02
5.515515515515515554e-01 -8.866016856215960112e-03 -1.072354184146548373e-02 -1.958955869768144384e-02
5.525525525525525339e-01 -9.633128518196816537e-03 -1.072354184146548373e-02 -2.035667035966230026e-02
5.535535535535535123e-01 -1.042781414306549227e-02 -1.072354184146548373e-02 -2.115135598453097426e-02
5.545545545545546018e-01 -1.125092797584457786e-02 -1.072354184146548373e-02 -2.197446981731006332e-02
5.555555555555555802e-01 -1.210333555997452487e-02 -1.072354184146548373e-02 -2.282687740144000860e-02
5.565565565565565587e-01 -1.298591356191376549e-02 -1.072354184146548373e-02 -2.370945540337925095e-02
5.575575575575575371e-01 -1.389954958120686451e-02 -1.072354184146548373e-02 -2.462309142267234824e-02
5.585585585585585155e-01 -1.484514194566218838e-02 -1.072354184146548373e-02 -2.556868378712767037e-02
5.595595595595596050e-01 -1.582359949124849396e-02 -1.072354184146548373e-02 -2.654714133271397769e-02
5.605605605605605835e-01 -1.683584132632079747e-02 -1.072354184146548373e-02 -2.755938316778628119e-02
5.615615615615615619e-01 -1.788279657983521051e-02 -1.072354184146548373e-02 -2.860633842130069424e-02
5.625625625625625403e-01 -1.896540413312447840e-02 -1.072354184146548373e-02 -2.968894597458996212e-02
5.635635635635635188e-01 -2.008461233491606879e-02 -1.072354184146548373e-02 -3.080815417638155251e-02
5.645645645645646082e-01 -2.124137869919184851e-02 -1.072354184146548373e-02 -3.196492054065733224e-02
5.655655655655655867e-01 -2.243666958554252355e-02 -1.072354184146548373e-02 -3.316021142700800728e-02
5.665665665665665651e-01 -2.367145986164897672e-02 -1.072354184146548373e-02 -3.439500170311446392e-02
5.675675675675675436e-01 -2.494673254756474279e-02 -1.072354184146548373e-02 -3.567027438903022651e-02
5.685685685685685220e-01 -2.626347844141635121e-02 -1.072354184146548373e-02 -3.698702028288183841e-02
5.695695695695696115e-01 -2.762269572622596744e-02 -1.072354184146548373e-02 -3.834623756769145464e-02
5.705705705705705899e-01 -2.902538955750231728e-02 -1.072354184146548373e-02 -3.974893139896780447e-02
5.715715715715715683e-01 -3.047257163129296967e-02 -1.072354184146548373e-02 -4.119611347275844992e-02
5.725725725725725468e-01 -3.196525973239033869e-02 -1.072354184146548373e-02 -4.268880157385582241e-02
5.735735735735735252e-01 -3.350447726239434015e-02 -1.072354184146548373e-02 -4.422801910385982388e-02
5.745745745745746147e-01 -3.509125274734005429e-02 -1.072354184146548373e-02 -4.581479458880553801e-02
5.755755755755755931e-01 -3.672661932463170548e-02 -1.072354184146548373e-02 -4.745016116609718920e-02
5.765765765765765716e-01 -3.841161420902201862e-02 -1.072354184146548373e-02 -4.913515605048750234e-02
5.775775775775775500e-01 -4.014727813738423745e-02 -1.072354184146548373e-02 -5.087081997884972118e-02
5.785785785785785285e-01 -4.193465479206681668e-02 -1.072354184146548373e-02 -5.265819663353230040e-02
5.795795795795796179e-01 -4.377479020261092896e-02 -1.072354184146548373e-02 -5.449833204407641268e-02
5.805805805805805964e-01 -4.566873212564349915e-02 -1.072354184146548373e-02 -5.639227396710898288e-02
5.815815815815815748e-01 -4.761752940277522855e-02 -1.072354184146548373e-02 -5.834107124424071228e-02
5.825825825825825532e-01 -4.962223129634781710e-02 -1.072354184146548373e-02 -6.034577313781330082e-02
5.835835835835835317e-01 -5.168388680290517123e-02 -1.072354184146548373e-02 -6.240742864437065496e-02
5.845845845845846211e-01 -5.380354394428654707e-02 -1.072354184146548373e-02 -6.452708578575203080e-02
5.855855855855855996e-01 -5.598224903622998905e-02 -1.072354184146548373e-02 -6.670579087769547277e-02
5.865865865865865780e-01 -5.822104593447703647e-02 -1.072354184146548373e-02 -6.894458777594252019e-02
5.875875875875875565e-01 -6.052097525829172597e-02 -1.072354184146548373e-02 -7.124451709975720970e-02
5.885885885885885349e-01 -6.288307359142358832e-02 -1.072354184146548373e-02 -7.360661543288907205e-02
5.895895895895896244e-01 -6.530837266052709478e-02 -1.072354184146548373e-02 -7.603191450199257850e-02
5.905905905905906028e-01 -6.779789849108522337e-02 -1.072354184146548373e-02 -7.852144033255070710e-02
5.915915915915915813e-01 -7.035267054092257666e-02 -1.072354184146548373e-02 -8.107621238238806038e-02
5.925925925925925597e-01 -7.297370081142566522e-02 -1.072354184146548373e-02 -8.369724265289114895e-02
5.935935935935935381e-01 -7.566199293661030056e-02 -1.072354184146548373e-02 -8.638553477807578429e-02
5.945945945945946276e-01 -7.841854125022572342e-02 -1.072354184146548373e-02 -8.914208309169120714e-02
5.955955955955956060e-01 -8.124432983110502215e-02 -1.072354184146548373e-02 -9.196787167257050588e-02
5.965965965965965845e-01 -8.414033152701694274e-02 -1.072354184146548373e-02 -9.486387336848242646e-02
5.975975975975975629e-01 -8.710750695731409032e-02 -1.072354184146548373e-02 -9.783104879877957405e-02
5.985985985985985414e-01 -9.014680349470001464e-02 -1.072354184146548373e-02 -1.008703453361654984e-01
5.995995995995996308e-01 -9.325915422648468900e-02 -1.072354184146548373e-02 -1.039826960679501727e-01
6.006006006006006093e-01 -9.644547689574504978e-02 -1.072354184146548373e-02 -1.071690187372105335e-01
6.016016016016015877e-01 -9.970667282283642019e-02 -1.072354184146548373e-02 -1.104302146643019039e-01
6.026026026026025662e-01 -1.030436258077393058e-01 -1.072354184146548373e-02 -1.137671676492047895e-01
6.036036036036035446e-01 -1.064572010138057356e-01 -1.072354184146548373e-02 -1.171807428552712194e-01
6.046046046046046341e-01 -1.099482438334601492e-01 -1.072354184146548373e-02 -1.206717856749256329e-01
6.056056056056056125e-01 -1.135175787364960803e-01 -1.072354184146548373e-02 -1.242411205779615641e-01
6.066066066066065909e-01 -1.171660081016434318e-01 -1.072354184146548373e-02 -1.278895499431089156e-01
6.076076076076075694e-01 -1.208943110321235442e-01 -1.072354184146548373e-02 -1.316178528735890141e-01
6.086086086086086588e-01 -1.247032421559632759e-01 -1.072354184146548373e-02 -1.354267839974287457e-01
6.096096096096096373e-01 -1.285935304118866196e-01 -1.072354184146548373e-02 -1.393170722533521033e-01
6.106106106106106157e-01 -1.325658778216491918e-01 -1.072354184146548373e-02 -1.432894196631146755e-01
6.116116116116115942e-01 -1.366209582497331654e-01 -1.072354184146548373e-02 -1.473445000911986491e-01
6.126126126126125726e-01 -1.407594161513711362e-01 -1.072354184146548373e-02 -1.514829579928366199e-01
6.136136136136136621e-01 -1.449818653099102239e-01 -1.072354184146548373e-02 -1.557054071513757076e-01
6.146146146146146405e-01 -1.492888875645910496e-01 -1.072354184146548373e-02 -1.600124294060565333e-01
6.156156156156156189e-01 -1.536810315298521024e-01 -1.072354184146548373e-02 -1.644045733713175861e-01
6.166166166166165974e-01 -1.581588113073463808e-01 -1.072354184146548373e-02 -1.688823531488118646e-01
6.176176176176175758e-01 -1.627227051918649636e-01 -1.072354184146548373e-02 -1.734462470333304474e-01
6.186186186186186653e-01 -1.673731543724641946e-01 -1.072354184146548373e-02 -1.780966962139296783e-01
6.196196196196196437e-01 -1.721105616301049357e-01 -1.072354184146548373e-02 -1.828341034715704194e-01
6.206206206206206222e-01 -1.769352900331838396e-01 -1.072354184146548373e-02 -1.876588318746493234e-01
6.216216216216216006e-01 -1.818476616323762562e-01 -1.072354184146548373e-02 -1.925712034738417400e-01
6.226226226226225791e-01 -1.868479561562693680e-01 -1.072354184146548373e-02 -1.975714979977348518e-01
6.236236236236236685e-01 -1.919364097093016197e-01 -1.072354184146548373e-02 -2.026599515507671034e-01
6.246246246246246470e-01 -1.971132134735863184e-01 -1.072354184146548373e-02 -2.078367553150518021e-01
6.256256256256256254e-01 -2.023785124162283400e-01 -1.072354184146548373e-02 -2.131020542576938237e-01
6.266266266266266038e-01 -2.077324040038153741e-01 -1.072354184146548373e-02 -2.184559458452808578e-01
6.276276276276275823e-01 -2.131749369257684712e-01 -1.072354184146548373e-02 -2.238984787672339549e-01
6.286286286286286717e-01 -2.187061098283333282e-01 -1.072354184146548373e-02 -2.294296516697988120e-01
6.296296296296296502e-01 -2.243258700609896683e-01 -1.072354184146548373e-02 -2.350494119024551520e-01
6.306306306306306286e-01 -2.300341124371273194e-01 -1.072354184146548373e-02 -2.407576542785928031e-01
6.316316316316316071e-01 -2.358306780108602729e-01 -1.072354184146548373e-02 -2.465542198523257567e-01
6.326326326326325855e-01 -2.417153528718999633e-01 -1.072354184146548373e-02 -2.524388947133654471e-01
6.336336336336336750e-01 -2.476878669604338501e-01 -1.072354184146548373e-02 -2.584114088018993338e-01
6.346346346346346534e-01 -2.537478929039921338e-01 -1.072354184146548373e-02 -2.644714347454576453e-01
6.356356356356356319e-01 -2.598950448783321487e-01 -1.072354184146548373e-02 -2.706185867197976602e-01
6.366366366366366103e-01 -2.661288774943631474e-01 -1.072354184146548373e-02 -2.768524193358286034e-01
6.376376376376375887e-01 -2.724488847132015557e-01 -1.072354184146548373e-02 -2.831724265546670116e-01
6.386386386386386782e-01 -2.788544987914453599e-01 -1.072354184146548373e-02 -2.895780406329108159e-01
6.396396396396396566e-01 -2.853450892587723331e-01 -1.072354184146548373e-02 -2.960686311002378446e-01
6.406406406406406351e-01 -2.919199619300232307e-01 -1.072354184146548373e-02 -3.026435037714887422e-01
6.416416416416416135e-01 -2.985783579538835442e-01 -1.072354184146548373e-02 -3.093018997953490556e-01
6.426426426426425920e-01 -3.053194529003527280e-01 -1.072354184146548373e-02 -3.160429947418181840e-01
6.436436436436436814e-01 -3.121423558891473493e-01 -1.072354184146548373e-02 -3.228658977306128053e-01
6.446446446446446599e-01 -3.190461087612276314e-01 -1.072354184146548373e-02 -3.297696506026931429e-01
6.456456456456456383e-01 -3.260296852956031111e-01 -1.072354184146548373e-02 -3.367532271370685670e-01
6.466466466466466168e-01 -3.330919904736102111e-01 -1.072354184146548373e-02 -3.438155323150756670e-01
6.476476476476475952e-01 -3.402318597927948551e-01 -1.072354184146548373e-02 -3.509554016342603111e-01
6.486486486486486847e-01 -3.474480586325822129e-01 -1.072354184146548373e-02 -3.581716004740477244e-01
6.496496496496496631e-01 -3.547392816738406118e-01 -1.072354184146548373e-02 -3.654628235153061233e-01
6.506506506506506415e-01 -3.621041523744946145e-01 -1.072354184146548373e-02 -3.728276942159600704e-01
6.516516516516516200e-01 -3.695412225032390086e-01 -1.072354184146548373e-02 -3.802647643447044645e-01
6.526526526526525984e-01 -3.770489717334519209e-01 -1.072354184146548373e-02 -3.877725135749173768e-01
6.536536536536536879e-01 -3.846258072993179455e-01 -1.072354184146548373e-02 -3.953493491407834570e-01
6.546546546546546663e-01 -3.922700637161760095e-01 -1.072354184146548373e-02 -4.029936055576415210e-01
6.556556556556556448e-01 -3.999800025670211534e-01 -1.072354184146548373e-02 -4.107035444084866649e-01
6.566566566566566232e-01 -4.077538123570952910e-01 -1.072354184146548373e-02 -4.184773541985608025e-01
6.576576576576576016e-01 -4.155896084383928213e-01 -1.072354184146548373e-02 -4.263131502798582773e-01
6.586586586586586911e-01 -4.234854330058975269e-01 -1.072354184146548373e-02 -4.342089748473629829e-01
6.596596596596596696e-01 -4.314392551672789899e-01 -1.072354184146548373e-02 -4.421627970087445014e-01
6.606606606606606480e-01 -4.394489710877267363e-01 -1.072354184146548373e-02 -4.501725129291922478e-01
6.616616616616616264e-01 -4.475124042115116718e-01 -1.072354184146548373e-02 -4.582359460529771278e-01
6.626626626626626049e-01 -4.556273055618034751e-01 -1.072354184146548373e-02 -4.663508474032689310e-01
6.636636636636636943e-01 -4.637913541201817424e-01 -1.072354184146548373e-02 -4.745148959616471984e-01
6.646646646646646728e-01 -4.720021572872037940e-01 -1.072354184146548373e-02 -4.827256991286692500e-01
6.656656656656656512e-01 -4.802572514252935187e-01 -1.072354184146548373e-02 -4.909807932667590302e-01
6.666666666666666297e-01 -4.885541024851118852e-01 -1.072354184146548373e-02 -4.992776443265773967e-01
6.676676676676676081e-01 -4.968901067164925300e-01 -1.072354184146548373e-02 -5.076136485579579860e-01
6.686686686686686976e-01 -5.052625914649062633e-01 -1.072354184146548373e-02 -5.159861333063717748e-01
6.696696696696696760e-01 -5.136688160542934867e-01 -1.072354184146548373e-02 -5.243923578957589982e-01
6.706706706706706544e-01 -5.221059727570509512e-01 -1.072354184146548373e-02 -5.328295145985164627e-01
6.716716716716716329e-01 -5.305711878517396229e-01 -1.072354184146548373e-02 -5.412947296932051344e-01
6.726726726726726113e-01 -5.390615227690707112e-01 -1.072354184146548373e-02 -5.497850646105362227e-01
6.736736736736737008e-01 -5.475739753265226328e-01 -1.072354184146548373e-02 -5.582975171679881443e-01
6.746746746746746792e-01 -5.561054810518365477e-01 -1.072354184146548373e-02 -5.668290228933020591e-01
6.756756756756756577e-01 -5.646529145955234696e-01 -1.072354184146548373e-02 -5.753764564369889811e-01
6.766766766766766361e-01 -5.732130912323490923e-01 -1.072354184146548373e-02 -5.839366330738146038e-01
6.776776776776777256e-01 -5.817827684516384545e-01 -1.072354184146548373e-02 -5.925063102931039660e-01
6.786786786786787040e-01 -5.903586476360997981e-01 -1.072354184146548373e-02 -6.010821894775653096e-01
6.796796796796796825e-01 -5.989373758287370730e-01 -1.072354184146548373e-02 -6.096609176702025845e-01
6.806806806806806609e-01 -6.075155475872199284e-01 -1.072354184146548373e-02 -6.182390894286854399e-01
6.816816816816816393e-01 -6.160897069250065305e-01 -1.072354184146548373e-02 -6.268132487664720420e-01
6.826826826826827288e-01 -6.246563493382977228e-01 -1.072354184146548373e-02 -6.353798911797632343e-01
6.836836836836837072e-01 -6.332119239177793624e-01 -1.072354184146548373e-02 -6.439354657592448739e-01
6.846846846846846857e-01 -6.417528355439622301e-01 -1.072354184146548373e-02 -6.524763773854277416e-01
6.856856856856856641e-01 -6.502754471647382850e-01 -1.072354184146548373e-02 -6.609989890062037965e-01
6.866866866866866426e-01 -6.587760821536546851e-01 -1.072354184146548373e-02 -6.694996239951201966e-01
6.876876876876877320e-01 -6.672510267472349099e-01 -1.072354184146548373e-02 -6.779745685887004214e-01
6.886886886886887105e-01 -6.756965325594941341e-01 -1.072354184146548373e-02 -6.864200744009596455e-01
6.896896896896896889e-01 -6.841088191717090705e-01 -1.072354184146548373e-02 -6.948323610131745820e-01
6.906906906906906674e-01 -6.924840767952601395e-01 -1.072354184146548373e-02 -7.032076186367256510e-01
6.916916916916916458e-01 -7.008184690052694510e-01 -1.072354184146548373e-02 -7.115420108467349625e-01
6.926926926926927353e-01 -7.091081355425957744e-01 -1.072354184146548373e-02 -7.198316773840612859e-01
6.936936936936937137e-01 -7.173491951815705869e-01 -1.072354184146548373e-02 -7.280727370230360984e-01
6.946946946946946921e-01 -7.255377486607503812e-01 -1.072354184146548373e-02 -7.362612905022158927e-01
6.956956956956956706e-01 -7.336698816737650120e-01 -1.072354184146548373e-02 -7.443934235152305234e-01
6.966966966966966490e-01 -7.417416679172590399e-01 -1.072354184146548373e-02 -7.524652097587245514e-01
6.976976976976977385e-01 -7.497491721927118657e-01 -1.072354184146548373e-02 -7.604727140341773772e-01
6.986986986986987169e-01 -7.576884535588618297e-01 -1.072354184146548373e-02 -7.684119954003273412e-01
6.996996996996996954e-01 -7.655555685312607217e-01 -1.072354184146548373e-02 -7.762791103727262332e-01
7.007007007007006738e-01 -7.733465743254025471e-01 -1.072354184146548373e-02 -7.840701161668680585e-01
7.017017017017016522e-01 -7.810575321397225101e-01 -1.072354184146548373e-02 -7.917810739811880216e-01
7.027027027027027417e-01 -7.886845104746593726e-01 -1.072354184146548373e-02 -7.994080523161248841e-01
7.037037037037037202e-01 -7.962235884838424482e-01 -1.072354184146548373e-02 -8.069471303253079597e-01
7.047047047047046986e-01 -8.036708593533986589e-01 -1.072354184146548373e-02 -8.143944011948641704e-01
7.057057057057056770e-01 -8.110224337052103216e-01 -1.072354184146548373e-02 -8.217459755466758331e-01
7.067067067067066555e-01 -8.182744430199234698e-01 -1.072354184146548373e-02 -8.289979848613889812e-01
7.077077077077077449e-01 -8.254230430753861647e-01 -1.072354184146548373e-02 -8.361465849168516762e-01
7.087087087087087234e-01 -8.324644173961284199e-01 -1.072354184146548373e-02 -8.431879592375939314e-01
7.097097097097097018e-01 -8.393947807093993241e-01 -1.072354184146548373e-02 -8.501183225508648356e-01
7.107107107107106803e-01 -8.462103824032636279e-01 -1.072354184146548373e-02 -8.569339242447291394e-01
7.117117117117116587e-01 -8.529075099821360473e-01 -1.072354184146548373e-02 -8.636310518236015588e-01
7.127127127127127482e-01 -8.594824925151454131e-01 -1.072354184146548373e-02 -8.702060343566109246e-01
7.137137137137137266e-01 -8.659317040726307591e-01 -1.072354184146548373e-02 -8.766552459140962705e-01
7.147147147147147050e-01 -8.722515671460849829e-01 -1.072354184146548373e-02 -8.829751089875504944e-01
7.157157157157156835e-01 -8.784385560467909970e-01 -1.072354184146548373e-02 -8.891620978882565085e-01
7.167167167167166619e-01 -8.844892002784170426e-01 -1.072354184146548373e-02 -8.952127421198825541e-01
7.177177177177177514e-01 -8.904000878788324025e-01 -1.072354184146548373e-02 -9.011236297202979140e-01
7.187187187187187298e-01 -8.961678687263694432e-01 -1.072354184146548373e-02 -9.068914105678349546e-01
7.197197197197197083e-01 -9.017892578058308573e-01 -1.072354184146548373e-02 -9.125127996472963687e-01
7.207207207207206867e-01 -9.072610384295093366e-01 -1.072354184146548373e-02 -9.179845802709748481e-01
7.217217217217216652e-01 -9.125800654085541863e-01 -1.072354184146548373e-02 -9.233036072500196978e-01
7.227227227227227546e-01 -9.177432681700408157e-01 -1.072354184146548373e-02 -9.284668100115063272e-01
7.237237237237237331e-01 -9.227476538151587748e-01 -1.072354184146548373e-02 -9.334711956566242863e-01
7.247247247247247115e-01 -9.275903101140063889e-01 -1.072354184146548373e-02 -9.383138519554719004e-01
7.257257257257256899e-01 -9.322684084325075782e-01 -1.072354184146548373e-02 -9.429919502739730897e-01
7.267267267267266684e-01 -9.367792065870981233e-01 -1.072354184146548373e-02 -9.475027484285636348e-01
7.277277277277277578e-01 -9.411200516228812596e-01 -1.072354184146548373e-02 -9.518435934643467711e-01
7.287287287287287363e-01 -9.452883825110496296e-01 -1.072354184146548373e-02 -9.560119243525151411e-01
7.297297297297297147e-01 -9.492817327615116207e-01 -1.072354184146548373e-02 -9.600052746029771322e-01
7.307307307307306932e-01 -9.530977329467095194e-01 -1.072354184146548373e-02 -9.638212747881750309e-01
7.317317317317316716e-01 -9.567341131328143122e-01 -1.072354184146548373e-02 -9.674576549742798237e-01
7.327327327327327611e-01 -9.601887052145422485e-01 -1.072354184146548373e-02 -9.709122470560077600e-01
7.337337337337337395e-01 -9.634594451500363421e-01 -1.072354184146548373e-02 -9.741829869915018536e-01
7.347347347347347180e-01 -9.665443750923708999e-01 -1.072354184146548373e-02 -9.772679169338364114e-01
7.357357357357356964e-01 -9.694416454143554018e-01 -1.072354184146548373e-02 -9.801651872558209133e-01
7.367367367367367859e-01 -9.721495166235976093e-01 -1.072354184146548373e-02 -9.828730584650631208e-01
7.377377377377377643e-01 -9.746663611647710113e-01 -1.072354184146548373e-02 -9.853899030062365227e-01
7.387387387387387427e-01 -9.769906651063823277e-01 -1.072354184146548373e-02 -9.877142069478478392e-01
7.397397397397397212e-01 -9.791210297093922987e-01 -1.072354184146548373e-02 -9.898445715508578102e-01
7.407407407407406996e-01 -9.810561728752911215e-01 -1.072354184146548373e-02 -9.917797147167566330e-01
7.417417417417417891e-01 -9.827949304713835543e-01 -1.072354184146548373e-02 -9.935184723128490658e-01
7.427427427427427675e-01 -9.843362575312721852e-01 -1.072354184146548373e-02 -9.950597993727376966e-01
7.437437437437437460e-01 -9.856792293286906759e-01 -1.072354184146548373e-02 -9.964027711701561874e-01
7.447447447447447244e-01 -9.868230423230586190e-01 -1.072354184146548373e-02 -9.975465841645241305e-01
7.457457457457457028e-01 -9.877670149753364770e-01 -1.072354184146548373e-02 -9.984905568168019885e-01
7.467467467467467923e-01 -9.885105884329683512e-01 -1.072354184146548373e-02 -9.992341302744338627e-01
7.477477477477477708e-01 -9.890533270829070522e-01 -1.072354184146548373e-02 -9.997768689243725637e-01
7.487487487487487492e-01 -9.893949189719396520e-01 -1.072354184146548373e-02 -1.000118460813405052e+00
7.497497497497497276e-01 -9.895351760937306507e-01 -1.072354184146548373e-02 -1.000258717935196051e+00
7.507507507507507061e-01 -9.894740345422413652e-01 -1.072354184146548373e-02 -1.000197576383706766e+00
7.517517517517517955e-01 -9.892115545313759917e-01 -1.072354184146548373e-02 -9.999350963728415032e-01
7.527527527527527740e-01 -9.887479202809381640e-01 -1.072354184146548373e-02 -9.994714621224036755e-01
7.537537537537537524e-01 -9.880834397691926618e-01 -1.072354184146548373e-02 -9.988069816106581733e-01
7.547547547547547309e-01 -9.872185443525511861e-01 -1.072354184146548373e-02 -9.979420861940166976e-01
7.557557557557557093e-01 -9.861537882530928556e-01 -1.072354184146548373e-02 -9.968773300945583671e-01
7.567567567567567988e-01 -9.848898479148668894e-01 -1.072354184146548373e-02 -9.956133897563324009e-01
7.577577577577577772e-01 -9.834275212301327729e-01 -1.072354184146548373e-02 -9.941510630715982844e-01
7.587587587587587556e-01 -9.817677266368814992e-01 -1.072354184146548373e-02 -9.924912684783470107e-01
7.597597597597597341e-01 -9.799115020892046335e-01 -1.072354184146548373e-02 -9.906350439306701450e-01
7.607607607607607125e-01 -9.778600039022639079e-01 -1.072354184146548373e-02 -9.885835457437294194e-01
7.617617617617618020e-01 -9.756145054738303291e-01 -1.072354184146548373e-02 -9.863380473152958405e-01
7.627627627627627804e-01 -9.731763958845266460e-01 -1.072354184146548373e-02 -9.838999377259921575e-01
7.637637637637637589e-01 -9.705471783791047580e-01 -1.072354184146548373e-02 -9.812707202205702695e-01
7.647647647647647373e-01 -9.677284687312974754e-01 -1.072354184146548373e-02 -9.784520105727629868e-01
7.657657657657657158e-01 -9.647219934948926268e-01 -1.072354184146548373e-02 -9.754455353363581382e-01
7.667667667667668052e-01 -9.615295881439259729e-01 -1.072354184146548373e-02 -9.722531299853914843e-01
7.677677677677677837e-01 -9.581531951049901963e-01 -1.072354184146548373e-02 -9.688767369464557078e-01
7.687687687687687621e-01 -9.545948616848458634e-01 -1.072354184146548373e-02 -9.653184035263113749e-01
7.697697697697697405e-01 -9.508567378966547023e-01 -1.072354184146548373e-02 -9.615802797381202138e-01
7.707707707707707190e-01 -9.469410741883007576e-01 -1.072354184146548373e-02 -9.576646160297662691e-01
7.717717717717718084e-01 -9.428502190764067592e-01 -1.072354184146548373e-02 -9.535737609178722707e-01
7.727727727727727869e-01 -9.385866166897579577e-01 -1.072354184146548373e-02 -9.493101585312234691e-01
7.737737737737737653e-01 -9.341528042259827913e-01 -1.072354184146548373e-02 -9.448763460674483028e-01
7.747747747747747438e-01 -9.295514093254322319e-01 -1.072354184146548373e-02 -9.402749511668977433e-01
7.757757757757757222e-01 -9.247851473663342148e-01 -1.072354184146548373e-02 -9.355086892077997263e-01
7.767767767767768117e-01 -9.198568186853395279e-01 -1.072354184146548373e-02 -9.305803605268050394e-01
7.777777777777777901e-01 -9.147693057276925499e-01 -1.072354184146548373e-02 -9.254928475691580614e-01
7.787787787787787686e-01 -9.095255701313418317e-01 -1.072354184146548373e-02 -9.202491119728073432e-01
7.797797797797797470e-01 -9.041286497493504770e-01 -1.072354184146548373e-02 -9.148521915908159885e-01
7.807807807807807254e-01 -8.985816556150194589e-01 -1.072354184146548373e-02 -9.093051974564849704e-01
7.817817817817818149e-01 -8.928877688542197211e-01 -1.072354184146548373e-02 -9.036113106956852326e-01
7.827827827827827933e-01 -8.870502375494219161e-01 -1.072354184146548373e-02 -8.977737793908874275e-01
7.837837837837837718e-01 -8.810723735599750306e-01 -1.072354184146548373e-02 -8.917959154014405421e-01
7.847847847847847502e-01 -8.749575493031978013e-01 -1.072354184146548373e-02 -8.856810911446633128e-01
7.857857857857857287e-01 -8.687091945008443838e-01 -1.072354184146548373e-02 -8.794327363423098953e-01
7.867867867867868181e-01 -8.623307928955509238e-01 -1.072354184146548373e-02 -8.730543347370164353e-01
7.877877877877877966e-01 -8.558258789417860779e-01 -1.072354184146548373e-02 -8.665494207832515894e-01
7.887887887887887750e-01 -8.491980344759160193e-01 -1.072354184146548373e-02 -8.599215763173815308e-01
7.897897897897897534e-01 -8.424508853698945421e-01 -1.072354184146548373e-02 -8.531744272113600536e-01
7.907907907907907319e-01 -8.355880981730773316e-01 -1.072354184146548373e-02 -8.463116400145428431e-01
7.917917917917918214e-01 -8.286133767466484779e-01 -1.072354184146548373e-02 -8.393369185881139893e-01
7.927927927927927998e-01 -8.215304588950719245e-01 -1.072354184146548373e-02 -8.322540007365374359e-01
7.937937937937937782e-01 -8.143431129989360251e-01 -1.072354184146548373e-02 -8.250666548404015366e-01
7.947947947947947567e-01 -8.070551346534933224e-01 -1.072354184146548373e-02 -8.177786764949588338e-01
7.957957957957957351e-01 -7.996703433171524766e-01 -1.072354184146548373e-02 -8.103938851586179881e-01
7.967967967967968246e-01 -7.921925789740722479e-01 -1.072354184146548373e-02 -8.029161208155377594e-01
7.977977977977978030e-01 -7.846256988149449274e-01 -1.072354184146548373e-02 -7.953492406564104389e-01
7.987987987987987815e-01 -7.769735739399605823e-01 -1.072354184146548373e-02 -7.876971157814260938e-01
7.997997997997997599e-01 -7.692400860878811919e-01 -1.072354184146548373e-02 -7.799636279293467034e-01
8.008008008008007383e-01 -7.614291243949754540e-01 -1.072354184146548373e-02 -7.721526662364409654e-01
8.018018018018018278e-01 -7.535445821875754735e-01 -1.072354184146548373e-02 -7.642681240290409850e-01
8.028028028028028062e-01 -7.455903538117926166e-01 -1.072354184146548373e-02 -7.563138956532581281e-01
8.038038038038037847e-01 -7.375703315039008334e-01 -1.072354184146548373e-02 -7.482938733453663449e-01
8.048048048048047631e-01 -7.294884023047192301e-01 -1.072354184146548373e-02 -7.402119441461847416e-01
8.058058058058058526e-01 -7.213484450212555021e-01 -1.072354184146548373e-02 -7.320719868627210136e-01
8.068068068068068310e-01 -7.131543272386945409e-01 -1.072354184146548373e-02 -7.238778690801600524e-01
8.078078078078078095e-01 -7.049099023857139379e-01 -1.072354184146548373e-02 -7.156334442271794494e-01
8.088088088088087879e-01 -6.966190068559798831e-01 -1.072354184146548373e-02 -7.073425486974453946e-01
8.098098098098097664e-01 -6.882854571885309580e-01 -1.072354184146548373e-02 -6.990089990299964695e-01
8.108108108108108558e-01 -6.799130473096207661e-01 -1.072354184146548373e-02 -6.906365891510862776e-01
8.118118118118118343e-01 -6.715055458384476816e-01 -1.072354184146548373e-02 -6.822290876799131931e-01
8.128128128128128127e-01 -6.630666934590668804e-01 -1.072354184146548373e-02 -6.737902353005323919e-01
8.138138138138137911e-01 -6.546002003606513631e-01 -1.072354184146548373e-02 -6.653237422021168745e-01
8.148148148148147696e-01 -6.461097437480631811e-01 -1.072354184146548373e-02 -6.568332855895286926e-01
8.158158158158158590e-01 -6.375989654246554394e-01 -1.072354184146548373e-02 -6.483225072661209509e-01
8.168168168168168375e-01 -6.290714694489795145e-01 -1.072354184146548373e-02 -6.397950112904450259e-01
8.178178178178178159e-01 -6.205308198669802211e-01 -1.072354184146548373e-02 -6.312543617084457326e-01
8.188188188188187944e-01 -6.119805385211191107e-01 -1.072354184146548373e-02 -6.227040803625846221e-01
8.198198198198197728e-01 -6.034241029377108712e-01 -1.072354184146548373e-02 -6.141476447791763826e-01
8.208208208208208623e-01 -5.948649442935916021e-01 -1.072354184146548373e-02 -6.055884861350571136e-01
8.218218218218218407e-01 -5.863064454631701228e-01 -1.072354184146548373e-02 -5.970299873046356343e-01
8.228228228228228192e-01 -5.777519391466615639e-01 -1.072354184146548373e-02 -5.884754809881270754e-01
8.238238238238237976e-01 -5.692047060802775116e-01 -1.072354184146548373e-02 -5.799282479217430231e-01
8.248248248248247760e-01 -5.606679733289456902e-01 -1.072354184146548373e-02 -5.713915151704112017e-01
8.258258258258258655e-01 -5.521449126619876191e-01 -1.072354184146548373e-02 -5.628684545034531306e-01
8.268268268268268439e-01 -5.436386390121219492e-01 -1.072354184146548373e-02 -5.543621808535874607e-01
8.278278278278278224e-01 -5.351522090179308133e-01 -1.072354184146548373e-02 -5.458757508593963248e-01
8.288288288288288008e-01 -5.266886196499069861e-01 -1.072354184146548373e-02 -5.374121614913724976e-01
8.298298298298297793e-01 -5.182508069199789347e-01 -1.072354184146548373e-02 -5.289743487614444462e-01
8.308308308308308687e-01 -5.098416446743667674e-01 -1.072354184146548373e-02 -5.205651865158322789e-01
8.318318318318318472e-01 -5.014639434694562192e-01 -1.072354184146548373e-02 -5.121874853109217307e-01
8.328328328328328256e-01 -4.931204495302812241e-01 -1.072354184146548373e-02 -5.038439913717467356e-01
8.338338338338338041e-01 -4.848138437911071463e-01 -1.072354184146548373e-02 -4.955373856325726578e-01
8.348348348348347825e-01 -4.765467410174762941e-01 -1.072354184146548373e-02 -4.872702828589418056e-01
8.358358358358358720e-01 -4.683216890089903495e-01 -1.072354184146548373e-02 -4.790452308504558054e-01
8.368368368368368504e-01 -4.601411678820099271e-01 -1.072354184146548373e-02 -4.708647097234753831e-01
8.378378378378378288e-01 -4.520075894313344556e-01 -1.072354184146548373e-02 -4.627311312727999670e-01
8.388388388388388073e-01 -4.439232965698697297e-01 -1.072354184146548373e-02 -4.546468384113352412e-01
8.398398398398397857e-01 -4.358905628451597569e-01 -1.072354184146548373e-02 -4.466141046866252129e-01
8.408408408408408752e-01 -4.279115920316333699e-01 -1.072354184146548373e-02 -4.386351338730988259e-01
8.418418418418418536e-01 -4.199885177972749184e-01 -1.072354184146548373e-02 -4.307120596387403744e-01
8.428428428428428321e-01 -4.121234034434118065e-01 -1.072354184146548373e-02 -4.228469452848773180e-01
8.438438438438438105e-01 -4.043182417161987896e-01 -1.072354184146548373e-02 -4.150417835576643011e-01
8.448448448448447889e-01 -3.965749546883489129e-01 -1.072354184146548373e-02 -4.072984965298144244e-01
8.458458458458458784e-01 -3.888953937095692148e-01 -1.072354184146548373e-02 -3.996189355510346708e-01
8.468468468468468568e-01 -3.812813394241322262e-01 -1.072354184146548373e-02 -3.920048812655977377e-01
8.478478478478478353e-01 -3.737345018539309782e-01 -1.072354184146548373e-02 -3.844580436953964897e-01
8.488488488488488137e-01 -3.662565205453441330e-01 -1.072354184146548373e-02 -3.769800623868095890e-01
8.498498498498497922e-01 -3.588489647781888392e-01 -1.072354184146548373e-02 -3.695725066196543507e-01
8.508508508508508816e-01 -3.515133338349747949e-01 -1.072354184146548373e-02 -3.622368756764402509e-01
8.518518518518518601e-01 -3.442510573286871600e-01 -1.072354184146548373e-02 -3.549745991701526160e-01
8.528528528528528385e-01 -3.370634955872249261e-01 -1.072354184146548373e-02 -3.477870374286904376e-01
8.538538538538538170e-01 -3.299519400926735346e-01 -1.072354184146548373e-02 -3.406754819341389906e-01
8.548548548548547954e-01 -3.229176139734996065e-01 -1.072354184146548373e-02 -3.336411558149651180e-01
8.558558558558558849e-01 -3.159616725477717991e-01 -1.072354184146548373e-02 -3.266852143892372551e-01
8.568568568568568633e-01 -3.090852039154932673e-01 -1.072354184146548373e-02 -3.198087457569587233e-01
8.578578578578578417e-01 -3.022892295980963984e-01 -1.072354184146548373e-02 -3.130127714395618543e-01
8.588588588588588202e-01 -2.955747052231738059e-01 -1.072354184146548373e-02 -3.062982470646392619e-01
8.598598598598597986e-01 -2.889425212524917019e-01 -1.072354184146548373e-02 -2.996660630939571579e-01
8.608608608608608881e-01 -2.823935037513293778e-01 -1.072354184146548373e-02 -2.931170455927948337e-01
8.618618618618618665e-01 -2.759284151972162258e-01 -1.072354184146548373e-02 -2.866519570386817373e-01
8.628628628628628450e-01 -2.695479553260854977e-01 -1.072354184146548373e-02 -2.802714971675509537e-01
8.638638638638638234e-01 -2.632527620139510360e-01 -1.072354184146548373e-02 -2.739763038554164920e-01
8.648648648648649129e-01 -2.570434121921469917e-01 -1.072354184146548373e-02 -2.677669540336125031e-01
8.658658658658658913e-01 -2.509204227942267162e-01 -1.072354184146548373e-02 -2.616439646356921722e-01
8.668668668668668698e-01 -2.448842517326287882e-01 -1.072354184146548373e-02 -2.556077935740942442e-01
8.678678678678678482e-01 -2.389352989032119401e-01 -1.072354184146548373e-02 -2.496588407446774238e-01
8.688688688688688266e-01 -2.330739072158161951e-01 -1.072354184146548373e-02 -2.437974490572816788e-01
8.698698698698699161e-01 -2.273003636489951684e-01 -1.072354184146548373e-02 -2.380239054904606522e-01
8.708708708708708945e-01 -2.216149003271242479e-01 -1.072354184146548373e-02 -2.323384421685897316e-01
8.718718718718718730e-01 -2.160176956180709651e-01 -1.072354184146548373e-02 -2.267412374595364488e-01
8.728728728728728514e-01 -2.105088752497016602e-01 -1.072354184146548373e-02 -2.212324170911671439e-01
8.738738738738738299e-01 -2.050885134434644874e-01 -1.072354184146548373e-02 -2.158120552849299711e-01
8.748748748748749193e-01 -1.997566340633772919e-01 -1.072354184146548373e-02 -2.104801759048427756e-01
8.758758758758758978e-01 -1.945132117787405912e-01 -1.072354184146548373e-02 -2.052367536202060749e-01
8.768768768768768762e-01 -1.893581732389632288e-01 -1.072354184146548373e-02 -2.000817150804287126e-01
8.778778778778778547e-01 -1.842913982588867960e-01 -1.072354184146548373e-02 -1.950149401003522798e-01
8.788788788788788331e-01 -1.793127210130847637e-01 -1.072354184146548373e-02 -1.900362628545502475e-01
8.798798798798799226e-01 -1.744219312375914210e-01 -1.072354184146548373e-02 -1.851454730790569048e-01
8.808808808808809010e-01 -1.696187754376110302e-01 -1.072354184146548373e-02 -1.803423172790765139e-01
8.818818818818818794e-01 -1.649029580997396494e-01 -1.072354184146548373e-02 -1.756264999412051331e-01
8.828828828828828579e-01 -1.602741429073424317e-01 -1.072354184146548373e-02 -1.709976847488079155e-01
8.838838838838838363e-01 -1.557319539577070033e-01 -1.072354184146548373e-02 -1.664554957991724871e-01
8.848848848848849258e-01 -1.512759769796614695e-01 -1.072354184146548373e-02 -1.619995188211269532e-01
8.858858858858859042e-01 -1.469057605504099917e-01 -1.072354184146548373e-02 -1.576293023918754754e-01
8.868868868868868827e-01 -1.426208173103417076e-01 -1.072354184146548373e-02 -1.533443591518071913e-01
8.878878878878878611e-01 -1.384206251746365746e-01 -1.072354184146548373e-02 -1.491441670161020583e-01
8.888888888888888395e-01 -1.343046285405354034e-01 -1.072354184146548373e-02 -1.450281703820008872e-01
8.898898898898899290e-01 -1.302722394891655533e-01 -1.072354184146548373e-02 -1.409957813306310370e-01
8.908908908908909074e-01 -1.263228389809006591e-01 -1.072354184146548373e-02 -1.370463808223661428e-01
8.918918918918918859e-01 -1.224557780432026788e-01 -1.072354184146548373e-02 -1.331793198846681625e-01
8.928928928928928643e-01 -1.186703789500245798e-01 -1.072354184146548373e-02 -1.293939207914900635e-01
8.938938938938938428e-01 -1.149659363918322380e-01 -1.072354184146548373e-02 -1.256894782332977356e-01
8.948948948948949322e-01 -1.113417186353635874e-01 -1.072354184146548373e-02 -1.220652604768290711e-01
8.958958958958959107e-01 -1.077969686723112552e-01 -1.072354184146548373e-02 -1.185205105137767390e-01
8.968968968968968891e-01 -1.043309053561069233e-01 -1.072354184146548373e-02 -1.150544471975724070e-01
8.978978978978978676e-01 -1.009427245260831052e-01 -1.072354184146548373e-02 -1.116662663675485889e-01
8.988988988988988460e-01 -9.763160011828719842e-02 -1.072354184146548373e-02 -1.083551419597526821e-01
8.998998998998999355e-01 -9.439668526228077450e-02 -1.072354184146548373e-02 -1.051202271037462582e-01
9.009009009009009139e-01 -9.123711336330324329e-02 -1.072354184146548373e-02 -1.019606552047687270e-01
9.019019019019018923e-01 -8.815199916919644330e-02 -1.072354184146548373e-02 -9.887554101066192702e-02
9.029029029029028708e-01 -8.514043982155683477e-02 -1.072354184146548373e-02 -9.586398166302231849e-02
9.039039039039038492e-01 -8.220151589058613539e-02 -1.072354184146548373e-02 -9.292505773205161912e-02
9.049049049049049387e-01 -7.933429239317940640e-02 -1.072354184146548373e-02 -9.005783423464489013e-02
9.059059059059059171e-01 -7.653781979380458456e-02 -1.072354184146548373e-02 -8.726136163527006828e-02
9.069069069069068956e-01 -7.381113498776500914e-02 -1.072354184146548373e-02 -8.453467682923049287e-02
9.079079079079078740e-01 -7.115326226649762442e-02 -1.072354184146548373e-02 -8.187680410796310815e-02
9.089089089089088525e-01 -6.856321426454933810e-02 -1.072354184146548373e-02 -7.928675610601482182e-02
9.099099099099099419e-01 -6.603999288794622224e-02 -1.072354184146548373e-02 -7.676353472941170597e-02
9.109109109109109204e-01 -6.358259022368288604e-02 -1.072354184146548373e-02 -7.430613206514836977e-02
9.119119119119118988e-01 -6.118998943009454350e-02 -1.072354184146548373e-02 -7.191353127156002722e-02
9.129129129129128772e-01 -5.886116560790492086e-02 -1.072354184146548373e-02 -6.958470744937039765e-02
9.139139139139138557e-01 -5.659508665178140246e-02 -1.072354184146548373e-02 -6.731862849324687925e-02
9.149149149149149451e-01 -5.439071408223111054e-02 -1.072354184146548373e-02 -6.511425592369660120e-02
9.159159159159159236e-01 -5.224700385774293937e-02 -1.072354184146548373e-02 -6.297054569920843003e-02
9.169169169169169020e-01 -5.016290716705920638e-02 -1.072354184146548373e-02 -6.088644900852469011e-02
9.179179179179178805e-01 -4.813737120151566351e-02 -1.072354184146548373e-02 -5.886091304298114724e-02
9.189189189189188589e-01 -4.616933990742189825e-02 -1.072354184146548373e-02 -5.689288174888738198e-02
9.199199199199199484e-01 -4.425775471843591824e-02 -1.072354184146548373e-02 -5.498129655990140197e-02
9.209209209209209268e-01 -4.240155526795658103e-02 -1.072354184146548373e-02 -5.312509710942206476e-02
9.219219219219219053e-01 -4.059968008156003560e-02 -1.072354184146548373e-02 -5.132322192302551933e-02
9.229229229229228837e-01 -3.885106724950972146e-02 -1.072354184146548373e-02 -4.957460909097520518e-02
9.239239239239238621e-01 -3.715465507942588425e-02 -1.072354184146548373e-02 -4.787819692089136797e-02
9.249249249249249516e-01 -3.550938272919036687e-02 -1.072354184146548373e-02 -4.623292457065585059e-02
9.259259259259259300e-01 -3.391419082019696968e-02 -1.072354184146548373e-02 -4.463773266166245340e-02
9.269269269269269085e-01 -3.236802203106053932e-02 -1.072354184146548373e-02 -4.309156387252602305e-02
9.279279279279278869e-01 -3.086982167193690410e-02 -1.072354184146548373e-02 -4.159336351340238436e-02
9.289289289289288654e-01 -2.941853823958917591e-02 -1.072354184146548373e-02 -4.014208008105465963e-02
9.299299299299299548e-01 -2.801312395339574518e-02 -1.072354184146548373e-02 -3.873666579486122891e-02
9.309309309309309333e-01 -2.665253527245329754e-02 -1.072354184146548373e-02 -3.737607711391878473e-02
9.319319319319319117e-01 -2.533573339399338570e-02 -1.072354184146548373e-02 -3.605927523545886942e-02
9.329329329329328901e-01 -2.406168473331435700e-02 -1.072354184146548373e-02 -3.478522657477983726e-02
9.339339339339339796e-01 -2.282936138544065102e-02 -1.072354184146548373e-02 -3.355290322690613475e-02
9.349349349349349581e-01 -2.163774156875789001e-02 -1.072354184146548373e-02 -3.236128341022337374e-02
9.359359359359359365e-01 -2.048581005084808282e-02 -1.072354184146548373e-02 -3.120935189231356655e-02
9.369369369369369149e-01 -1.937255855678561567e-02 -1.072354184146548373e-02 -3.009610039825109939e-02
9.379379379379378934e-01 -1.829698616014766022e-02 -1.072354184146548373e-02 -2.902052800161314394e-02
9.389389389389389828e-01 -1.725809965701222831e-02 -1.072354184146548373e-02 -2.798164149847771204e-02
9.399399399399399613e-01 -1.625491392321426129e-02 -1.072354184146548373e-02 -2.697845576467974502e-02
9.409409409409409397e-01 -1.528645225513787682e-02 -1.072354184146548373e-02 -2.600999409660335882e-02
9.419419419419419182e-01 -1.435174669433813069e-02 -1.072354184146548373e-02 -2.507528853580361441e-02
9.429429429429428966e-01 -1.344983833628544956e-02 -1.072354184146548373e-02 -2.417338017775093328e-02
9.439439439439439861e-01 -1.257977762351807256e-02 -1.072354184146548373e-02 -2.330331946498355455e-02
9.449449449449449645e-01 -1.174062462352332657e-02 -1.072354184146548373e-02 -2.246416646498881203e-02
9.459459459459459429e-01 -1.093144929163290466e-02 -1.072354184146548373e-02 -2.165499113309838838e-02
9.469469469469469214e-01 -1.015133171925746737e-02 -1.072354184146548373e-02 -2.087487356072294936e-02
9.479479479479478998e-01 -9.399362367759230702e-03 -1.072354184146548373e-02 -2.012290420922471443e-02
9.489489489489489893e-01 -8.674642288284616434e-03 -1.072354184146548373e-02 -1.939818412975009843e-02
9.499499499499499677e-01 -7.976283327863653572e-03 -1.072354184146548373e-02 -1.869982516932913730e-02
9.509509509509509462e-01 -7.303408322100826862e-03 -1.072354184146548373e-02 -1.802695016356630972e-02
9.519519519519519246e-01 -6.655151274766808907e-03 -1.072354184146548373e-02 -1.737869311623229177e-02
9.529529529529529031e-01 -6.030657524612728290e-03 -1.072354184146548373e-02 -1.675419936607821375e-02
9.539539539539539925e-01 -5.429083899725742172e-03 -1.072354184146548373e-02 -1.615262574119122677e-02
9.549549549549549710e-01 -4.849598859737847857e-03 -1.072354184146548373e-02 -1.557314070120333072e-02
9.559559559559559494e-01 -4.291382626202884520e-03 -1.072354184146548373e-02 -1.501492446766836825e-02
9.569569569569569278e-01 -3.753627301468853619e-03 -1.072354184146548373e-02 -1.447716914293433778e-02
9.579579579579579063e-01 -3.235536976344375801e-03 -1.072354184146548373e-02 -1.395907881780985953e-02
9.589589589589589957e-01 -2.736327826879695994e-03 -1.072354184146548373e-02 -1.345986966834518059e-02
9.599599599599599742e-01 -2.255228200572673668e-03 -1.072354184146548373e-02 -1.297877004203815826e-02
9.609609609609609526e-01 -1.791478692302661373e-03 -1.072354184146548373e-02 -1.251502053376814597e-02
9.619619619619619311e-01 -1.344332210299624235e-03 -1.072354184146548373e-02 -1.206787405176510883e-02
9.629629629629629095e-01 -9.130540324570207440e-04 -1.072354184146548373e-02 -1.163659587392250512e-02
9.639639639639639990e-01 -4.969218532714014466e-04 -1.072354184146548373e-02 -1.122046369473688604e-02
9.649649649649649774e-01 -9.522582173211718978e-05 -1.072354184146548373e-02 -1.081876766319760097e-02
9.659659659659659559e-01 2.927314295784576715e-04 -1.072354184146548373e-02 -1.043081041188702665e-02
9.669669669669669343e-01 6.676347638578320875e-04 -1.072354184146548373e-02 -1.005590707760765229e-02
9.679679679679679127e-01 1.030156527655645476e-03 -1.072354184146548373e-02 -9.693385313809838033e-03
9.689689689689690022e-01 1.380956546367291928e-03 -1.072354184146548373e-02 -9.342585295098191148e-03
9.699699699699699806e-01 1.720682127358088122e-03 -1.072354184146548373e-02 -9.002859714107394953e-03
9.709709709709709591e-01 2.049968070463484109e-03 -1.072354184146548373e-02 -8.673573771001998750e-03
9.719719719719719375e-01 2.369436685570859569e-03 -1.072354184146548373e-02 -8.354105155894624157e-03
9.729729729729729160e-01 2.679697817049233807e-03 -1.072354184146548373e-02 -8.043844024416249919e-03
9.739739739739740054e-01 2.981348874734375196e-03 -1.072354184146548373e-02 -7.742192966731108530e-03
9.749749749749749839e-01 3.274974871236351667e-03 -1.072354184146548373e-02 -7.448566970229131626e-03
9.759759759759759623e-01 3.561148465315346241e-03 -1.072354184146548373e-02 -7.162393376150137485e-03
9.769769769769769407e-01 3.840430011062264098e-03 -1.072354184146548373e-02 -6.883111830403219195e-03
9.779779779779779192e-01 4.113367612669101801e-03 -1.072354184146548373e-02 -6.610174228796381925e-03
9.789789789789790087e-01 4.380497184532695237e-03 -1.072354184146548373e-02 -6.343044656932788489e-03
9.799799799799799871e-01 4.642342516460520874e-03 -1.072354184146548373e-02 -6.081199325004962852e-03
9.809809809809809655e-01 4.899415343767504760e-03 -1.072354184146548373e-02 -5.824126497697978966e-03
9.819819819819819440e-01 5.152215422024170738e-03 -1.072354184146548373e-02 -5.571326419441312988e-03
9.829829829829829224e-01 5.401230606248696130e-03 -1.072354184146548373e-02 -5.322311235216787596e-03
9.839839839839840119e-01 5.646936934324058195e-03 -1.072354184146548373e-02 -5.076604907141425531e-03
9.849849849849849903e-01 5.889798714445919001e-03 -1.072354184146548373e-02 -4.833743127019564725e-03
9.859859859859859688e-01 6.130268616380094016e-03 -1.072354184146548373e-02 -4.593273225085389710e-03
9.869869869869869472e-01 6.368787766348775990e-03 -1.072354184146548373e-02 -4.354754075116707736e-03
9.879879879879879256e-01 6.605785845344712935e-03 -1.072354184146548373e-02 -4.117755996120770791e-03
9.889889889889890151e-01 6.841681190685642254e-03 -1.072354184146548373e-02 -3.881860650779841472e-03
9.899899899899899935e-01 7.076880900635240668e-03 -1.072354184146548373e-02 -3.646660940830243058e-03
9.909909909909909720e-01 7.311780941896253196e-03 -1.072354184146548373e-02 -3.411760899569230530e-03
9.919919919919919504e-01 7.546766259822237401e-03 -1.072354184146548373e-02 -3.176775581643246325e-03
9.929929929929930399e-01 7.782210891164316295e-03 -1.072354184146548373e-02 -2.941330950301167431e-03
9.939939939939940183e-01 8.018478079195690694e-03 -1.072354184146548373e-02 -2.705063762269793032e-03
9.949949949949949968e-01 8.255920391059042712e-03 -1.072354184146548373e-02 -2.467621450406441014e-03
9.959959959959959752e-01 8.494879837171955342e-03 -1.072354184146548373e-02 -2.228662004293528384e-03
9.969969969969969537e-01 8.735687992553071643e-03 -1.072354184146548373e-02 -1.987853848912412083e-03
9.979979979979980431e-01 8.978666119913915333e-03 -1.072354184146548373e-02 -1.744875721551568393e-03
9.989989989989990216e-01 9.224125294382080897e-03 -1.072354184146548373e-02 -1.499416547083402829e-03
1.000000000000000000e+00 9.472366529718681538e-03 -1.072354184146548373e-02 -1.251175311746802188e-03


==> data_config3_buffer_rhs.trained.total.txt <==
0.000000000000000000e+00 -5.000123311486674021e-02 -5.000000000000000278e-02
1.000000000000000021e-03 -5.000123149085975577e-02 -5.000000000000000278e-02
2.000000000000000042e-03 -5.000122986537861719e-02 -5.000000000000000278e-02
3.000000000000000062e-03 -5.000122823842795272e-02 -5.000000000000000278e-02
4.000000000000000083e-03 -5.000122661001238367e-02 -5.000000000000000278e-02
5.000000000000000104e-03 -5.000122498013654521e-02 -5.000000000000000278e-02
6.000000000000000125e-03 -5.000122334880508640e-02 -5.000000000000000278e-02
7.000000000000000146e-03 -5.000122171602264937e-02 -5.000000000000000278e-02
8.000000000000000167e-03 -5.000122008179390398e-02 -5.000000000000000278e-02
9.000000000000001055e-03 -5.000121844612352012e-02 -5.000000000000000278e-02
1.000000000000000021e-02 -5.000121680901618154e-02 -5.000000000000000278e-02
1.099999999999999936e-02 -5.000121517047657199e-02 -5.000000000000000278e-02
1.200000000000000025e-02 -5.000121353050940298e-02 -5.000000000000000278e-02
1.300000000000000114e-02 -5.000121188911938602e-02 -5.000000000000000278e-02
1.400000000000000029e-02 -5.000121024631122568e-02 -5.000000000000000278e-02
1.499999999999999944e-02 -5.000120860208966123e-02 -5.000000000000000278e-02
1.600000000000000033e-02 -5.000120695645943192e-02 -5.000000000000000278e-02
1.700000000000000122e-02 -5.000120530942527702e-02 -5.000000000000000278e-02
1.800000000000000211e-02 -5.000120366099195662e-02 -5.000000000000000278e-02
1.899999999999999953e-02 -5.000120201116423774e-02 -5.000000000000000278e-02
2.000000000000000042e-02 -5.000120035994689432e-02 -5.000000000000000278e-02
2.100000000000000130e-02 -5.000119870734470728e-02 -5.000000000000000278e-02
2.199999999999999872e-02 -5.000119705336247833e-02 -5.000000000000000278e-02
2.299999999999999961e-02 -5.000119539800500917e-02 -5.000000000000000278e-02
2.400000000000000050e-02 -5.000119374127710153e-02 -5.000000000000000278e-02
2.500000000000000139e-02 -5.000119208318358488e-02 -5.000000000000000278e-02
2.600000000000000228e-02 -5.000119042372928868e-02 -5.000000000000000278e-02
2.699999999999999969e-02 -5.000118876291904935e-02 -5.000000000000000278e-02
2.800000000000000058e-02 -5.000118710075771022e-02 -5.000000000000000278e-02
2.900000000000000147e-02 -5.000118543725014242e-02 -5.000000000000000278e-02
2.999999999999999889e-02 -5.000118377240120315e-02 -5.000000000000000278e-02
3.099999999999999978e-02 -5.000118210621577741e-02 -5.000000000000000278e-02
3.200000000000000067e-02 -5.000118043869873630e-02 -5.000000000000000278e-02
3.300000000000000155e-02 -5.000117876985497867e-02 -5.000000000000000278e-02
3.400000000000000244e-02 -5.000117709968941032e-02 -5.000000000000000278e-02
3.500000000000000333e-02 -5.000117542820694400e-02 -5.000000000000000278e-02
3.600000000000000422e-02 -5.000117375541249937e-02 -5.000000000000000278e-02
3.699999999999999817e-02 -5.000117208131100305e-02 -5.000000000000000278e-02
3.799999999999999906e-02 -5.000117040590738859e-02 -5.000000000000000278e-02
3.899999999999999994e-02 -5.000116872920661731e-02 -5.000000000000000278e-02
4.000000000000000083e-02 -5.000116705121363664e-02 -5.000000000000000278e-02
4.100000000000000172e-02 -5.000116537193341482e-02 -5.000000000000000278e-02
4.200000000000000261e-02 -5.000116369137092703e-02 -5.000000000000000278e-02
4.300000000000000350e-02 -5.000116200953115542e-02 -5.000000000000000278e-02
4.399999999999999745e-02 -5.000116032641908903e-02 -5.000000000000000278e-02
4.499999999999999833e-02 -5.000115864203973082e-02 -5.000000000000000278e-02
4.599999999999999922e-02 -5.000115695639809066e-02 -5.000000000000000278e-02
4.700000000000000011e-02 -5.000115526949918537e-02 -5.000000000000000278e-02
4.800000000000000100e-02 -5.000115358134804566e-02 -5.000000000000000278e-02
4.900000000000000189e-02 -5.000115189194970222e-02 -5.000000000000000278e-02
5.000000000000000278e-02 -5.000115020130919963e-02 -5.000000000000000278e-02
5.100000000000000366e-02 -5.000114850943160327e-02 -5.000000000000000278e-02
5.200000000000000455e-02 -5.000114681632195773e-02 -5.000000000000000278e-02
5.299999999999999850e-02 -5.000114512198534228e-02 -5.000000000000000278e-02
5.399999999999999939e-02 -5.000114342642683618e-02 -5.000000000000000278e-02
5.500000000000000028e-02 -5.000114172965153259e-02 -5.000000000000000278e-02
5.600000000000000117e-02 -5.000114003166451077e-02 -5.000000000000000278e-02
5.700000000000000205e-02 -5.000113833247089856e-02 -5.000000000000000278e-02
5.800000000000000294e-02 -5.000113663207578912e-02 -5.000000000000000278e-02
5.900000000000000383e-02 -5.000113493048431723e-02 -5.000000000000000278e-02
5.999999999999999778e-02 -5.000113322770161073e-02 -5.000000000000000278e-02
6.099999999999999867e-02 -5.000113152373281133e-02 -5.000000000000000278e-02
6.199999999999999956e-02 -5.000112981858306077e-02 -5.000000000000000278e-02
6.300000000000000044e-02 -5.000112811225751464e-02 -5.000000000000000278e-02
6.400000000000000133e-02 -5.000112640476134934e-02 -5.000000000000000278e-02
6.500000000000000222e-02 -5.000112469609972049e-02 -5.000000000000000278e-02
6.600000000000000311e-02 -5.000112298627782531e-02 -5.000000000000000278e-02
6.700000000000000400e-02 -5.000112127530084716e-02 -5.000000000000000278e-02
6.800000000000000488e-02 -5.000111956317398326e-02 -5.000000000000000278e-02
6.900000000000000577e-02 -5.000111784990244473e-02 -5.000000000000000278e-02
7.000000000000000666e-02 -5.000111613549144268e-02 -5.000000000000000278e-02
7.100000000000000755e-02 -5.000111441994619516e-02 -5.000000000000000278e-02
7.200000000000000844e-02 -5.000111270327194796e-02 -5.000000000000000278e-02
7.299999999999999545e-02 -5.000111098547393301e-02 -5.000000000000000278e-02
7.399999999999999634e-02 -5.000110926655738919e-02 -5.000000000000000278e-02
7.499999999999999722e-02 -5.000110754652759004e-02 -5.000000000000000278e-02
7.599999999999999811e-02 -5.000110582538979526e-02 -5.000000000000000278e-02
7.699999999999999900e-02 -5.000110410314927145e-02 -5.000000000000000278e-02
7.799999999999999989e-02 -5.000110237981129913e-02 -5.000000000000000278e-02
7.900000000000000078e-02 -5.000110065538117265e-02 -5.000000000000000278e-02
8.000000000000000167e-02 -5.000109892986419335e-02 -5.000000000000000278e-02
8.100000000000000255e-02 -5.000109720326565560e-02 -5.000000000000000278e-02
8.200000000000000344e-02 -5.000109547559088152e-02 -5.000000000000000278e-02
8.300000000000000433e-02 -5.000109374684518632e-02 -5.000000000000000278e-02
8.400000000000000522e-02 -5.000109201703390599e-02 -5.000000000000000278e-02
8.500000000000000611e-02 -5.000109028616237655e-02 -5.000000000000000278e-02
8.600000000000000699e-02 -5.000108855423594095e-02 -5.000000000000000278e-02
8.700000000000000788e-02 -5.000108682125994908e-02 -5.000000000000000278e-02
8.799999999999999489e-02 -5.000108508723977163e-02 -5.000000000000000278e-02
8.899999999999999578e-02 -5.000108335218077932e-02 -5.000000000000000278e-02
8.999999999999999667e-02 -5.000108161608833590e-02 -5.000000000000000278e-02
9.099999999999999756e-02 -5.000107987896783984e-02 -5.000000000000000278e-02
9.199999999999999845e-02 -5.000107814082467572e-02 -5.000000000000000278e-02
9.299999999999999933e-02 -5.000107640166425588e-02 -5.000000000000000278e-02
9.400000000000000022e-02 -5.000107466149197183e-02 -5.000000000000000278e-02
9.500000000000000111e-02 -5.000107292031325673e-02 -5.000000000000000278e-02
9.600000000000000200e-02 -5.000107117813352986e-02 -5.000000000000000278e-02
9.700000000000000289e-02 -5.000106943495821743e-02 -5.000000000000000278e-02
9.800000000000000377e-02 -5.000106769079277341e-02 -5.000000000000000278e-02
9.900000000000000466e-02 -5.000106594564263096e-02 -5.000000000000000278e-02
1.000000000000000056e-01 -5.000106419951325099e-02 -5.000000000000000278e-02
1.010000000000000064e-01 -5.000106245241010133e-02 -5.000000000000000278e-02
1.020000000000000073e-01 -5.000106070433864291e-02 -5.000000000000000278e-02
1.030000000000000082e-01 -5.000105895530436440e-02 -5.000000000000000278e-02
1.040000000000000091e-01 -5.000105720531274750e-02 -5.000000000000000278e-02
1.049999999999999961e-01 -5.000105545436928089e-02 -5.000000000000000278e-02
1.059999999999999970e-01 -5.000105370247948100e-02 -5.000000000000000278e-02
1.069999999999999979e-01 -5.000105194964883648e-02 -5.000000000000000278e-02
1.079999999999999988e-01 -5.000105019588288457e-02 -5.000000000000000278e-02
1.089999999999999997e-01 -5.000104844118712782e-02 -5.000000000000000278e-02
1.100000000000000006e-01 -5.000104668556711734e-02 -5.000000000000000278e-02
1.110000000000000014e-01 -5.000104492902837650e-02 -5.000000000000000278e-02
1.120000000000000023e-01 -5.000104317157646333e-02 -5.000000000000000278e-02
1.130000000000000032e-01 -5.000104141321692203e-02 -5.000000000000000278e-02
1.140000000000000041e-01 -5.000103965395532452e-02 -5.000000000000000278e-02
1.150000000000000050e-01 -5.000103789379722885e-02 -5.000000000000000278e-02
1.160000000000000059e-01 -5.000103613274821390e-02 -5.000000000000000278e-02
1.170000000000000068e-01 -5.000103437081386548e-02 -5.000000000000000278e-02
1.180000000000000077e-01 -5.000103260799977634e-02 -5.000000000000000278e-02
1.190000000000000085e-01 -5.000103084431153228e-02 -5.000000000000000278e-02
1.199999999999999956e-01 -5.000102907975475380e-02 -5.000000000000000278e-02
1.209999999999999964e-01 -5.000102731433504061e-02 -5.000000000000000278e-02
1.219999999999999973e-01 -5.000102554805802013e-02 -5.000000000000000278e-02
1.229999999999999982e-01 -5.000102378092931288e-02 -5.000000000000000278e-02
1.239999999999999991e-01 -5.000102201295456017e-02 -5.000000000000000278e-02
1.250000000000000000e-01 -5.000102024413939639e-02 -5.000000000000000278e-02
1.260000000000000009e-01 -5.000101847448946979e-02 -5.000000000000000278e-02
1.270000000000000018e-01 -5.000101670401044252e-02 -5.000000000000000278e-02
1.280000000000000027e-01 -5.000101493270796976e-02 -5.000000000000000278e-02
1.290000000000000036e-01 -5.000101316058772061e-02 -5.000000000000000278e-02
1.300000000000000044e-01 -5.000101138765537800e-02 -5.000000000000000278e-02
1.310000000000000053e-01 -5.000100961391661797e-02 -5.000000000000000278e-02
1.320000000000000062e-01 -5.000100783937713733e-02 -5.000000000000000278e-02
1.330000000000000071e-01 -5.000100606404263293e-02 -5.000000000000000278e-02
1.340000000000000080e-01 -5.000100428791879464e-02 -5.000000000000000278e-02
1.350000000000000089e-01 -5.000100251101135401e-02 -5.000000000000000278e-02
1.360000000000000098e-01 -5.000100073332602174e-02 -5.000000000000000278e-02
1.370000000000000107e-01 -5.000099895486851548e-02 -5.000000000000000278e-02
1.380000000000000115e-01 -5.000099717564457369e-02 -5.000000000000000278e-02
1.390000000000000124e-01 -5.000099539565992790e-02 -5.000000000000000278e-02
1.400000000000000133e-01 -5.000099361492033739e-02 -5.000000000000000278e-02
1.410000000000000142e-01 -5.000099183343154063e-02 -5.000000000000000278e-02
1.420000000000000151e-01 -5.000099005119930384e-02 -5.000000000000000278e-02
1.430000000000000160e-01 -5.000098826822938630e-02 -5.000000000000000278e-02
1.440000000000000169e-01 -5.000098648452756811e-02 -5.000000000000000278e-02
1.449999999999999900e-01 -5.000098470009962243e-02 -5.000000000000000278e-02
1.459999999999999909e-01 -5.000098291495133629e-02 -5.000000000000000278e-02
1.469999999999999918e-01 -5.000098112908850367e-02 -5.000000000000000278e-02
1.479999999999999927e-01 -5.000097934251691856e-02 -5.000000000000000278e-02
1.489999999999999936e-01 -5.000097755524238879e-02 -5.000000000000000278e-02
1.499999999999999944e-01 -5.000097576727072918e-02 -5.000000000000000278e-02
1.509999999999999953e-01 -5.000097397860775450e-02 -5.000000000000000278e-02
1.519999999999999962e-01 -5.000097218925928649e-02 -5.000000000000000278e-02
1.529999999999999971e-01 -5.000097039923116077e-02 -5.000000000000000278e-02
1.539999999999999980e-01 -5.000096860852921987e-02 -5.000000000000000278e-02
1.549999999999999989e-01 -5.000096681715929248e-02 -5.000000000000000278e-02
1.559999999999999998e-01 -5.000096502512724889e-02 -5.000000000000000278e-02
1.570000000000000007e-01 -5.000096323243893165e-02 -5.000000000000000278e-02
1.580000000000000016e-01 -5.000096143910020413e-02 -5.000000000000000278e-02
1.590000000000000024e-01 -5.000095964511694357e-02 -5.000000000000000278e-02
1.600000000000000033e-01 -5.000095785049502722e-02 -5.000000000000000278e-02
1.610000000000000042e-01 -5.000095605524032538e-02 -5.000000000000000278e-02
1.620000000000000051e-01 -5.000095425935873611e-02 -5.000000000000000278e-02
1.630000000000000060e-01 -5.000095246285615053e-02 -5.000000000000000278e-02
1.640000000000000069e-01 -5.000095066573846669e-02 -5.000000000000000278e-02
1.650000000000000078e-01 -5.000094886801159655e-02 -5.000000000000000278e-02
1.660000000000000087e-01 -5.000094706968145203e-02 -5.000000000000000278e-02
1.670000000000000095e-01 -5.000094527075395201e-02 -5.000000000000000278e-02
1.680000000000000104e-01 -5.000094347123502231e-02 -5.000000000000000278e-02
1.690000000000000113e-01 -5.000094167113058874e-02 -5.000000000000000278e-02
1.700000000000000122e-01 -5.000093987044659100e-02 -5.000000000000000278e-02
1.710000000000000131e-01 -5.000093806918898265e-02 -5.000000000000000278e-02
1.720000000000000140e-01 -5.000093626736369645e-02 -5.000000000000000278e-02
1.730000000000000149e-01 -5.000093446497669986e-02 -5.000000000000000278e-02
1.740000000000000158e-01 -5.000093266203394643e-02 -5.000000000000000278e-02
1.750000000000000167e-01 -5.000093085854141056e-02 -5.000000000000000278e-02
1.759999999999999898e-01 -5.000092905450506664e-02 -5.000000000000000278e-02
1.769999999999999907e-01 -5.000092724993088211e-02 -5.000000000000000278e-02
1.779999999999999916e-01 -5.000092544482484525e-02 -5.000000000000000278e-02
1.789999999999999925e-01 -5.000092363919295124e-02 -5.000000000000000278e-02
1.799999999999999933e-01 -5.000092183304119531e-02 -5.000000000000000278e-02
1.809999999999999942e-01 -5.000092002637557959e-02 -5.000000000000000278e-02
1.819999999999999951e-01 -5.000091821920210622e-02 -5.000000000000000278e-02
1.829999999999999960e-01 -5.000091641152679817e-02 -5.000000000000000278e-02
1.839999999999999969e-01 -5.000091460335566451e-02 -5.000000000000000278e-02
1.849999999999999978e-01 -5.000091279469474209e-02 -5.000000000000000278e-02
1.859999999999999987e-01 -5.000091098555004693e-02 -5.000000000000000278e-02
1.869999999999999996e-01 -5.000090917592762280e-02 -5.000000000000000278e-02
1.880000000000000004e-01 -5.000090736583351347e-02 -5.000000000000000278e-02
1.890000000000000013e-01 -5.000090555527375580e-02 -5.000000000000000278e-02
1.900000000000000022e-01 -5.000090374425441436e-02 -5.000000000000000278e-02
1.910000000000000031e-01 -5.000090193278154682e-02 -5.000000000000000278e-02
1.920000000000000040e-01 -5.000090012086120389e-02 -5.000000000000000278e-02
1.930000000000000049e-01 -5.000089830849946404e-02 -5.000000000000000278e-02
1.940000000000000058e-01 -5.000089649570239880e-02 -5.000000000000000278e-02
1.950000000000000067e-01 -5.000089468247609359e-02 -5.000000000000000278e-02
1.960000000000000075e-01 -5.000089286882662687e-02 -5.000000000000000278e-02
1.970000000000000084e-01 -5.000089105476009099e-02 -5.000000000000000278e-02
1.980000000000000093e-01 -5.000088924028257831e-02 -5.000000000000000278e-02
1.990000000000000102e-01 -5.000088742540019504e-02 -5.000000000000000278e-02
2.000000000000000111e-01 -5.000088561011904048e-02 -5.000000000000000278e-02
2.010000000000000120e-01 -5.000088379444524167e-02 -5.000000000000000278e-02
2.020000000000000129e-01 -5.000088197838489096e-02 -5.000000000000000278e-02
2.030000000000000138e-01 -5.000088016194412927e-02 -5.000000000000000278e-02
2.040000000000000147e-01 -5.000087834512907670e-02 -5.000000000000000278e-02
2.050000000000000155e-01 -5.000087652794586723e-02 -5.000000000000000278e-02
2.060000000000000164e-01 -5.000087471040063486e-02 -5.000000000000000278e-02
2.070000000000000173e-01 -5.000087289249952743e-02 -5.000000000000000278e-02
2.080000000000000182e-01 -5.000087107424867894e-02 -5.000000000000000278e-02
2.089999999999999913e-01 -5.000086925565425805e-02 -5.000000000000000278e-02
2.099999999999999922e-01 -5.000086743672240569e-02 -5.000000000000000278e-02
2.109999999999999931e-01 -5.000086561745929747e-02 -5.000000000000000278e-02
2.119999999999999940e-01 -5.000086379787109514e-02 -5.000000000000000278e-02
2.129999999999999949e-01 -5.000086197796396736e-02 -5.000000000000000278e-02
2.139999999999999958e-01 -5.000086015774408976e-02 -5.000000000000000278e-02
2.149999999999999967e-01 -5.000085833721765183e-02 -5.000000000000000278e-02
2.159999999999999976e-01 -5.000085651639083612e-02 -5.000000000000000278e-02
2.169999999999999984e-01 -5.000085469526983212e-02 -5.000000000000000278e-02
2.179999999999999993e-01 -5.000085287386082933e-02 -5.000000000000000278e-02
2.190000000000000002e-01 -5.000085105217003806e-02 -5.000000000000000278e-02
2.200000000000000011e-01 -5.000084923020366168e-02 -5.000000000000000278e-02
2.210000000000000020e-01 -5.000084740796791050e-02 -5.000000000000000278e-02
2.220000000000000029e-01 -5.000084558546899483e-02 -5.000000000000000278e-02
2.230000000000000038e-01 -5.000084376271313191e-02 -5.000000000000000278e-02
2.240000000000000047e-01 -5.000084193970655289e-02 -5.000000000000000278e-02
2.250000000000000056e-01 -5.000084011645548193e-02 -5.000000000000000278e-02
2.260000000000000064e-01 -5.000083829296615018e-02 -5.000000000000000278e-02
2.270000000000000073e-01 -5.000083646924479569e-02 -5.000000000000000278e-02
2.280000000000000082e-01 -5.000083464529765653e-02 -5.000000000000000278e-02
2.290000000000000091e-01 -5.000083282113099159e-02 -5.000000000000000278e-02
2.300000000000000100e-01 -5.000083099675103199e-02 -5.000000000000000278e-02
2.310000000000000109e-01 -5.000082917216405048e-02 -5.000000000000000278e-02
2.320000000000000118e-01 -5.000082734737629209e-02 -5.000000000000000278e-02
2.330000000000000127e-01 -5.000082552239402955e-02 -5.000000000000000278e-02
2.340000000000000135e-01 -5.000082369722352871e-02 -5.000000000000000278e-02
2.350000000000000144e-01 -5.000082187187106231e-02 -5.000000000000000278e-02
2.360000000000000153e-01 -5.000082004634289617e-02 -5.000000000000000278e-02
2.370000000000000162e-01 -5.000081822064532389e-02 -5.000000000000000278e-02
2.380000000000000171e-01 -5.000081639478462514e-02 -5.000000000000000278e-02
2.390000000000000180e-01 -5.000081456876708658e-02 -5.000000000000000278e-02
2.399999999999999911e-01 -5.000081274259900177e-02 -5.000000000000000278e-02
2.409999999999999920e-01 -5.000081091628667124e-02 -5.000000000000000278e-02
2.419999999999999929e-01 -5.000080908983639549e-02 -5.000000000000000278e-02
2.429999999999999938e-01 -5.000080726325447505e-02 -5.000000000000000278e-02
2.439999999999999947e-01 -5.000080543654721738e-02 -5.000000000000000278e-02
2.449999999999999956e-01 -5.000080360972094379e-02 -5.000000000000000278e-02
2.459999999999999964e-01 -5.000080178278196175e-02 -5.000000000000000278e-02
2.469999999999999973e-01 -5.000079995573659952e-02 -5.000000000000000278e-02
2.479999999999999982e-01 -5.000079812859117845e-02 -5.000000000000000278e-02
2.489999999999999991e-01 -5.000079630135202680e-02 -5.000000000000000278e-02
2.500000000000000000e-01 -5.000079447402547977e-02 -5.000000000000000278e-02
2.510000000000000009e-01 -5.000079264661786566e-02 -5.000000000000000278e-02
2.520000000000000018e-01 -5.000079081913553353e-02 -5.000000000000000278e-02
2.530000000000000027e-01 -5.000078899158482554e-02 -5.000000000000000278e-02
2.540000000000000036e-01 -5.000078716397208384e-02 -5.000000000000000278e-02
2.550000000000000044e-01 -5.000078533630366445e-02 -5.000000000000000278e-02
2.560000000000000053e-01 -5.000078350858591647e-02 -5.000000000000000278e-02
2.570000000000000062e-01 -5.000078168082520286e-02 -5.000000000000000278e-02
2.580000000000000071e-01 -5.000077985302787964e-02 -5.000000000000000278e-02
2.590000000000000080e-01 -5.000077802520032366e-02 -5.000000000000000278e-02
2.600000000000000089e-01 -5.000077619734889095e-02 -5.000000000000000278e-02
2.610000000000000098e-01 -5.000077436947995835e-02 -5.000000000000000278e-02
2.620000000000000107e-01 -5.000077254159990964e-02 -5.000000000000000278e-02
2.630000000000000115e-01 -5.000077071371511472e-02 -5.000000000000000278e-02
2.640000000000000124e-01 -5.000076888583195739e-02 -5.000000000000000278e-02
2.650000000000000133e-01 -5.000076705795682142e-02 -5.000000000000000278e-02
2.660000000000000142e-01 -5.000076523009610446e-02 -5.000000000000000278e-02
2.670000000000000151e-01 -5.000076340225619725e-02 -5.000000000000000278e-02
2.680000000000000160e-01 -5.000076157444349051e-02 -5.000000000000000278e-02
2.690000000000000169e-01 -5.000075974666438189e-02 -5.000000000000000278e-02
2.700000000000000178e-01 -5.000075791892528293e-02 -5.000000000000000278e-02
2.710000000000000187e-01 -5.000075609123259129e-02 -5.000000000000000278e-02
2.720000000000000195e-01 -5.000075426359272546e-02 -5.000000000000000278e-02
2.730000000000000204e-01 -5.000075243601208308e-02 -5.000000000000000278e-02
2.740000000000000213e-01 -5.000075060849709652e-02 -5.000000000000000278e-02
2.750000000000000222e-01 -5.000074878105416343e-02 -5.000000000000000278e-02
2.760000000000000231e-01 -5.000074695368972311e-02 -5.000000000000000278e-02
2.770000000000000240e-01 -5.000074512641019403e-02 -5.000000000000000278e-02
2.780000000000000249e-01 -5.000074329922200161e-02 -5.000000000000000278e-02
2.790000000000000258e-01 -5.000074147213157127e-02 -5.000000000000000278e-02
2.800000000000000266e-01 -5.000073964514534230e-02 -5.000000000000000278e-02
2.810000000000000275e-01 -5.000073781826975400e-02 -5.000000000000000278e-02
2.820000000000000284e-01 -5.000073599151123871e-02 -5.000000000000000278e-02
2.830000000000000293e-01 -5.000073416487624267e-02 -5.000000000000000278e-02
2.840000000000000302e-01 -5.000073233837120518e-02 -5.000000000000000278e-02
2.850000000000000311e-01 -5.000073051200257940e-02 -5.000000000000000278e-02
2.860000000000000320e-01 -5.000072868577681157e-02 -5.000000000000000278e-02
2.870000000000000329e-01 -5.000072685970035485e-02 -5.000000000000000278e-02
2.880000000000000338e-01 -5.000072503377966243e-02 -5.000000000000000278e-02
2.889999999999999791e-01 -5.000072320802119441e-02 -5.000000000000000278e-02
2.899999999999999800e-01 -5.000072138243141784e-02 -5.000000000000000278e-02
2.909999999999999809e-01 -5.000071955701677895e-02 -5.000000000000000278e-02
2.919999999999999818e-01 -5.000071773178376561e-02 -5.000000000000000278e-02
2.929999999999999827e-01 -5.000071590673883098e-02 -5.000000000000000278e-02
2.939999999999999836e-01 -5.000071408188844907e-02 -5.000000000000000278e-02
2.949999999999999845e-01 -5.000071225723909385e-02 -5.000000000000000278e-02
2.959999999999999853e-01 -5.000071043279723931e-02 -5.000000000000000278e-02
2.969999999999999862e-01 -5.000070860856936639e-02 -5.000000000000000278e-02
2.979999999999999871e-01 -5.000070678456195600e-02 -5.000000000000000278e-02
2.989999999999999880e-01 -5.000070496078149601e-02 -5.000000000000000278e-02
2.999999999999999889e-01 -5.000070313723445348e-02 -5.000000000000000278e-02
3.009999999999999898e-01 -5.000070131392733708e-02 -5.000000000000000278e-02
3.019999999999999907e-01 -5.000069949086662080e-02 -5.000000000000000278e-02
3.029999999999999916e-01 -5.000069766805879945e-02 -5.000000000000000278e-02
3.039999999999999925e-01 -5.000069584551037477e-02 -5.000000000000000278e-02
3.049999999999999933e-01 -5.000069402322784157e-02 -5.000000000000000278e-02
3.059999999999999942e-01 -5.000069220121768770e-02 -5.000000000000000278e-02
3.069999999999999951e-01 -5.000069037948642880e-02 -5.000000000000000278e-02
3.079999999999999960e-01 -5.000068855804055273e-02 -5.000000000000000278e-02
3.089999999999999969e-01 -5.000068673688657511e-02 -5.000000000000000278e-02
3.099999999999999978e-01 -5.000068491603099768e-02 -5.000000000000000278e-02
3.109999999999999987e-01 -5.000068309548032913e-02 -5.000000000000000278e-02
3.119999999999999996e-01 -5.000068127524107814e-02 -5.000000000000000278e-02
3.130000000000000004e-01 -5.000067945531976032e-02 -5.000000000000000278e-02
3.140000000000000013e-01 -5.000067763572288437e-02 -5.000000000000000278e-02
3.150000000000000022e-01 -5.000067581645697978e-02 -5.000000000000000278e-02
3.160000000000000031e-01 -5.000067399752854830e-02 -5.000000000000000278e-02
3.170000000000000040e-01 -5.000067217894411942e-02 -5.000000000000000278e-02
3.180000000000000049e-01 -5.000067036071020876e-02 -5.000000000000000278e-02
3.190000000000000058e-01 -5.000066854283334583e-02 -5.000000000000000278e-02
3.200000000000000067e-01 -5.000066672532004625e-02 -5.000000000000000278e-02
3.210000000000000075e-01 -5.000066490817684645e-02 -5.000000000000000278e-02
3.220000000000000084e-01 -5.000066309141026899e-02 -5.000000000000000278e-02
3.230000000000000093e-01 -5.000066127502684338e-02 -5.000000000000000278e-02
3.240000000000000102e-01 -5.000065945903310605e-02 -5.000000000000000278e-02
3.250000000000000111e-01 -5.000065764343558650e-02 -5.000000000000000278e-02
3.260000000000000120e-01 -5.000065582824081423e-02 -5.000000000000000278e-02
3.270000000000000129e-01 -5.000065401345533261e-02 -5.000000000000000278e-02
3.280000000000000138e-01 -5.000065219908567116e-02 -5.000000000000000278e-02
3.290000000000000147e-01 -5.000065038513837323e-02 -5.000000000000000278e-02
3.300000000000000155e-01 -5.000064857161998222e-02 -5.000000000000000278e-02
3.310000000000000164e-01 -5.000064675853703455e-02 -5.000000000000000278e-02
3.320000000000000173e-01 -5.000064494589607361e-02 -5.000000000000000278e-02
3.330000000000000182e-01 -5.000064313370363583e-02 -5.000000000000000278e-02
3.340000000000000191e-01 -5.000064132196628541e-02 -5.000000000000000278e-02
3.350000000000000200e-01 -5.000063951069055185e-02 -5.000000000000000278e-02
3.360000000000000209e-01 -5.000063769988298545e-02 -5.000000000000000278e-02
3.370000000000000218e-01 -5.000063588955013655e-02 -5.000000000000000278e-02
3.380000000000000226e-01 -5.000063407969856238e-02 -5.000000000000000278e-02
3.390000000000000235e-01 -5.000063227033479940e-02 -5.000000000000000278e-02
3.400000000000000244e-01 -5.000063046146541179e-02 -5.000000000000000278e-02
3.410000000000000253e-01 -5.000062865309694293e-02 -5.000000000000000278e-02
3.420000000000000262e-01 -5.000062684523595702e-02 -5.000000000000000278e-02
3.430000000000000271e-01 -5.000062503788900437e-02 -5.000000000000000278e-02
3.440000000000000280e-01 -5.000062323106263529e-02 -5.000000000000000278e-02
3.450000000000000289e-01 -5.000062142476341398e-02 -5.000000000000000278e-02
3.460000000000000298e-01 -5.000061961899789076e-02 -5.000000000000000278e-02
3.470000000000000306e-01 -5.000061781377262982e-02 -5.000000000000000278e-02
3.480000000000000315e-01 -5.000061600909419535e-02 -5.000000000000000278e-02
3.490000000000000324e-01 -5.000061420496913073e-02 -5.000000000000000278e-02
3.500000000000000333e-01 -5.000061240140401403e-02 -5.000000000000000278e-02
3.510000000000000342e-01 -5.000061059840539557e-02 -5.000000000000000278e-02
3.519999999999999796e-01 -5.000060879597984648e-02 -5.000000000000000278e-02
3.529999999999999805e-01 -5.000060699413391707e-02 -5.000000000000000278e-02
3.539999999999999813e-01 -5.000060519287418542e-02 -5.000000000000000278e-02
3.549999999999999822e-01 -5.000060339220720185e-02 -5.000000000000000278e-02
3.559999999999999831e-01 -5.000060159213953748e-02 -5.000000000000000278e-02
3.569999999999999840e-01 -5.000059979267775651e-02 -5.000000000000000278e-02
3.579999999999999849e-01 -5.000059799382843007e-02 -5.000000000000000278e-02
3.589999999999999858e-01 -5.000059619559810847e-02 -5.000000000000000278e-02
3.599999999999999867e-01 -5.000059439799337674e-02 -5.000000000000000278e-02
3.609999999999999876e-01 -5.000059260102078518e-02 -5.000000000000000278e-02
3.619999999999999885e-01 -5.000059080468691186e-02 -5.000000000000000278e-02
3.629999999999999893e-01 -5.000058900899832098e-02 -5.000000000000000278e-02
3.639999999999999902e-01 -5.000058721396157674e-02 -5.000000000000000278e-02
3.649999999999999911e-01 -5.000058541958325026e-02 -5.000000000000000278e-02
3.659999999999999920e-01 -5.000058362586991267e-02 -5.000000000000000278e-02
3.669999999999999929e-01 -5.000058183282812818e-02 -5.000000000000000278e-02
3.679999999999999938e-01 -5.000058004046446097e-02 -5.000000000000000278e-02
3.689999999999999947e-01 -5.000057824878548912e-02 -5.000000000000000278e-02
3.699999999999999956e-01 -5.000057645779776988e-02 -5.000000000000000278e-02
3.709999999999999964e-01 -5.000057466750788826e-02 -5.000000000000000278e-02
3.719999999999999973e-01 -5.000057287792239458e-02 -5.000000000000000278e-02
3.729999999999999982e-01 -5.000057108904787384e-02 -5.000000000000000278e-02
3.739999999999999991e-01 -5.000056930089088331e-02 -5.000000000000000278e-02
3.750000000000000000e-01 -5.000056751345799411e-02 -5.000000000000000278e-02
3.760000000000000009e-01 -5.000056572675577737e-02 -5.000000000000000278e-02
3.770000000000000018e-01 -5.000056394079079730e-02 -5.000000000000000278e-02
3.780000000000000027e-01 -5.000056215556963196e-02 -5.000000000000000278e-02
3.790000000000000036e-01 -5.000056037109883167e-02 -5.000000000000000278e-02
3.800000000000000044e-01 -5.000055858738498143e-02 -5.000000000000000278e-02
3.810000000000000053e-01 -5.000055680443464545e-02 -5.000000000000000278e-02
3.820000000000000062e-01 -5.000055502225438792e-02 -5.000000000000000278e-02
3.830000000000000071e-01 -5.000055324085076608e-02 -5.000000000000000278e-02
3.840000000000000080e-01 -5.000055146023036495e-02 -5.000000000000000278e-02
3.850000000000000089e-01 -5.000054968039974179e-02 -5.000000000000000278e-02
3.860000000000000098e-01 -5.000054790136546079e-02 -5.000000000000000278e-02
3.870000000000000107e-01 -5.000054612313408614e-02 -5.000000000000000278e-02
3.880000000000000115e-01 -5.000054434571218204e-02 -5.000000000000000278e-02
3.890000000000000124e-01 -5.000054256910631961e-02 -5.000000000000000278e-02
3.900000000000000133e-01 -5.000054079332306306e-02 -5.000000000000000278e-02
3.910000000000000142e-01 -5.000053901836896963e-02 -5.000000000000000278e-02
3.920000000000000151e-01 -5.000053724425059659e-02 -5.000000000000000278e-02
3.930000000000000160e-01 -5.000053547097451506e-02 -5.000000000000000278e-02
3.940000000000000169e-01 -5.000053369854728924e-02 -5.000000000000000278e-02
3.950000000000000178e-01 -5.000053192697546944e-02 -5.000000000000000278e-02
3.960000000000000187e-01 -5.000053015626561986e-02 -5.000000000000000278e-02
3.970000000000000195e-01 -5.000052838642430469e-02 -5.000000000000000278e-02
3.980000000000000204e-01 -5.000052661745806731e-02 -5.000000000000000278e-02
3.990000000000000213e-01 -5.000052484937348579e-02 -5.000000000000000278e-02
4.000000000000000222e-01 -5.000052308217709657e-02 -5.000000000000000278e-02
4.010000000000000231e-01 -5.000052131587546383e-02 -5.000000000000000278e-02
4.020000000000000240e-01 -5.000051955047514485e-02 -5.000000000000000278e-02
4.030000000000000249e-01 -5.000051778598268992e-02 -5.000000000000000278e-02
4.040000000000000258e-01 -5.000051602240464937e-02 -5.000000000000000278e-02
4.050000000000000266e-01 -5.000051425974758046e-02 -5.000000000000000278e-02
4.060000000000000275e-01 -5.000051249801802655e-02 -5.000000000000000278e-02
4.070000000000000284e-01 -5.000051073722254491e-02 -5.000000000000000278e-02
4.080000000000000293e-01 -5.000050897736767891e-02 -5.000000000000000278e-02
4.090000000000000302e-01 -5.000050721845997193e-02 -5.000000000000000278e-02
4.100000000000000311e-01 -5.000050546050598121e-02 -5.000000000000000278e-02
4.110000000000000320e-01 -5.000050370351223628e-02 -5.000000000000000278e-02
4.120000000000000329e-01 -5.000050194748529436e-02 -5.000000000000000278e-02
4.130000000000000338e-01 -5.000050019243168498e-02 -5.000000000000000278e-02
4.140000000000000346e-01 -5.000049843835795843e-02 -5.000000000000000278e-02
4.150000000000000355e-01 -5.000049668527065116e-02 -5.000000000000000278e-02
4.160000000000000364e-01 -5.000049493317629962e-02 -5.000000000000000278e-02
4.169999999999999818e-01 -5.000049318208144022e-02 -5.000000000000000278e-02
4.179999999999999827e-01 -5.000049143199260943e-02 -5.000000000000000278e-02
4.189999999999999836e-01 -5.000048968291633672e-02 -5.000000000000000278e-02
4.199999999999999845e-01 -5.000048793485916548e-02 -5.000000000000000278e-02
4.209999999999999853e-01 -5.000048618782761134e-02 -5.000000000000000278e-02
4.219999999999999862e-01 -5.000048444182821072e-02 -5.000000000000000278e-02
4.229999999999999871e-01 -5.000048269686748620e-02 -5.000000000000000278e-02
4.239999999999999880e-01 -5.000048095295197420e-02 -5.000000000000000278e-02
4.249999999999999889e-01 -5.000047921008819035e-02 -5.000000000000000278e-02
4.259999999999999898e-01 -5.000047746828265027e-02 -5.000000000000000278e-02
4.269999999999999907e-01 -5.000047572754189040e-02 -5.000000000000000278e-02
4.279999999999999916e-01 -5.000047398787241942e-02 -5.000000000000000278e-02
4.289999999999999925e-01 -5.000047224928074602e-02 -5.000000000000000278e-02
4.299999999999999933e-01 -5.000047051177340662e-02 -5.000000000000000278e-02
4.309999999999999942e-01 -5.000046877535689605e-02 -5.000000000000000278e-02
4.319999999999999951e-01 -5.000046704003772990e-02 -5.000000000000000278e-02
4.329999999999999960e-01 -5.000046530582241688e-02 -5.000000000000000278e-02
4.339999999999999969e-01 -5.000046357271747260e-02 -5.000000000000000278e-02
4.349999999999999978e-01 -5.000046184072939187e-02 -5.000000000000000278e-02
4.359999999999999987e-01 -5.000046010986467643e-02 -5.000000000000000278e-02
4.369999999999999996e-01 -5.000045838012984190e-02 -5.000000000000000278e-02
4.380000000000000004e-01 -5.000045665153136920e-02 -5.000000000000000278e-02
4.390000000000000013e-01 -5.000045492407576703e-02 -5.000000000000000278e-02
4.400000000000000022e-01 -5.000045319776952324e-02 -5.000000000000000278e-02
4.410000000000000031e-01 -5.000045147261913264e-02 -5.000000000000000278e-02
4.420000000000000040e-01 -5.000044974863109004e-02 -5.000000000000000278e-02
4.430000000000000049e-01 -5.000044802581187636e-02 -5.000000000000000278e-02
4.440000000000000058e-01 -5.000044630416797947e-02 -5.000000000000000278e-02
4.450000000000000067e-01 -5.000044458370588724e-02 -5.000000000000000278e-02
4.460000000000000075e-01 -5.000044286443206670e-02 -5.000000000000000278e-02
4.470000000000000084e-01 -5.000044114635301268e-02 -5.000000000000000278e-02
4.480000000000000093e-01 -5.000043942947519221e-02 -5.000000000000000278e-02
4.490000000000000102e-01 -5.000043771380507929e-02 -5.000000000000000278e-02
4.500000000000000111e-01 -5.000043599934914790e-02 -5.000000000000000278e-02
4.510000000000000120e-01 -5.000043428611386509e-02 -5.000000000000000278e-02
4.520000000000000129e-01 -5.000043257410569791e-02 -5.000000000000000278e-02
4.530000000000000138e-01 -5.000043086333110648e-02 -5.000000000000000278e-02
4.540000000000000147e-01 -5.000042915379655090e-02 -5.000000000000000278e-02
4.550000000000000155e-01 -5.000042744550849821e-02 -5.000000000000000278e-02
4.560000000000000164e-01 -5.000042573847338773e-02 -5.000000000000000278e-02
4.570000000000000173e-01 -5.000042403269768648e-02 -5.000000000000000278e-02
4.580000000000000182e-01 -5.000042232818784071e-02 -5.000000000000000278e-02
4.590000000000000191e-01 -5.000042062495028972e-02 -5.000000000000000278e-02
4.600000000000000200e-01 -5.000041892299148666e-02 -5.000000000000000278e-02
4.610000000000000209e-01 -5.000041722231787084e-02 -5.000000000000000278e-02
4.620000000000000218e-01 -5.000041552293587460e-02 -5.000000000000000278e-02
4.630000000000000226e-01 -5.000041382485194419e-02 -5.000000000000000278e-02
4.640000000000000235e-01 -5.000041212807250501e-02 -5.000000000000000278e-02
4.650000000000000244e-01 -5.000041043260398943e-02 -5.000000000000000278e-02
4.660000000000000253e-01 -5.000040873845282285e-02 -5.000000000000000278e-02
4.670000000000000262e-01 -5.000040704562542376e-02 -5.000000000000000278e-02
4.680000000000000271e-01 -5.000040535412822451e-02 -5.000000000000000278e-02
4.690000000000000280e-01 -5.000040366396762970e-02 -5.000000000000000278e-02
4.700000000000000289e-01 -5.000040197515006474e-02 -5.000000000000000278e-02
4.710000000000000298e-01 -5.000040028768193423e-02 -5.000000000000000278e-02
4.720000000000000306e-01 -5.000039860156964278e-02 -5.000000000000000278e-02
4.730000000000000315e-01 -5.000039691681960191e-02 -5.000000000000000278e-02
4.740000000000000324e-01 -5.000039523343820236e-02 -5.000000000000000278e-02
4.750000000000000333e-01 -5.000039355143185565e-02 -5.000000000000000278e-02
4.760000000000000342e-01 -5.000039187080695252e-02 -5.000000000000000278e-02
4.770000000000000351e-01 -5.000039019156988368e-02 -5.000000000000000278e-02
4.780000000000000360e-01 -5.000038851372702597e-02 -5.000000000000000278e-02
4.790000000000000369e-01 -5.000038683728478400e-02 -5.000000000000000278e-02
4.799999999999999822e-01 -5.000038516224952073e-02 -5.000000000000000278e-02
4.809999999999999831e-01 -5.000038348862761994e-02 -5.000000000000000278e-02
4.819999999999999840e-01 -5.000038181642545848e-02 -5.000000000000000278e-02
4.829999999999999849e-01 -5.000038014564940625e-02 -5.000000000000000278e-02
4.839999999999999858e-01 -5.000037847630582621e-02 -5.000000000000000278e-02
4.849999999999999867e-01 -5.000037680840108134e-02 -5.000000000000000278e-02
4.859999999999999876e-01 -5.000037514194153460e-02 -5.000000000000000278e-02
4.869999999999999885e-01 -5.000037347693354201e-02 -5.000000000000000278e-02
4.879999999999999893e-01 -5.000037181338345266e-02 -5.000000000000000278e-02
4.889999999999999902e-01 -5.000037015129761564e-02 -5.000000000000000278e-02
4.899999999999999911e-01 -5.000036849068237310e-02 -5.000000000000000278e-02
4.909999999999999920e-01 -5.000036683154407413e-02 -5.000000000000000278e-02
4.919999999999999929e-01 -5.000036517388904700e-02 -5.000000000000000278e-02
4.929999999999999938e-01 -5.000036351772362692e-02 -5.000000000000000278e-02
4.939999999999999947e-01 -5.000036186305414215e-02 -5.000000000000000278e-02
4.949999999999999956e-01 -5.000036020988692098e-02 -5.000000000000000278e-02
4.959999999999999964e-01 -5.000035855822828473e-02 -5.000000000000000278e-02
4.969999999999999973e-01 -5.000035690808454780e-02 -5.000000000000000278e-02
4.979999999999999982e-01 -5.000035525946201764e-02 -5.000000000000000278e-02
4.989999999999999991e-01 -5.000035361236701559e-02 -5.000000000000000278e-02
5.010000000000000009e-01 9.334523796757782099e-04 2.029227703378919979e-03
5.020000000000000018e-01 1.145180000554937155e-03 2.132628547985481772e-03
5.030000000000000027e-01 1.356800846775701661e-03 2.240850046627244126e-03
5.040000000000000036e-01 1.568592664358575695e-03 2.354092443734226783e-03
5.050000000000000044e-01 1.780842202489129125e-03 2.472563035874194345e-03
5.060000000000000053e-01 1.993845354281304980e-03 2.596476358143995702e-03
5.070000000000000062e-01 2.207907296935320354e-03 2.726054372541700938e-03
5.080000000000000071e-01 2.423342631113786436e-03 2.861526658187583515e-03
5.090000000000000080e-01 2.640475519444429944e-03 3.003130603252721336e-03
5.100000000000000089e-01 2.859639823973081363e-03 3.151111598444441414e-03
5.110000000000000098e-01 3.081179242427791246e-03 3.305723231888139328e-03
5.120000000000000107e-01 3.305447443144775635e-03 3.467227485234993922e-03
5.130000000000000115e-01 3.532808198494248077e-03 3.635894930814984743e-03
5.140000000000000124e-01 3.763635516634436171e-03 3.812004929644161044e-03
5.150000000000000133e-01 3.998313771429897259e-03 3.995845830084632580e-03
5.160000000000000142e-01 4.237237830355767253e-03 4.187715166944904789e-03
5.170000000000000151e-01 4.480813180200063361e-03 4.387919860797260402e-03
5.180000000000000160e-01 4.729456050387712170e-03 4.596776417277878383e-03
5.190000000000000169e-01 4.983593533711434126e-03 4.814611126123973135e-03
5.200000000000000178e-01 5.243663704290310937e-03 5.041760259690983292e-03
5.210000000000000187e-01 5.510115732532979045e-03 5.278570270681229824e-03
5.220000000000000195e-01 5.783409996904898681e-03 5.525397988803937635e-03
5.230000000000000204e-01 6.064018192264703302e-03 5.782610816074651092e-03
5.240000000000000213e-01 6.352423434566279066e-03 6.050586920450516312e-03
5.250000000000000222e-01 6.649120361664083781e-03 6.329715427485752173e-03
5.260000000000000231e-01 6.954615230021881679e-03 6.620396609680057054e-03
5.270000000000000240e-01 7.269426007043748236e-03 6.923042073180550073e-03
5.280000000000000249e-01 7.594082458803011471e-03 7.238074941486137039e-03
5.290000000000000258e-01 7.929126232894814427e-03 7.565930035791146313e-03
5.300000000000000266e-01 8.275110936159416064e-03 7.907054051593448429e-03
5.310000000000000275e-01 8.632602207006168787e-03 8.261905731180307216e-03
5.320000000000000284e-01 9.002177782051971888e-03 8.630956031593788741e-03
5.330000000000000293e-01 9.384427556810301732e-03 9.014688287665802505e-03
5.340000000000000302e-01 9.779953640118303065e-03 9.413598369701648219e-03
5.350000000000000311e-01 1.018937040203643334e-02 9.828194835379697875e-03
5.360000000000000320e-01 1.061330451489513049e-02 1.025899907542369288e-02
5.370000000000000329e-01 1.105239498719558407e-02 1.070654545259369303e-02
5.380000000000000338e-01 1.150729319005544017e-02 1.117138143353084249e-02
5.390000000000000346e-01 1.197866287586338632e-02 1.165406771298138980e-02
5.400000000000000355e-01 1.246718018885251654e-02 1.215517832991495732e-02
5.410000000000000364e-01 1.297353366722190857e-02 1.267530077504311174e-02
5.420000000000000373e-01 1.349842423651665714e-02 1.321503608923486027e-02
5.430000000000000382e-01 1.404256519388999598e-02 1.377499895231707253e-02
5.440000000000000391e-01 1.460668218292883805e-02 1.435581776173964347e-02
5.450000000000000400e-01 1.519151315868568289e-02 1.495813470057750713e-02
5.460000000000000409e-01 1.579780834256055283e-02 1.558260579433452635e-02
5.470000000000000417e-01 1.642633016669025475e-02 1.622990095600723368e-02
5.480000000000000426e-01 1.707785320746314089e-02 1.690070401886115126e-02
5.490000000000000435e-01 1.775316410782082008e-02 1.759571275636627810e-02
5.500000000000000444e-01 1.845306148795647361e-02 1.831563888873421336e-02
5.510000000000000453e-01 1.917835584405533367e-02 1.906120807549489815e-02
5.520000000000000462e-01 1.992986943470154149e-02 1.983315989354853676e-02
5.530000000000000471e-01 2.070843615456738340e-02 2.063224780012474710e-02
5.540000000000000480e-01 2.151490139502500870e-02 2.145923908008044376e-02
5.550000000000000488e-01 2.235012189128945947e-02 2.231491477696644077e-02
5.560000000000000497e-01 2.321496555571928716e-02 2.320006960729351433e-02
5.570000000000000506e-01 2.411031129689397007e-02 2.411551185742910261e-02
5.580000000000000515e-01 2.503704882409789681e-02 2.506206326255880704e-02
5.590000000000000524e-01 2.599607843681440295e-02 2.604055886714879559e-02
5.600000000000000533e-01 2.698831079887726095e-02 2.705184686635046104e-02
5.610000000000000542e-01 2.801466669687958932e-02 2.809678842779313873e-02
5.620000000000000551e-01 2.907607678248496155e-02 2.917625749321701989e-02
5.630000000000000560e-01 3.017348129826159797e-02 3.029114055940640773e-02
5.640000000000000568e-01 3.130782978668111838e-02 3.144233643789135640e-02
5.650000000000000577e-01 3.248008078190767894e-02 3.263075599289610995e-02
5.660000000000000586e-01 3.369120148402823811e-02 3.385732185702321206e-02
5.670000000000000595e-01 3.494216741537577858e-02 3.512296812417528558e-02
5.680000000000000604e-01 3.623396205859465147e-02 3.642864001922910266e-02
5.690000000000000613e-01 3.756757647610867168e-02 3.777529354399205425e-02
5.700000000000000622e-01 3.894400891066318593e-02 3.916389509898716981e-02
5.710000000000000631e-01 4.036426436663022310e-02 4.059542108063034227e-02
5.720000000000000639e-01 4.182935417174774712e-02 4.207085745338241811e-02
5.730000000000000648e-01 4.334029551900831639e-02 4.359119929647871372e-02
5.740000000000000657e-01 4.489811098839891629e-02 4.515745032486100791e-02
5.750000000000000666e-01 4.650382804821229232e-02 4.677062238395910537e-02
5.760000000000000675e-01 4.815847853568898385e-02 4.843173491799430269e-02
5.769999999999999574e-01 4.986309811669518283e-02 5.014181441150287327e-02
5.779999999999999583e-01 5.161872572425955236e-02 5.190189380380529766e-02
5.789999999999999591e-01 5.342640297570652730e-02 5.371301187617345124e-02
5.799999999999999600e-01 5.528717356820427725e-02 5.557621261148298908e-02
5.809999999999999609e-01 5.720208265255517788e-02 5.749254452616447270e-02
5.819999999999999618e-01 5.917217618503908122e-02 5.946305997430308826e-02
5.829999999999999627e-01 6.119850025719587167e-02 6.148881442376998713e-02
5.839999999999999636e-01 6.328210040341317177e-02 6.357086570430442451e-02
5.849999999999999645e-01 6.542402088622394085e-02 6.571027322750276622e-02
5.859999999999999654e-01 6.762530395924501447e-02 6.790809717870936735e-02
5.869999999999999662e-01 6.988698910770296813e-02 7.016539768084310846e-02
5.879999999999999671e-01 7.221011226652643278e-02 7.248323393023643757e-02
5.889999999999999680e-01 7.459570501601882342e-02 7.486266330460340790e-02
5.899999999999999689e-01 7.704479375513263728e-02 7.730474044329964378e-02
5.909999999999999698e-01 7.955839885241845766e-02 7.981051630007959807e-02
5.919999999999999707e-01 8.213753377474414252e-02 8.238103716860367687e-02
5.929999999999999716e-01 8.478320419389691331e-02 8.501734368099501948e-02
5.939999999999999725e-01 8.749640707125286299e-02 8.772046977979236493e-02
5.949999999999999734e-01 9.027812972068362252e-02 9.049144166369584019e-02
5.959999999999999742e-01 9.312934884994232554e-02 9.333127670755247962e-02
5.969999999999999751e-01 9.605102958079650421e-02 9.624098235707784221e-02
5.979999999999999760e-01 9.904412444820227812e-02 9.922155499886320396e-02
5.989999999999999769e-01 1.021095723788777998e-01 1.022739788062698441e-01
5.999999999999999778e-01 1.052482976496346284e-01 1.053992245618642909e-01
6.009999999999999787e-01 1.084612088259236384e-01 1.085982484571028917e-01
6.019999999999999796e-01 1.117491976810228022e-01 1.118719908700280818e-01
6.029999999999999805e-01 1.151131380964054707e-01 1.152213751217933541e-01
6.039999999999999813e-01 1.185538849438251274e-01 1.186473062128880207e-01
6.049999999999999822e-01 1.220722729497181192e-01 1.221506695399899450e-01
6.059999999999999831e-01 1.256691155425637141e-01 1.257323295944278441e-01
6.069999999999999840e-01 1.293452036838895758e-01 1.293931286432912497e-01
6.079999999999999849e-01 1.331013046836651559e-01 1.331338853942817535e-01
6.089999999999999858e-01 1.369381610008462424e-01 1.369553936454531717e-01
6.099999999999999867e-01 1.408564890299378036e-01 1.408584209210449745e-01
6.109999999999999876e-01 1.448569778744057401e-01 1.448437070946670124e-01
6.119999999999999885e-01 1.489402881079174568e-01 1.489119630011477569e-01
6.129999999999999893e-01 1.531070505243509461e-01 1.530638690384111267e-01
6.139999999999999902e-01 1.573578648776327304e-01 1.573000737608037103e-01
6.149999999999999911e-01 1.616932986124582916e-01 1.616211924653392085e-01
6.159999999999999920e-01 1.661138855870431807e-01 1.660278057723866274e-01
6.169999999999999929e-01 1.706201247890812289e-01 1.705204582023714943e-01
6.179999999999999938e-01 1.752124790461388470e-01 1.750996567501133527e-01
6.189999999999999947e-01 1.798913737317751060e-01 1.797658694584677863e-01
6.199999999999999956e-01 1.846571954687124539e-01 1.845195239929892372e-01
6.209999999999999964e-01 1.895102908304407696e-01 1.893610062193741561e-01
6.219999999999999973e-01 1.944509650427029834e-01 1.942906587854881795e-01
6.229999999999999982e-01 1.994794806863223191e-01 1.993087797098226643e-01
6.239999999999999991e-01 2.045960564029154771e-01 2.044156209782639622e-01
6.250000000000000000e-01 2.098008656050662502e-01 2.096113871510978111e-01
6.260000000000000009e-01 2.150940351925808014e-01 2.148962339822053924e-01
6.270000000000000018e-01 2.204756442765010427e-01 2.202702670524417372e-01
6.280000000000000027e-01 2.259457229125868827e-01 2.257335404192168937e-01
6.290000000000000036e-01 2.315042508460236625e-01 2.312860552843286621e-01
6.300000000000000044e-01 2.371511562691596131e-01 2.369277586821217640e-01
6.310000000000000053e-01 2.428863145941111690e-01 2.426585421900708250e-01
6.320000000000000062e-01 2.487095472421122777e-01 2.484782406639042263e-01
6.330000000000000071e-01 2.546206204515282234e-01 2.543866309994038399e-01
6.340000000000000080e-01 2.606192441064771881e-01 2.603834309230290689e-01
6.350000000000000089e-01 2.667050705880515959e-01 2.664682978135241576e-01
6.360000000000000098e-01 2.728776936501368100e-01 2.726408275566770678e-01
6.370000000000000107e-01 2.791366473218860333e-01 2.789005534353998783e-01
6.380000000000000115e-01 2.854814048389032743e-01 2.852469450573052456e-01
6.390000000000000124e-01 2.919113776052283393e-01 2.916794073219466377e-01
6.400000000000000133e-01 2.984259141882257271e-01 2.981972794298874407e-01
6.410000000000000142e-01 3.050242993485163812e-01 3.047998339357533837e-01
6.420000000000000151e-01 3.117057531070670517e-01 3.114862758474072346e-01
6.430000000000000160e-01 3.184694298516070887e-01 3.182557417733707927e-01
6.440000000000000169e-01 3.253144174845177261e-01 3.251072991205958829e-01
6.450000000000000178e-01 3.322397366143446940e-01 3.320399453446608029e-01
6.460000000000000187e-01 3.392443397931077520e-01 3.390526072544423619e-01
6.470000000000000195e-01 3.463271108015435473e-01 3.461441403732788413e-01
6.480000000000000204e-01 3.534868639844387372e-01 3.533133283586015194e-01
6.490000000000000213e-01 3.607223436381750137e-01 3.605588824819757621e-01
6.500000000000000222e-01 3.680322234526137715e-01 3.678794411714425006e-01
6.510000000000000231e-01 3.754151060094017556e-01 3.752735696180075076e-01
6.520000000000000240e-01 3.828695223387782454e-01 3.827397594480692611e-01
6.530000000000000249e-01 3.903939315369161500e-01 3.902764284635213410e-01
6.540000000000000258e-01 3.979867204458120700e-01 3.978819204512048513e-01
6.550000000000000266e-01 4.056462033976817594e-01 4.055545050633207471e-01
6.560000000000000275e-01 4.133706220257887809e-01 4.132923777703443879e-01
6.570000000000000284e-01 4.211581451435902901e-01 4.210936598879120307e-01
6.580000000000000293e-01 4.290068686940062825e-01 4.289563986790732586e-01
6.590000000000000302e-01 4.369148157705927682e-01 4.368785675332224061e-01
6.600000000000000311e-01 4.448799367123135173e-01 4.448580662229413840e-01
6.610000000000000320e-01 4.529001092735420730e-01 4.528927212398949353e-01
6.620000000000000329e-01 4.609731388708671052e-01 4.609802862108338672e-01
6.630000000000000338e-01 4.690967589081775913e-01 4.691184423946644366e-01
6.640000000000000346e-01 4.772686311814323679e-01 4.773047992614460888e-01
6.650000000000000355e-01 4.854863463644412125e-01 4.855368951540797728e-01
6.660000000000000364e-01 4.937474245768663783e-01 4.938121980333464722e-01
6.670000000000000373e-01 5.020493160355831153e-01 5.021281063068471218e-01
6.680000000000000382e-01 5.103894017904364588e-01 5.104819497422895536e-01
6.690000000000000391e-01 5.187649945452982303e-01 5.188709904654527083e-01
6.700000000000000400e-01 5.271733395652546950e-01 5.272924240430488796e-01
6.710000000000000409e-01 5.356116156706187681e-01 5.357433806505851326e-01
6.720000000000000417e-01 5.440769363183454166e-01 5.442209263252076878e-01
6.730000000000000426e-01 5.525663507713215461e-01 5.527220643033943226e-01
6.740000000000000435e-01 5.610768453558472313e-01 5.612437364432353304e-01
6.750000000000000444e-01 5.696053448075364400e-01 5.697828247309233429e-01
6.760000000000000453e-01 5.781487137056782188e-01 5.783361528709445309e-01
6.770000000000000462e-01 5.867037579960288074e-01 5.869004879593383572e-01
6.780000000000000471e-01 5.952672266017995373e-01 5.954725422392702638e-01
6.790000000000000480e-01 6.038358131225152192e-01 6.040489749380257845e-01
6.800000000000000488e-01 6.124061576202413093e-01 6.126263941844165561e-01
6.810000000000000497e-01 6.209748484925451395e-01 6.212013590054512591e-01
6.820000000000000506e-01 6.295384244314085054e-01 6.297703814010036094e-01
6.830000000000000515e-01 6.380933764671398167e-01 6.383299284950755270e-01
6.840000000000000524e-01 6.466361500962161113e-01 6.468764247621302532e-01
6.850000000000000533e-01 6.551631474917871678e-01 6.554062543268409646e-01
6.860000000000000542e-01 6.636707297954670404e-01 6.639157633354739740e-01
6.870000000000000551e-01 6.721552194888339438e-01 6.724012623970031521e-01
6.880000000000000560e-01 6.806129028429577232e-01 6.808590290919253052e-01
6.890000000000000568e-01 6.890400324440569824e-01 6.892853105466267838e-01
6.900000000000000577e-01 6.974328297933092280e-01 6.976763260710315828e-01
6.910000000000000586e-01 7.057874879785922539e-01 7.060282698571401783e-01
6.920000000000000595e-01 7.141001744158813613e-01 7.143373137359579905e-01
6.930000000000000604e-01 7.223670336577812101e-01 7.225996099901941250e-01
6.940000000000000613e-01 7.305841902666017074e-01 7.308112942200043483e-01
6.950000000000000622e-01 7.387477517491829460e-01 7.389684882589447890e-01
6.960000000000000631e-01 7.468538115505635178e-01 7.470673031371961592e-01
6.970000000000000639e-01 7.548984521034284301e-01 7.551038420890240355e-01
6.980000000000000648e-01 7.628777479301448450e-01 7.630742036013365981e-01
6.990000000000000657e-01 7.707877687940544176e-01 7.709744845001158531e-01
7.000000000000000666e-01 7.786245828965643323e-01 7.788007830714053226e-01
7.010000000000000675e-01 7.863842601164412471e-01 7.865492022134554784e-01
7.020000000000000684e-01 7.940628752876208729e-01 7.942158526165472576e-01
7.030000000000000693e-01 8.016565115116955909e-01 8.017968559669418349e-01
7.039999999999999591e-01 8.091612635011630195e-01 8.092883481713317728e-01
7.049999999999999600e-01 8.165732409493884347e-01 8.166864825981104969e-01
7.059999999999999609e-01 8.238885719231513471e-01 8.239874333317028787e-01
7.069999999999999618e-01 8.311034062735731531e-01 8.311873984361705103e-01
7.079999999999999627e-01 8.382139190610772284e-01 8.382826032242332026e-01
7.089999999999999636e-01 8.452163139900467081e-01 8.452693035278182609e-01
7.099999999999999645e-01 8.521068268486833297e-01 8.521437889662111242e-01
7.109999999999999654e-01 8.588817289495801477e-01 8.589023862078474236e-01
7.119999999999999662e-01 8.655373305664167960e-01 8.655414622217657561e-01
7.129999999999999671e-01 8.720699843621866343e-01 8.720574275147189303e-01
7.139999999999999680e-01 8.784760888042718596e-01 8.784467393499311161e-01
7.149999999999999689e-01 8.847520915617110848e-01 8.847059049434833344e-01
7.159999999999999698e-01 8.908944928799350516e-01 8.908314846343086124e-01
7.169999999999999707e-01 8.968998489282845599e-01 8.968200950237866786e-01
7.179999999999999716e-01 9.027647751155524203e-01 9.026684120809418399e-01
7.189999999999999725e-01 9.084859493688846044e-01 9.083731742092677752e-01
7.199999999999999734e-01 9.140601153713130422e-01 9.139311852712280748e-01
7.209999999999999742e-01 9.194840857532654566e-01 9.193393175665180994e-01
7.219999999999999751e-01 9.247547452334186069e-01 9.245945147602105951e-01
7.229999999999999760e-01 9.298690537043048376e-01 9.296937947569542393e-01
7.239999999999999769e-01 9.348240492581136873e-01 9.346342525174485827e-01
7.249999999999999778e-01 9.396168511482471120e-01 9.394130628134756966e-01
7.259999999999999787e-01 9.442446626821959788e-01 9.440274829178355587e-01
7.269999999999999796e-01 9.487047740414223940e-01 9.484748552256044851e-01
7.279999999999999805e-01 9.529945650240158050e-01 9.527526098032108592e-01
7.289999999999999813e-01 9.571115077059837439e-01 9.568582668619095566e-01
7.299999999999999822e-01 9.610531690171419950e-01 9.607894391523231770e-01
7.309999999999999831e-01 9.648172132277028634e-01 9.645438342768153372e-01
7.319999999999999840e-01 9.684014043417465967e-01 9.681192569165627537e-01
7.329999999999999849e-01 9.718036083939516345e-01 9.715136109702956491e-01
7.339999999999999858e-01 9.750217956460234259e-01 9.747249016017939249e-01
7.349999999999999867e-01 9.780540426794811504e-01 9.777512371933363422e-01
7.359999999999999876e-01 9.808985343815654900e-01 9.805908312024282925e-01
7.369999999999999885e-01 9.835535658212077870e-01 9.832420039192554251e-01
7.379999999999999893e-01 9.860175440121966561e-01 9.857031841224429547e-01
7.389999999999999902e-01 9.882889895607763764e-01 9.879729106308382525e-01
7.399999999999999911e-01 9.903665381951899382e-01 9.900498337491679957e-01
7.409999999999999920e-01 9.922489421747823224e-01 9.919327166055711409e-01
7.419999999999999929e-01 9.939350715765193911e-01 9.936204363791489858e-01
7.429999999999999938e-01 9.954239154569398673e-01 9.951119854158297917e-01
7.439999999999999947e-01 9.967145828877852498e-01 9.964064722309933231e-01
7.449999999999999956e-01 9.978063038637293714e-01 9.975031223974600847e-01
7.459999999999999964e-01 9.986984300808655624e-01 9.984012793176063605e-01
7.469999999999999973e-01 9.993904355847784693e-01 9.991004048785273595e-01
7.479999999999999982e-01 9.998819172872686067e-01 9.996000799893344224e-01
7.489999999999999991e-01 1.000172595351012106e+00 9.999000049998333362e-01
7.500000000000000000e-01 1.000262313441622419e+00 1.000000000000000000e+00
7.510000000000000009e-01 1.000151038846833540e+00 9.999000049998333362e-01
7.520000000000000018e-01 9.998388624627084775e-01 9.996000799893344224e-01
7.530000000000000027e-01 9.993259986470163225e-01 9.991004048785273595e-01
7.540000000000000036e-01 9.986127849401164047e-01 9.984012793176063605e-01
7.550000000000000044e-01 9.976996816539112078e-01 9.975031223974600847e-01
7.560000000000000053e-01 9.965872713296567431e-01 9.964064722309933231e-01
7.570000000000000062e-01 9.952762580655863944e-01 9.951119854158297917e-01
7.580000000000000071e-01 9.937674667155627084e-01 9.936204363791489858e-01
7.590000000000000080e-01 9.920618419601447968e-01 9.919327166055711409e-01
7.600000000000000089e-01 9.901604472516726263e-01 9.900498337491679957e-01
7.610000000000000098e-01 9.880644636351494370e-01 9.879729106308382525e-01
7.620000000000000107e-01 9.857751884469289072e-01 9.857031841224429547e-01
7.630000000000000115e-01 9.832940338933824354e-01 9.832420039192554251e-01
7.640000000000000124e-01 9.806225255118832251e-01 9.805908312024282925e-01
7.650000000000000133e-01 9.777623005166777848e-01 9.777512371933363422e-01
7.660000000000000142e-01 9.747151060323447913e-01 9.747249016017939249e-01
7.670000000000000151e-01 9.714827972176924842e-01 9.715136109702956491e-01
7.680000000000000160e-01 9.680673352831821177e-01 9.681192569165627537e-01
7.690000000000000169e-01 9.644707854050127427e-01 9.645438342768153372e-01
7.700000000000000178e-01 9.606953145392429505e-01 9.607894391523231770e-01
7.710000000000000187e-01 9.567431891394003740e-01 9.568582668619095566e-01
7.720000000000000195e-01 9.526167727811908348e-01 9.527526098032108592e-01
7.730000000000000204e-01 9.483185236980238297e-01 9.484748552256044851e-01
7.740000000000000213e-01 9.438509922312132705e-01 9.440274829178355587e-01
7.750000000000000222e-01 9.392168181987842202e-01 9.394130628134756966e-01
7.760000000000000231e-01 9.344187281869340556e-01 9.346342525174485827e-01
7.770000000000000240e-01 9.294595327682905195e-01 9.296937947569542393e-01
7.780000000000000249e-01 9.243421236511725203e-01 9.245945147602105951e-01
7.790000000000000258e-01 9.190694707641453576e-01 9.193393175665180994e-01
7.800000000000000266e-01 9.136446192802211153e-01 9.139311852712280748e-01
7.810000000000000275e-01 9.080706865851091436e-01 9.083731742092677752e-01
7.820000000000000284e-01 9.023508591939638501e-01 9.026684120809418399e-01
7.830000000000000293e-01 8.964883896211195413e-01 8.968200950237866786e-01
7.840000000000000302e-01 8.904865932073287027e-01 8.908314846343086124e-01
7.850000000000000311e-01 8.843488449090302073e-01 8.847059049434833344e-01
7.860000000000000320e-01 8.780785760541961471e-01 8.784467393499311161e-01
7.870000000000000329e-01 8.716792710693075374e-01 8.720574275147189303e-01
7.880000000000000338e-01 8.651544641819814974e-01 8.655414622217657561e-01
7.890000000000000346e-01 8.585077361037909416e-01 8.589023862078474236e-01
7.900000000000000355e-01 8.517427106977643048e-01 8.521437889662111242e-01
7.910000000000000364e-01 8.448630516350337238e-01 8.452693035278182609e-01
7.920000000000000373e-01 8.378724590450689069e-01 8.382826032242332026e-01
7.930000000000000382e-01 8.307746661638619745e-01 8.311873984361705103e-01
7.940000000000000391e-01 8.235734359844074648e-01 8.239874333317028787e-01
7.950000000000000400e-01 8.162725579137228848e-01 8.166864825981104969e-01
7.960000000000000409e-01 8.088758444406267678e-01 8.092883481713317728e-01
7.970000000000000417e-01 8.013871278183635205e-01 8.017968559669410578e-01
7.980000000000000426e-01 7.938102567661574627e-01 7.942158526165463694e-01
7.990000000000000435e-01 7.861490931935947168e-01 7.865492022134545902e-01
8.000000000000000444e-01 7.784075089517233925e-01 7.788007830714045454e-01
8.010000000000000453e-01 7.705893826146287262e-01 7.709744845001149649e-01
8.020000000000000462e-01 7.626985962951023934e-01 7.630742036013357099e-01
8.030000000000000471e-01 7.547390324979929010e-01 7.551038420890231473e-01
8.040000000000000480e-01 7.467145710146244619e-01 7.470673031371952710e-01
8.050000000000000488e-01 7.386290858616139099e-01 7.389684882589437898e-01
8.060000000000000497e-01 7.304864422672812108e-01 7.308112942200034601e-01
8.070000000000000506e-01 7.222904937086828125e-01 7.225996099901931258e-01
8.080000000000000515e-01 7.140450790022330185e-01 7.143373137359571023e-01
8.090000000000000524e-01 7.057540194506934927e-01 7.060282698571391791e-01
8.100000000000000533e-01 6.974211160491997630e-01 6.976763260710305836e-01
8.110000000000000542e-01 6.890501467528568069e-01 6.892853105466258956e-01
8.120000000000000551e-01 6.806448638082864822e-01 6.808590290919243060e-01
8.130000000000000560e-01 6.722089911513843274e-01 6.724012623970022640e-01
8.140000000000000568e-01 6.637462218733811703e-01 6.639157633354730859e-01
8.150000000000000577e-01 6.552602157571887354e-01 6.554062543268399654e-01
8.160000000000000586e-01 6.467545968858441352e-01 6.468764247621293650e-01
8.170000000000000595e-01 6.382329513247231301e-01 6.383299284950745278e-01
8.180000000000000604e-01 6.296988248790833520e-01 6.297703814010026102e-01
8.190000000000000613e-01 6.211557209283000702e-01 6.212013590054502599e-01
8.200000000000000622e-01 6.126070983380692558e-01 6.126263941844155569e-01
8.210000000000000631e-01 6.040563694516799531e-01 6.040489749380247853e-01
8.220000000000000639e-01 5.955068981613105272e-01 5.954725422392692646e-01
8.230000000000000648e-01 5.869619980602063247e-01 5.869004879593374691e-01
8.240000000000000657e-01 5.784249306764217557e-01 5.783361528709435317e-01
8.250000000000000666e-01 5.698989037886682540e-01 5.697828247309224547e-01
8.260000000000000675e-01 5.613870698247253044e-01 5.612437364432343312e-01
8.270000000000000684e-01 5.528925243426847658e-01 5.527220643033933234e-01
8.280000000000000693e-01 5.444183045952143418e-01 5.442209263252067997e-01
8.290000000000000702e-01 5.359673881768690640e-01 5.357433806505842444e-01
8.300000000000000711e-01 5.275426917543801775e-01 5.272924240430479914e-01
8.310000000000000719e-01 5.191470698797249206e-01 5.188709904654518201e-01
8.320000000000000728e-01 5.107833138856515687e-01 5.104819497422886654e-01
8.329999999999999627e-01 5.024541508632562881e-01 5.021281063068471218e-01
8.339999999999999636e-01 4.941622427210459190e-01 4.938121980333464722e-01
8.349999999999999645e-01 4.859101853248811720e-01 4.855368951540797728e-01
8.359999999999999654e-01 4.777005077180381809e-01 4.773047992614460888e-01
8.369999999999999662e-01 4.695356714205530801e-01 4.691184423946644366e-01
8.379999999999999671e-01 4.614180698069316744e-01 4.609802862108338672e-01
8.389999999999999680e-01 4.533500275611890284e-01 4.528927212398949353e-01
8.399999999999999689e-01 4.453338002081220770e-01 4.448580662229413840e-01
8.409999999999999698e-01 4.373715737196373077e-01 4.368785675332224061e-01
8.419999999999999707e-01 4.294654641948526530e-01 4.289563986790732586e-01
8.429999999999999716e-01 4.216175176126548685e-01 4.210936598879120307e-01
8.439999999999999725e-01 4.138297096553071874e-01 4.132923777703443879e-01
8.449999999999999734e-01 4.061039456016413141e-01 4.055545050633207471e-01
8.459999999999999742e-01 3.984420602882948748e-01 3.978819204512048513e-01
8.469999999999999751e-01 3.908458181374397933e-01 3.902764284635213410e-01
8.479999999999999760e-01 3.833169132493428055e-01 3.827397594480692611e-01
8.489999999999999769e-01 3.758569695580955550e-01 3.752735696180075076e-01
8.499999999999999778e-01 3.684675410487884273e-01 3.678794411714425006e-01
8.509999999999999787e-01 3.611501120343623139e-01 3.605588824819757621e-01
8.519999999999999796e-01 3.539060974903518453e-01 3.533133283586015194e-01
8.529999999999999805e-01 3.467368434456928883e-01 3.461441403732788413e-01
8.539999999999999813e-01 3.396436274277315759e-01 3.390526072544423619e-01
8.549999999999999822e-01 3.326276589595797972e-01 3.320399453446608029e-01
8.559999999999999831e-01 3.256900801079015695e-01 3.251072991205958829e-01
8.569999999999999840e-01 3.188319660792374721e-01 3.182557417733707927e-01
8.579999999999999849e-01 3.120543258629344674e-01 3.114862758474072346e-01
8.589999999999999858e-01 3.053581029187596441e-01 3.047998339357533837e-01
8.599999999999999867e-01 2.987441759072613223e-01 2.981972794298874407e-01
8.609999999999999876e-01 2.922133594609322982e-01 2.916794073219466377e-01
8.619999999999999885e-01 2.857664049942579831e-01 2.852469450573052456e-01
8.629999999999999893e-01 2.794040015507017749e-01 2.789005534353998783e-01
8.639999999999999902e-01 2.731267766847166323e-01 2.726408275566770678e-01
8.649999999999999911e-01 2.669352973768635007e-01 2.664682978135241576e-01
8.659999999999999920e-01 2.608300709801413264e-01 2.603834309230290689e-01
8.669999999999999929e-01 2.548115461956457772e-01 2.543866309994038399e-01
8.679999999999999938e-01 2.488801140756819463e-01 2.484782406639042263e-01
8.689999999999999947e-01 2.430361090525043344e-01 2.426585421900708250e-01
8.699999999999999956e-01 2.372798099908348946e-01 2.369277586821217640e-01
8.709999999999999964e-01 2.316114412623861418e-01 2.312860552843286621e-01
8.719999999999999973e-01 2.260311738406102500e-01 2.257335404192168937e-01
8.729999999999999982e-01 2.205391264139195950e-01 2.202702670524417372e-01
8.739999999999999991e-01 2.151353665156851280e-01 2.148962339822053924e-01
8.750000000000000000e-01 2.098199116693219846e-01 2.096113871510978111e-01
8.760000000000000009e-01 2.045927305468128454e-01 2.044156209782639622e-01
8.770000000000000018e-01 1.994537441390673016e-01 1.993087797098226643e-01
8.780000000000000027e-01 1.944028269365366546e-01 1.942906587854881795e-01
8.790000000000000036e-01 1.894398081185364457e-01 1.893610062193741561e-01
8.800000000000000044e-01 1.845644727497951221e-01 1.845195239929892372e-01
8.810000000000000053e-01 1.797765629827504652e-01 1.797658694584677863e-01
8.820000000000000062e-01 1.750757792641821353e-01 1.750996567501133527e-01
8.830000000000000071e-01 1.704617815448032370e-01 1.705204582023714943e-01
8.840000000000000080e-01 1.659341904904542975e-01 1.660278057723866274e-01
8.850000000000000089e-01 1.614925886936351695e-01 1.616211924653392085e-01
8.860000000000000098e-01 1.571365218840825584e-01 1.573000737608037103e-01
8.870000000000000107e-01 1.528655001372141442e-01 1.530638690384111267e-01
8.880000000000000115e-01 1.486789990792511673e-01 1.489119630011477569e-01
8.890000000000000124e-01 1.445764610879008150e-01 1.448437070946670124e-01
8.900000000000000133e-01 1.405572964875221320e-01 1.408584209210449745e-01
8.910000000000000142e-01 1.366208847377196334e-01 1.369553936454531717e-01
8.920000000000000151e-01 1.327665756143947273e-01 1.331338853942817535e-01
8.930000000000000160e-01 1.289936903822736514e-01 1.293931286432912497e-01
8.940000000000000169e-01 1.253015229580278778e-01 1.257323295944278441e-01
8.950000000000000178e-01 1.216893410631054440e-01 1.221506695399899450e-01
8.960000000000000187e-01 1.181563873654474101e-01 1.186473062128880207e-01
8.970000000000000195e-01 1.147018806093205723e-01 1.152213751217933541e-01
8.980000000000000204e-01 1.113250167325077478e-01 1.118719908700280818e-01
8.990000000000000213e-01 1.080249699701684024e-01 1.085982484571028917e-01
9.000000000000000222e-01 1.048008939447014065e-01 1.053992245618642909e-01
9.010000000000000231e-01 1.016519227409912046e-01 1.022739788062698441e-01
9.020000000000000240e-01 9.857717196646140212e-02 9.922155499886320396e-02
9.030000000000000249e-01 9.557573979539005227e-02 9.624098235707784221e-02
9.040000000000000258e-01 9.264670799696836379e-02 9.333127670755247962e-02
9.050000000000000266e-01 8.978914294666284768e-02 9.049144166369584019e-02
9.060000000000000275e-01 8.700209662042253378e-02 8.772046977979236493e-02
9.070000000000000284e-01 8.428460757134939585e-02 8.501734368099501948e-02
9.080000000000000293e-01 8.163570188846371034e-02 8.238103716860367687e-02
9.090000000000000302e-01 7.905439413724051068e-02 7.981051630007959807e-02
9.100000000000000311e-01 7.653968828161782090e-02 7.730474044329964378e-02
9.110000000000000320e-01 7.409057858721522505e-02 7.486266330460340790e-02
9.120000000000000329e-01 7.170605050553539861e-02 7.248323393023643757e-02
9.130000000000000338e-01 6.938508153893138686e-02 7.016539768084310846e-02
9.140000000000000346e-01 6.712664208618954187e-02 6.790809717870936735e-02
9.150000000000000355e-01 6.492969626856007204e-02 6.571027322750276622e-02
9.160000000000000364e-01 6.279320273613615833e-02 6.357086570430442451e-02
9.170000000000000373e-01 6.071611545448186292e-02 6.148881442376998713e-02
9.180000000000000382e-01 5.869738447144027399e-02 5.946305997430308826e-02
9.190000000000000391e-01 5.673595666409624039e-02 5.749254452616447270e-02
9.200000000000000400e-01 5.483077646585832882e-02 5.557621261148298908e-02
9.210000000000000409e-01 5.298078657367801675e-02 5.371301187617345124e-02
9.220000000000000417e-01 5.118492863542509208e-02 5.190189380380529766e-02
9.230000000000000426e-01 4.944214391747869808e-02 5.014181441150287327e-02
9.240000000000000435e-01 4.775137395258934742e-02 4.843173491799412922e-02
9.250000000000000444e-01 4.611156116810451872e-02 4.677062238395889721e-02
9.260000000000000453e-01 4.452164949466876076e-02 4.515745032486082750e-02
9.270000000000000462e-01 4.298058495550709235e-02 4.359119929647854025e-02
9.280000000000000471e-01 4.148731623644531796e-02 4.207085745338223076e-02
9.290000000000000480e-01 4.004079523681272623e-02 4.059542108063019655e-02
9.300000000000000488e-01 3.863997760139994964e-02 3.916389509898699633e-02
9.310000000000000497e-01 3.728382323364279327e-02 3.777529354399190159e-02
9.320000000000000506e-01 3.597129679025611038e-02 3.642864001922895695e-02
9.330000000000000515e-01 3.470136815749341047e-02 3.512296812417514680e-02
9.340000000000000524e-01 3.347301290926964212e-02 3.385732185702305941e-02
9.350000000000000533e-01 3.228521274737702895e-02 3.263075599289596423e-02
9.360000000000000542e-01 3.113695592403069659e-02 3.144233643789123150e-02
9.370000000000000551e-01 3.002723764698595268e-02 3.029114055940628977e-02
9.380000000000000560e-01 2.895506046750579918e-02 2.917625749321690540e-02
9.390000000000000568e-01 2.791943465142068120e-02 2.809678842779301383e-02
9.400000000000000577e-01 2.691937853357086879e-02 2.705184686635035349e-02
9.410000000000000586e-01 2.595391885590092595e-02 2.604055886714868109e-02
9.420000000000000595e-01 2.502209108949858193e-02 2.506206326255870642e-02
9.430000000000000604e-01 2.412293974086224951e-02 2.411551185742900547e-02
9.440000000000000613e-01 2.325551864270028468e-02 2.320006960729341372e-02
9.450000000000000622e-01 2.241889122955461472e-02 2.231491477696635056e-02
9.460000000000000631e-01 2.161213079855318214e-02 2.145923908008033967e-02
9.470000000000000639e-01 2.083432075560389882e-02 2.063224780012466383e-02
9.480000000000000648e-01 2.008455484733384644e-02 1.983315989354845002e-02
9.490000000000000657e-01 1.936193737907997842e-02 1.906120807549482182e-02
9.500000000000000666e-01 1.866558341925682318e-02 1.831563888873413010e-02
9.510000000000000675e-01 1.799461899040270818e-02 1.759571275636621565e-02
9.520000000000000684e-01 1.734818124723144089e-02 1.690070401886107493e-02
9.530000000000000693e-01 1.672541864198717754e-02 1.622990095600714694e-02
9.540000000000000702e-01 1.612549107743889432e-02 1.558260579433445869e-02
9.550000000000000711e-01 1.554757004780963313e-02 1.495813470057745509e-02
9.560000000000000719e-01 1.499083876797067255e-02 1.435581776173957928e-02
9.570000000000000728e-01 1.445449229119993330e-02 1.377499895231701181e-02
9.580000000000000737e-01 1.393773761582418717e-02 1.321503608923480129e-02
9.590000000000000746e-01 1.343979378105523287e-02 1.267530077504304409e-02
9.599999999999999645e-01 1.295989195232403676e-02 1.215517832991495732e-02
9.609999999999999654e-01 1.249727549641308638e-02 1.165406771298138980e-02
9.619999999999999662e-01 1.205120004670972612e-02 1.117138143353084249e-02
9.629999999999999671e-01 1.162093355885547748e-02 1.070654545259369303e-02
9.639999999999999680e-01 1.120575635710799843e-02 1.025899907542369288e-02
9.649999999999999689e-01 1.080496117170014377e-02 9.828194835379697875e-03
9.659999999999999698e-01 1.041785316748554922e-02 9.413598369701648219e-03
9.669999999999999707e-01 1.004374996417105835e-02 9.014688287665802505e-03
9.679999999999999716e-01 9.681981648400539084e-03 8.630956031593788741e-03
9.689999999999999725e-01 9.331890777982701501e-03 8.261905731180307216e-03
9.699999999999999734e-01 8.992832378540009317e-03 7.907054051593448429e-03
9.709999999999999742e-01 8.664173932833372019e-03 7.565930035791146313e-03
9.719999999999999751e-01 8.345295363055896948e-03 7.238074941486137039e-03
9.729999999999999760e-01 8.035589006332980247e-03 6.923042073180550073e-03
9.739999999999999769e-01 7.734459583702748414e-03 6.620396609680057054e-03
9.749999999999999778e-01 7.441324162826778998e-03 6.329715427485752173e-03
9.759999999999999787e-01 7.155612114682158298e-03 6.050586920450516312e-03
9.769999999999999796e-01 6.876765064469278835e-03 5.782610816074651092e-03
9.779999999999999805e-01 6.604236836987628818e-03 5.525397988803937635e-03
9.789999999999999813e-01 6.337493396715916660e-03 5.278570270681229824e-03
9.799999999999999822e-01 6.076012782806310651e-03 5.041760259690983292e-03
9.809999999999999831e-01 5.819285039248045348e-03 4.814611126123973135e-03
9.819999999999999840e-01 5.566812140391447575e-03 4.596776417277878383e-03
9.829999999999999849e-01 5.318107912072777416e-03 4.387919860797260402e-03
9.839999999999999858e-01 5.072697948528571803e-03 4.187715166944904789e-03
9.849999999999999867e-01 4.830119525326964994e-03 3.995845830084632580e-03
9.859999999999999876e-01 4.589921508498320118e-03 3.812004929644161044e-03
9.869999999999999885e-01 4.351664260065135972e-03 3.635894930814984743e-03
9.879999999999999893e-01 4.114919540178232742e-03 3.467227485234993922e-03
9.889999999999999902e-01 3.879270406019153829e-03 3.305723231888139328e-03
9.899999999999999911e-01 3.644311107669696848e-03 3.151111598444441414e-03
9.909999999999999920e-01 3.409646981119059811e-03 3.003130603252721336e-03
9.919999999999999929e-01 3.174894338576554099e-03 2.861526658187583515e-03
9.929999999999999938e-01 2.939680356267166880e-03 2.726054372541700938e-03
9.939999999999999947e-01 2.703642959854070382e-03 2.596476358143995702e-03
9.949999999999999956e-01 2.466430707669787711e-03 2.472563035874194345e-03
9.959999999999999964e-01 2.227702671886296407e-03 2.354092443734226783e-03
9.969999999999999973e-01 1.987128317790307422e-03 2.240850046627244126e-03
9.979999999999999982e-01 1.744387381292216571e-03 2.132628547985481772e-03
9.989999999999999991e-01 1.499169744823782360e-03 2.029227703378919979e-03
1.000000000000000000e+00 1.251175311746895863e-03 1.930454136227709302e-03


==> data_config3_window0_rhs_BCL.txt <==
0.000000000000000000e+00 7.373584952308953611e-02
1.010101010101010187e-02 7.075662327973238075e-02
2.020202020202020374e-02 6.777739703637522539e-02
3.030303030303030387e-02 6.479817079301808391e-02
4.040404040404040747e-02 6.181894454966092162e-02
5.050505050505051108e-02 5.883971830630377320e-02
6.060606060606060774e-02 5.586049206294661784e-02
7.070707070707071829e-02 5.288126581958946248e-02
8.080808080808081495e-02 4.990203957623230713e-02
9.090909090909091161e-02 4.692281333287515871e-02
1.010101010101010222e-01 4.394358708951800335e-02
1.111111111111111188e-01 4.096436084616084800e-02
1.212121212121212155e-01 3.798513460280369958e-02
1.313131313131313260e-01 3.500590835944654422e-02
1.414141414141414366e-01 3.202668211608938886e-02
1.515151515151515194e-01 2.904745587273224044e-02
1.616161616161616299e-01 2.606822962937508509e-02
1.717171717171717404e-01 2.308900338601792973e-02
1.818181818181818232e-01 2.010977714266078131e-02
1.919191919191919338e-01 1.713055089930362596e-02
2.020202020202020443e-01 1.415132465594647060e-02
2.121212121212121271e-01 1.117209841258931524e-02
2.222222222222222376e-01 8.192872169232159885e-03
2.323232323232323482e-01 5.213645925875004528e-03
2.424242424242424310e-01 2.234419682517863048e-03
2.525252525252525415e-01 -7.448065608392923087e-04
2.626262626262626521e-01 -3.724032804196447666e-03
2.727272727272727626e-01 -6.703259047553603023e-03
2.828282828282828731e-01 -9.682485290910758380e-03
2.929292929292929282e-01 -1.266171153426789986e-02
3.030303030303030387e-01 -1.564093777762505522e-02
3.131313131313131493e-01 -1.862016402098221057e-02
3.232323232323232598e-01 -2.159939026433936593e-02
3.333333333333333703e-01 -2.457861650769652129e-02
3.434343434343434809e-01 -2.755784275105367664e-02
3.535353535353535914e-01 -3.053706899441083200e-02
3.636363636363636465e-01 -3.351629523776797348e-02
3.737373737373737570e-01 -3.649552148112512884e-02
3.838383838383838675e-01 -3.947474772448228419e-02
3.939393939393939781e-01 -4.245397396783943955e-02
4.040404040404040886e-01 -4.543320021119659491e-02
4.141414141414141992e-01 -4.841242645455375027e-02
4.242424242424242542e-01 -5.139165269791090562e-02
4.343434343434343647e-01 -5.437087894126804710e-02
4.444444444444444753e-01 -5.735010518462521634e-02
4.545454545454545858e-01 -6.032933142798235782e-02
4.646464646464646964e-01 -6.330855767133952705e-02
4.747474747474748069e-01 -6.628778391469666853e-02
4.848484848484848619e-01 -6.926701015805381001e-02
4.949494949494949725e-01 -7.224623640141097924e-02


==> data_config3_window0_rhs_BCR.txt <==
5.050505050505050830e-01 5.907980815827713617e-01
5.151515151515152491e-01 5.538732014838478879e-01
5.252525252525253041e-01 5.169483213849248582e-01
5.353535353535353591e-01 4.800234412860018285e-01
5.454545454545455252e-01 4.430985611870783547e-01
5.555555555555555802e-01 4.061736810881553250e-01
5.656565656565657463e-01 3.692488009892318512e-01
5.757575757575758013e-01 3.323239208903088215e-01
5.858585858585858563e-01 2.953990407913857918e-01
5.959595959595960224e-01 2.584741606924623181e-01
6.060606060606060774e-01 2.215492805935392884e-01
6.161616161616162435e-01 1.846244004946158146e-01
6.262626262626262985e-01 1.476995203956927849e-01
6.363636363636364646e-01 1.107746402967693111e-01
6.464646464646465196e-01 7.384976019784605938e-02
6.565656565656565746e-01 3.692488009892302969e-02
6.666666666666667407e-01 -4.440892098500626162e-16
6.767676767676767957e-01 -3.692488009892347378e-02
6.868686868686869618e-01 -7.384976019784694756e-02
6.969696969696970168e-01 -1.107746402967699773e-01
7.070707070707071829e-01 -1.476995203956934510e-01
7.171717171717172379e-01 -1.846244004946164807e-01
7.272727272727272929e-01 -2.215492805935395104e-01
7.373737373737374590e-01 -2.584741606924629842e-01
7.474747474747475140e-01 -2.953990407913860139e-01
7.575757575757576801e-01 -3.323239208903094877e-01
7.676767676767677351e-01 -3.692488009892325174e-01
7.777777777777777901e-01 -4.061736810881555471e-01
7.878787878787879562e-01 -4.430985611870790208e-01
7.979797979797980112e-01 -4.800234412860020505e-01
8.080808080808081773e-01 -5.169483213849255243e-01
8.181818181818182323e-01 -5.538732014838485540e-01
8.282828282828283983e-01 -5.907980815827720278e-01
8.383838383838384534e-01 -6.277229616816950575e-01
8.484848484848485084e-01 -6.646478417806181982e-01
8.585858585858586745e-01 -7.015727218795416720e-01
8.686868686868687295e-01 -7.384976019784647017e-01
8.787878787878788955e-01 -7.754224820773880644e-01
8.888888888888889506e-01 -8.123473621763112051e-01
8.989898989898991166e-01 -8.492722422752346789e-01
9.090909090909091717e-01 -8.861971223741577086e-01
9.191919191919192267e-01 -9.231220024730807383e-01
9.292929292929293927e-01 -9.600468825720042121e-01
9.393939393939394478e-01 -9.969717626709272418e-01
9.494949494949496138e-01 -1.033896642769850827e+00
9.595959595959596689e-01 -1.070821522868773856e+00
9.696969696969697239e-01 -1.107746402967696886e+00
9.797979797979798899e-01 -1.144671283066620360e+00
9.898989898989899450e-01 -1.181596163165543389e+00
1.000000000000000000e+00 -1.218521043264466419e+00


==> data_config3_window0_rhs_ITF.txt <==
0.000000000000000000e+00 -2.373582130247735289e-02
1.010101010101010187e-02 -2.075659481471060774e-02
2.020202020202020374e-02 -1.777736832694386260e-02
3.030303030303030387e-02 -1.479814183917714521e-02
4.040404040404040747e-02 -1.181891535141040006e-02
5.050505050505051108e-02 -8.839688863643654915e-03
6.060606060606060774e-02 -5.860462375876937524e-03
7.070707070707071829e-02 -2.881235888110192378e-03
8.080808080808081495e-02 9.799059965655276816e-05
9.090909090909091161e-02 3.077217087423297914e-03
1.010101010101010222e-01 6.056443575190015305e-03
1.111111111111111188e-01 9.035670062956760451e-03
1.212121212121212155e-01 1.201489655072347784e-02
1.313131313131313260e-01 1.499412303849023687e-02
1.414141414141414366e-01 1.797334952625698201e-02
1.515151515151515194e-01 2.095257601402369940e-02
1.616161616161616299e-01 2.393180250179045843e-02
1.717171717171717404e-01 2.691102898955716194e-02
1.818181818181818232e-01 2.989025547732392096e-02
1.919191919191919338e-01 3.286948196509066611e-02
2.020202020202020443e-01 3.584870845285738350e-02
2.121212121212121271e-01 3.882793494062414252e-02
2.222222222222222376e-01 4.180716142839084604e-02
2.323232323232323482e-01 4.478638791615760506e-02
2.424242424242424310e-01 4.776561440392435021e-02
2.525252525252525415e-01 5.074484089169106760e-02
2.626262626262626521e-01 5.372406737945782662e-02
2.727272727272727626e-01 5.670329386722454401e-02
2.828282828282828731e-01 5.968252035499128916e-02
2.929292929292929282e-01 6.266174684275802043e-02
3.030303030303030387e-01 6.564097333052475169e-02
3.131313131313131493e-01 6.862019981829151072e-02
3.232323232323232598e-01 7.159942630605824199e-02
3.333333333333333703e-01 7.457865279382497325e-02
3.434343434343434809e-01 7.755787928159171840e-02
3.535353535353535914e-01 8.053710576935846355e-02
3.636363636363636465e-01 8.351633225712518094e-02
3.737373737373737570e-01 8.649555874489192608e-02
3.838383838383838675e-01 8.947478523265865735e-02
3.939393939393939781e-01 9.245401172042541638e-02
4.040404040404040886e-01 9.543323820819216152e-02
4.141414141414141992e-01 9.841246469595887891e-02
4.242424242424242542e-01 1.013916911837256241e-01
4.343434343434343647e-01 1.043709176714923414e-01
4.444444444444444753e-01 1.073501441592590866e-01
4.545454545454545858e-01 1.103293706470258040e-01
4.646464646464646964e-01 1.133085971347925630e-01
4.747474747474748069e-01 1.162878236225593082e-01
4.848484848484848619e-01 1.192670501103260255e-01
4.949494949494949725e-01 1.222462765980927707e-01
5.050505050505050830e-01 -9.442053857082126633e-01
5.151515151515152491e-01 -9.073309382262139122e-01
5.252525252525253041e-01 -8.704564907442156052e-01
5.353535353535353591e-01 -8.335820432622172982e-01
5.454545454545455252e-01 -7.967075957802185471e-01
5.555555555555555802e-01 -7.598331482982202401e-01
5.656565656565657463e-01 -7.229587008162214889e-01
5.757575757575758013e-01 -6.860842533342231819e-01
5.858585858585858563e-01 -6.492098058522248749e-01
5.959595959595960224e-01 -6.123353583702261238e-01
6.060606060606060774e-01 -5.754609108882278168e-01
6.161616161616162435e-01 -5.385864634062290657e-01
6.262626262626262985e-01 -5.017120159242307587e-01
6.363636363636364646e-01 -4.648375684422320075e-01
6.464646464646465196e-01 -4.279631209602337005e-01
6.565656565656565746e-01 -3.910886734782353935e-01
6.666666666666667407e-01 -3.542142259962366424e-01
6.767676767676767957e-01 -3.173397785142382799e-01
6.868686868686869618e-01 -2.804653310322396398e-01
6.969696969696970168e-01 -2.435908835502412495e-01
7.070707070707071829e-01 -2.067164360682425817e-01
7.171717171717172379e-01 -1.698419885862442191e-01
7.272727272727272929e-01 -1.329675411042459399e-01
7.373737373737374590e-01 -9.609309362224716100e-02
7.474747474747475140e-01 -5.921864614024890949e-02
7.575757575757576801e-01 -2.234419865825013063e-02
7.676767676767677351e-01 1.453024882374812088e-02
7.777777777777777901e-01 5.140469630574651116e-02
7.878787878787879562e-01 8.827914378774529003e-02
7.979797979797980112e-01 1.251535912697435415e-01
8.080808080808081773e-01 1.620280387517423204e-01
8.181818181818182323e-01 1.989024862337405719e-01
8.282828282828283983e-01 2.357769337157393508e-01
8.383838383838384534e-01 2.726513811977377411e-01
8.484848484848485084e-01 3.095258286797358815e-01
8.585858585858586745e-01 3.464002761617347437e-01
8.686868686868687295e-01 3.832747236437329397e-01
8.787878787878788955e-01 4.201491711257318018e-01
8.888888888888889506e-01 4.570236186077302198e-01
8.989898989898991166e-01 4.938980660897288599e-01
9.090909090909091717e-01 5.307725135717271669e-01
9.191919191919192267e-01 5.676469610537253629e-01
9.292929292929293927e-01 6.045214085357242251e-01
9.393939393939394478e-01 6.413958560177224211e-01
9.494949494949496138e-01 6.782703034997212832e-01
9.595959595959596689e-01 7.151447509817194792e-01
9.696969696969697239e-01 7.520191984637177862e-01
9.797979797979798899e-01 7.888936459457165373e-01
9.898989898989899450e-01 8.257680934277148443e-01
1.000000000000000000e+00 8.626425409097132624e-01


==> data_config3_window0_rhs_pinn0.txt <==
0.000000000000000000e+00 -7.481237067424873780e-07
1.010101010101010187e-02 -4.868873013783535678e-07
2.020202020202020374e-02 -2.666817823603604881e-07
3.030303030303030387e-02 -8.477046180588280497e-08
4.040404040404040747e-02 6.156955890041658944e-08
5.050505050505051108e-02 1.750473771106808259e-07
6.060606060606060774e-02 2.583582769846531811e-07
7.070707070707071829e-02 3.141837176919474700e-07
8.080808080808081495e-02 3.451913216478518893e-07
9.090909090909091161e-02 3.540348628833512409e-07
1.010101010101010222e-01 3.433542554499730619e-07
1.111111111111111188e-01 3.157755419507221785e-07
1.212121212121212155e-01 2.739108821379696686e-07
1.313131313131313260e-01 2.203585415933858581e-07
1.414141414141414366e-01 1.577028805057976586e-07
1.515151515151515194e-01 8.851434252313092728e-08
1.616161616161616299e-01 1.534944369489392474e-08
1.717171717171717404e-01 -5.924923849515869877e-08
1.818181818181818232e-01 -1.327530760346232745e-07
1.919191919191919338e-01 -2.026474011468105299e-07
2.020202020202020443e-01 -2.664315170509066087e-07
2.121212121212121271e-01 -3.216187085737122656e-07
2.222222222222222376e-01 -3.657362526605304811e-07
2.323232323232323482e-01 -3.963254289036842985e-07
2.424242424242424310e-01 -4.109415298539325999e-07
2.525252525252525415e-01 -4.034666237994156447e-07
2.626262626262626521e-01 -3.677418409066727888e-07
2.727272727272727626e-01 -3.183355252519794871e-07
2.828282828282828731e-01 -2.578094974040229952e-07
2.929292929292929282e-01 -1.887116238210029216e-07
3.030303030303030387e-01 -1.135758062803555128e-07
3.131313131313131493e-01 -3.492197127814013013e-08
3.232323232323232598e-01 4.474394047980431526e-08
3.333333333333333703e-01 1.229299844226682738e-07
3.434343434343434809e-01 1.971582224707848650e-07
3.535353535353535914e-01 2.649647332363203674e-07
3.636363636363636465e-01 3.238996221602711676e-07
3.737373737373737570e-01 3.715270315725775654e-07
3.838383838383838675e-01 4.054251506528248432e-07
3.939393939393939781e-01 4.231862253065816535e-07
4.040404040404040886e-01 4.224165679618432150e-07
4.141414141414141992e-01 4.007365672676308739e-07
4.242424242424242542e-01 3.557806977240474830e-07
4.343434343434343647e-01 2.851975291986889114e-07
4.444444444444444753e-01 1.866497363771144626e-07
4.545454545454545858e-01 5.781410814299857585e-08
4.646464646464646964e-01 -1.036184431864818612e-07
4.747474747474748069e-01 -2.999428726625740133e-07
4.848484848484848619e-01 -5.334399935837636378e-07
4.949494949494949725e-01 -8.063764685350700750e-07


==> data_config3_window0_rhs_pinn1.txt <==
5.050505050505050830e-01 3.625284960030776826e-01
5.151515151515152491e-01 3.479377741586905382e-01
5.252525252525253041e-01 3.399482965304069793e-01
5.353535353535353591e-01 3.361741355559048072e-01
5.454545454545455252e-01 3.340254821555596609e-01
5.555555555555555802e-01 3.308965014494908430e-01
5.656565656565657463e-01 3.243483032460873772e-01
5.757575757575758013e-01 3.122701182082981974e-01
5.858585858585858563e-01 2.930045683537809142e-01
5.959595959595960224e-01 2.654276069027947105e-01
6.060606060606060774e-01 2.289794823008021729e-01
6.161616161616162435e-01 1.836489811561297647e-01
6.262626262626262985e-01 1.299182887224524241e-01
6.363636363636364646e-01 6.867936637673029143e-02
6.464646464646465196e-01 1.134424279236750238e-03
6.565656565656565746e-01 -7.130712317294683744e-02
6.666666666666667407e-01 -1.471245698031943827e-01
6.767676767676767957e-01 -2.247668227725971857e-01
6.868686868686869618e-01 -3.027136659771628158e-01
6.969696969696970168e-01 -3.795159430164306569e-01
7.070707070707071829e-01 -4.538159893954890611e-01
7.171717171717172379e-01 -5.243517598777533983e-01
7.272727272727272929e-01 -5.899494827947336928e-01
7.373737373737374590e-01 -6.495103622558565659e-01
7.474747474747475140e-01 -7.019969432807857679e-01
7.575757575757576801e-01 -6.757945523960423584e-01
7.676767676767677351e-01 -6.185877843873623938e-01
7.777777777777777901e-01 -5.551120459479037539e-01
7.878787878787879562e-01 -4.865305707806107383e-01
7.979797979797980112e-01 -4.140279440887261186e-01
8.080808080808081773e-01 -3.388171275846796893e-01
8.181818181818182323e-01 -2.621468837235826355e-01
8.282828282828283983e-01 -1.853051808782620880e-01
8.383838383838384534e-01 -1.096147684362416969e-01
8.484848484848485084e-01 -3.641794364768938252e-02
8.585858585858586745e-01 3.295143322726428597e-02
8.686868686868687295e-01 9.720940962262410168e-02
8.787878787878788955e-01 1.551762891333128003e-01
8.888888888888889506e-01 2.058418392182534418e-01
8.989898989898991166e-01 2.484379533517356853e-01
9.090909090909091717e-01 2.825141192207920038e-01
9.191919191919192267e-01 3.080100794140333553e-01
9.292929292929293927e-01 3.253195215921834693e-01
9.393939393939394478e-01 3.353386185718377210e-01
9.494949494949496138e-01 3.394938285896771379e-01
9.595959595959596689e-01 3.397445708435974376e-01
9.696969696969697239e-01 3.385581413857656208e-01
9.797979797979798899e-01 3.388563798529625748e-01
9.898989898989899450e-01 3.439359218600090973e-01
1.000000000000000000e+00 3.573661188127540411e-01


==> data_config3_window0_rhs_total.txt <==
0.000000000000000000e+00 4.999928009690544212e-02
1.010101010101010187e-02 4.999954157772039387e-02
2.020202020202020374e-02 4.999976202764900429e-02
3.030303030303030387e-02 4.999994418337913582e-02
4.040404040404040747e-02 5.000009076780942419e-02
5.050505050505051108e-02 5.000020449003722556e-02
6.060606060606060774e-02 5.000028804534666776e-02
7.070707070707071829e-02 5.000034411519696520e-02
8.080808080808081495e-02 5.000037536721050474e-02
9.090909090909091161e-02 5.000038445516134106e-02
1.010101010101010222e-01 5.000037401896346989e-02
1.111111111111111188e-01 5.000034668465955928e-02
1.212121212121212155e-01 5.000030506440931305e-02
1.313131313131313260e-01 5.000025175647837550e-02
1.414141414141414366e-01 5.000018934522687530e-02
1.515151515151515194e-01 5.000012040109846206e-02
1.616161616161616299e-01 5.000004748060923876e-02
1.717171717171717404e-01 4.999997312633659707e-02
1.818181818181818232e-01 4.999989986690867028e-02
1.919191919191919338e-01 4.999983021699314772e-02
2.020202020202020443e-01 4.999976667728680407e-02
2.121212121212121271e-01 4.999971173450488277e-02
2.222222222222222376e-01 4.999966786137034769e-02
2.323232323232323482e-01 4.999963751660370381e-02
2.424242424242424310e-01 4.999962314491235987e-02
2.525252525252525415e-01 4.999963086422797715e-02
2.626262626262626521e-01 4.999966683342046969e-02
2.727272727272727626e-01 4.999971648414568842e-02
2.828282828282828731e-01 4.999977725458312761e-02
2.929292929292929282e-01 4.999984659686630001e-02
3.030303030303030387e-01 4.999992197709341585e-02
3.131313131313131493e-01 5.000000087533802012e-02
3.232323232323232598e-01 5.000008078565935932e-02
3.333333333333333703e-01 5.000015921611287301e-02
3.434343434343434809e-01 5.000023368876051200e-02
3.535353535353535914e-01 5.000030173968086911e-02
3.636363636363636465e-01 5.000036091897936547e-02
3.737373737373737570e-01 5.000040879079836742e-02
3.838383838383838675e-01 5.000044293332702589e-02
3.939393939393939781e-01 5.000046093881128223e-02
4.040404040404040886e-01 5.000046041356352722e-02
4.141414141414141992e-01 5.000043897797239872e-02
4.242424242424242542e-01 5.000039426651244068e-02
4.343434343434343647e-01 5.000032392775349138e-02
4.444444444444444753e-01 5.000022562437024531e-02
4.545454545454545858e-01 5.000009703315158593e-02
4.646464646464646964e-01 4.999993584500984911e-02
4.747474747474748069e-01 4.999973976498997552e-02
4.848484848484848619e-01 4.999950651227862836e-02
4.949494949494949725e-01 4.999923382021325552e-02
5.050505050505050830e-01 9.121191877636380951e-03
5.151515151515152491e-01 -5.519962583675486201e-03
5.252525252525253041e-01 -1.355987282888376777e-02
5.353535353535353591e-01 -1.738446642031066247e-02
5.454545454545455252e-01 -1.958355243758053144e-02
5.555555555555555802e-01 -2.276296576057407206e-02
5.656565656565657463e-01 -2.936159658090226054e-02
5.757575757575758013e-01 -4.149021423561616295e-02
5.858585858585858563e-01 -6.080619670705816882e-02
5.959595959595960224e-01 -8.843359077496909526e-02
6.060606060606060774e-01 -1.249321479938863555e-01
6.161616161616162435e-01 -1.703130817554834864e-01
6.262626262626262985e-01 -2.240942068060855497e-01
6.363636363636364646e-01 -2.853835617687324189e-01
6.464646464646465196e-01 -3.529789364831508736e-01
6.565656565656565746e-01 -4.254709165522592151e-01
6.666666666666667407e-01 -5.013387957994315247e-01
6.767676767676767957e-01 -5.790314813857588838e-01
6.868686868686869618e-01 -6.570287572072494031e-01
6.969696969696970168e-01 -7.338814668634419114e-01
7.070707070707071829e-01 -8.082319458594251493e-01
7.171717171717172379e-01 -8.788181489586140982e-01
7.272727272727272929e-01 -9.444663044925191153e-01
7.373737373737374590e-01 -1.004077616570566711e+00
7.474747474747475140e-01 -1.056614630212420636e+00
7.575757575757576801e-01 -1.030462671944601949e+00
7.676767676767677351e-01 -9.733063365528468180e-01
7.777777777777777901e-01 -9.098810307303127898e-01
7.878787878787879562e-01 -8.413499881799444413e-01
7.979797979797980112e-01 -7.688977941049845999e-01
8.080808080808081773e-01 -6.937374102178628377e-01
8.181818181818182323e-01 -6.171175989736905620e-01
8.282828282828283983e-01 -5.403263287452947372e-01
8.383838383838384534e-01 -4.646863489201989994e-01
8.484848484848485084e-01 -3.915399567485716714e-01
8.585858585858586745e-01 -3.222210124905426354e-01
8.686868686868687295e-01 -2.580134687121076742e-01
8.787878787878788955e-01 -2.000970218183434624e-01
8.888888888888889506e-01 -1.494819043503275435e-01
8.989898989898991166e-01 -1.069362228337701337e-01
9.090909090909091717e-01 -7.291048958163853788e-02
9.191919191919192267e-01 -4.746496200532202003e-02
9.292929292929293927e-01 -3.020595244409651770e-02
9.393939393939394478e-01 -2.023728808136709967e-02
9.494949494949496138e-01 -1.613251068045240544e-02
9.595959595959596689e-01 -1.593220104345693944e-02
9.696969696969697239e-01 -1.716906311821347897e-02
9.797979797979798899e-01 -1.692125726794124763e-02
9.898989898989899450e-01 -1.189214787781944782e-02
1.000000000000000000e+00 1.487616458000884379e-03


==> data_config3_window0_total_rhs.txt <==
0.000000000000000000e+00 -4.999928009690544212e-02 -5.000000000000000278e-02
5.000000000000000104e-03 -4.999941483039381518e-02 -5.000000000000000278e-02
1.000000000000000021e-02 -4.999953917058739400e-02 -5.000000000000000278e-02
1.499999999999999944e-02 -4.999965345067768768e-02 -5.000000000000000278e-02
2.000000000000000042e-02 -4.999975800302945000e-02 -5.000000000000000278e-02
2.500000000000000139e-02 -4.999985315917982592e-02 -5.000000000000000278e-02
2.999999999999999889e-02 -4.999993924983794219e-02 -5.000000000000000278e-02
3.500000000000000333e-02 -5.000001660488491428e-02 -5.000000000000000278e-02
4.000000000000000083e-02 -5.000008555337318028e-02 -5.000000000000000278e-02
4.499999999999999833e-02 -5.000014642352640371e-02 -5.000000000000000278e-02
5.000000000000000278e-02 -5.000019954273868250e-02 -5.000000000000000278e-02
5.500000000000000028e-02 -5.000024523757475026e-02 -5.000000000000000278e-02
5.999999999999999778e-02 -5.000028383376928925e-02 -5.000000000000000278e-02
6.500000000000000222e-02 -5.000031565622654883e-02 -5.000000000000000278e-02
7.000000000000000666e-02 -5.000034102902023436e-02 -5.000000000000000278e-02
7.499999999999999722e-02 -5.000036027539301459e-02 -5.000000000000000278e-02
8.000000000000000167e-02 -5.000037371775601508e-02 -5.000000000000000278e-02
8.500000000000000611e-02 -5.000038167768891539e-02 -5.000000000000000278e-02
8.999999999999999667e-02 -5.000038447593908170e-02 -5.000000000000000278e-02
9.500000000000000111e-02 -5.000038243242165004e-02 -5.000000000000000278e-02
1.000000000000000056e-01 -5.000037586621897123e-02 -5.000000000000000278e-02
1.049999999999999961e-01 -5.000036509558023617e-02 -5.000000000000000278e-02
1.100000000000000006e-01 -5.000035043792132317e-02 -5.000000000000000278e-02
1.150000000000000050e-01 -5.000033220982430526e-02 -5.000000000000000278e-02
1.199999999999999956e-01 -5.000031072703711721e-02 -5.000000000000000278e-02
1.250000000000000000e-01 -5.000028630447335420e-02 -5.000000000000000278e-02
1.300000000000000044e-01 -5.000025925621180700e-02 -5.000000000000000278e-02
1.350000000000000089e-01 -5.000022989549612190e-02 -5.000000000000000278e-02
1.400000000000000133e-01 -5.000019853473463421e-02 -5.000000000000000278e-02
1.449999999999999900e-01 -5.000016548549982009e-02 -5.000000000000000278e-02
1.499999999999999944e-01 -5.000013105852810225e-02 -5.000000000000000278e-02
1.549999999999999989e-01 -5.000009556371954461e-02 -5.000000000000000278e-02
1.600000000000000033e-01 -5.000005931013741522e-02 -5.000000000000000278e-02
1.650000000000000078e-01 -5.000002260600793641e-02 -5.000000000000000278e-02
1.700000000000000122e-01 -4.999998575871993090e-02 -5.000000000000000278e-02
1.750000000000000167e-01 -4.999994907482459977e-02 -5.000000000000000278e-02
1.799999999999999933e-01 -4.999991286003497432e-02 -5.000000000000000278e-02
1.849999999999999978e-01 -4.999987741922590212e-02 -5.000000000000000278e-02
1.900000000000000022e-01 -4.999984305643345728e-02 -5.000000000000000278e-02
1.950000000000000067e-01 -4.999981007485475304e-02 -5.000000000000000278e-02
2.000000000000000111e-01 -4.999977877684759486e-02 -5.000000000000000278e-02
2.050000000000000155e-01 -4.999974946393020980e-02 -5.000000000000000278e-02
2.099999999999999922e-01 -4.999972243678089262e-02 -5.000000000000000278e-02
2.149999999999999967e-01 -4.999969799523771435e-02 -5.000000000000000278e-02
2.200000000000000011e-01 -4.999967643829816150e-02 -5.000000000000000278e-02
2.250000000000000056e-01 -4.999965806411887925e-02 -5.000000000000000278e-02
2.300000000000000100e-01 -4.999964317001531766e-02 -5.000000000000000278e-02
2.350000000000000144e-01 -4.999963205246155812e-02 -5.000000000000000278e-02
2.399999999999999911e-01 -4.999962500708980684e-02 -5.000000000000000278e-02
2.449999999999999956e-01 -4.999962232869015893e-02 -5.000000000000000278e-02
2.500000000000000000e-01 -4.999962431121047352e-02 -5.000000000000000278e-02
2.550000000000000044e-01 -4.999963827218191492e-02 -5.000000000000000278e-02
2.600000000000000089e-01 -4.999965606144076563e-02 -5.000000000000000278e-02
2.650000000000000133e-01 -4.999967736656665829e-02 -5.000000000000000278e-02
2.700000000000000178e-01 -4.999970187597607002e-02 -5.000000000000000278e-02
2.750000000000000222e-01 -4.999972927892275265e-02 -5.000000000000000278e-02
2.800000000000000266e-01 -4.999975926549811434e-02 -5.000000000000000278e-02
2.850000000000000311e-01 -4.999979152663144855e-02 -5.000000000000000278e-02
2.899999999999999800e-01 -4.999982575409020469e-02 -5.000000000000000278e-02
2.949999999999999845e-01 -4.999986164048048076e-02 -5.000000000000000278e-02
2.999999999999999889e-01 -4.999989887924715520e-02 -5.000000000000000278e-02
3.049999999999999933e-01 -4.999993716467429627e-02 -5.000000000000000278e-02
3.099999999999999978e-01 -4.999997619188545350e-02 -5.000000000000000278e-02
3.150000000000000022e-01 -5.000001565684397686e-02 -5.000000000000000278e-02
3.200000000000000067e-01 -5.000005525635328740e-02 -5.000000000000000278e-02
3.250000000000000111e-01 -5.000009468805723112e-02 -5.000000000000000278e-02
3.300000000000000155e-01 -5.000013365044039121e-02 -5.000000000000000278e-02
3.350000000000000200e-01 -5.000017184282828236e-02 -5.000000000000000278e-02
3.400000000000000244e-01 -5.000020896538786425e-02 -5.000000000000000278e-02
3.450000000000000289e-01 -5.000024471912763169e-02 -5.000000000000000278e-02
3.500000000000000333e-01 -5.000027880589801715e-02 -5.000000000000000278e-02
3.549999999999999822e-01 -5.000031092839175156e-02 -5.000000000000000278e-02
3.599999999999999867e-01 -5.000034079014398225e-02 -5.000000000000000278e-02
3.649999999999999911e-01 -5.000036809553275174e-02 -5.000000000000000278e-02
3.699999999999999956e-01 -5.000039254977924064e-02 -5.000000000000000278e-02
3.750000000000000000e-01 -5.000041385894794105e-02 -5.000000000000000278e-02
3.800000000000000044e-01 -5.000043172994717011e-02 -5.000000000000000278e-02
3.850000000000000089e-01 -5.000044587052925732e-02 -5.000000000000000278e-02
3.900000000000000133e-01 -5.000045598929062779e-02 -5.000000000000000278e-02
3.950000000000000178e-01 -5.000046179567255861e-02 -5.000000000000000278e-02
4.000000000000000222e-01 -5.000046299996101229e-02 -5.000000000000000278e-02
4.050000000000000266e-01 -5.000045931328715026e-02 -5.000000000000000278e-02
4.100000000000000311e-01 -5.000045044762765206e-02 -5.000000000000000278e-02
4.150000000000000355e-01 -5.000043611580484715e-02 -5.000000000000000278e-02
4.199999999999999845e-01 -5.000041603148707575e-02 -5.000000000000000278e-02
4.249999999999999889e-01 -5.000038990918907050e-02 -5.000000000000000278e-02
4.299999999999999933e-01 -5.000035746427201888e-02 -5.000000000000000278e-02
4.349999999999999978e-01 -5.000031841294406282e-02 -5.000000000000000278e-02
4.400000000000000022e-01 -5.000027247226041666e-02 -5.000000000000000278e-02
4.450000000000000067e-01 -5.000021936012373491e-02 -5.000000000000000278e-02
4.500000000000000111e-01 -5.000015879528437596e-02 -5.000000000000000278e-02
4.550000000000000155e-01 -5.000009049734062405e-02 -5.000000000000000278e-02
4.600000000000000200e-01 -5.000001418673906406e-02 -5.000000000000000278e-02
4.650000000000000244e-01 -4.999992958477469246e-02 -5.000000000000000278e-02
4.700000000000000289e-01 -4.999983641359136838e-02 -5.000000000000000278e-02
4.750000000000000333e-01 -4.999973439618200094e-02 -5.000000000000000278e-02
4.799999999999999822e-01 -4.999962325638873661e-02 -5.000000000000000278e-02
4.849999999999999867e-01 -4.999950271890343800e-02 -5.000000000000000278e-02
4.899999999999999911e-01 -4.999937250926771853e-02 -5.000000000000000278e-02
4.949999999999999956e-01 -4.999923235387325471e-02 -5.000000000000000278e-02
5.050000000000000044e-01 -9.214551255623482096e-03 2.472563035874194345e-03
5.100000000000000089e-01 -9.852095808650096487e-04 3.151111598444441414e-03
5.150000000000000133e-01 5.354680050365379085e-03 3.995845830084632580e-03
5.200000000000000178e-01 1.006299783404662751e-02 5.041760259690983292e-03
5.250000000000000222e-01 1.342075777812051784e-02 6.329715427485752173e-03
5.300000000000000266e-01 1.572700745961180813e-02 7.907054051593448429e-03
5.350000000000000311e-01 1.729341141618506716e-02 9.828194835379697875e-03
5.400000000000000355e-01 1.843863903431713913e-02 1.215517832991495732e-02
5.450000000000000400e-01 1.948268508729539272e-02 1.495813470057750713e-02
5.500000000000000444e-01 2.074125415720762255e-02 1.831563888873421336e-02
5.550000000000000488e-01 2.252033880930032206e-02 2.231491477696644077e-02
5.600000000000000533e-01 2.511111554642869725e-02 2.705184686635046104e-02
5.650000000000000577e-01 2.878527244305428834e-02 3.263075599289610995e-02
5.700000000000000622e-01 3.379086833843680804e-02 3.916389509898716981e-02
5.750000000000000666e-01 4.034880614191044268e-02 4.677062238395910537e-02
5.799999999999999600e-01 4.864998291016564558e-02 5.557621261148298908e-02
5.849999999999999645e-01 5.885315775189753351e-02 6.571027322750276622e-02
5.899999999999999689e-01 7.108355621849460348e-02 7.730474044329964378e-02
5.949999999999999734e-01 8.543220758292829897e-02 9.049144166369584019e-02
5.999999999999999778e-01 1.019559901865364493e-01 1.053992245618642909e-01
6.049999999999999822e-01 1.206783406534679415e-01 1.221506695399899450e-01
6.099999999999999867e-01 1.415905659189800603e-01 1.408584209210449745e-01
6.149999999999999911e-01 1.646536832201300204e-01 1.616211924653392085e-01
6.199999999999999956e-01 1.898007028127844664e-01 1.845195239929892372e-01
6.250000000000000000e-01 2.169392613855626040e-01 2.096113871510978111e-01
6.300000000000000044e-01 2.459545109434146115e-01 2.369277586821217640e-01
6.350000000000000089e-01 2.767121681756946616e-01 2.664682978135241576e-01
6.400000000000000133e-01 3.090616327138376307e-01 2.981972794298874407e-01
6.450000000000000178e-01 3.428390888214115639e-01 3.320399453446608029e-01
6.500000000000000222e-01 3.778705134670492516e-01 3.678794411714425006e-01
6.550000000000000266e-01 4.139745238859219856e-01 4.055545050633207471e-01
6.600000000000000311e-01 4.509650091015850459e-01 4.448580662229413840e-01
6.650000000000000355e-01 4.886535019337249208e-01 4.855368951540797728e-01
6.700000000000000400e-01 5.268512602716667326e-01 5.272924240430488796e-01
6.750000000000000444e-01 5.653710384154040369e-01 5.697828247309233429e-01
6.800000000000000488e-01 6.040285407086083413e-01 6.126263941844165561e-01
6.850000000000000533e-01 6.426435602177578144e-01 6.554062543268409646e-01
6.900000000000000577e-01 6.810408146290560794e-01 6.976763260710315828e-01
6.950000000000000622e-01 7.190504996936182280e-01 7.389684882589447890e-01
7.000000000000000666e-01 7.565085873712884545e-01 7.788007830714053226e-01
7.049999999999999600e-01 7.932569012829164823e-01 8.166864825981104969e-01
7.099999999999999645e-01 8.291430062070301865e-01 8.521437889662111242e-01
7.149999999999999689e-01 8.640199512150790184e-01 8.847059049434833344e-01
7.199999999999999734e-01 8.977459077233124196e-01 9.139311852712280748e-01
7.249999999999999778e-01 9.301837443603694355e-01 9.394130628134756966e-01
7.299999999999999822e-01 9.612005802288661194e-01 9.607894391523231770e-01
7.349999999999999867e-01 9.906673569992611172e-01 9.777512371933363422e-01
7.399999999999999911e-01 1.018458468433511843e+00 9.900498337491679957e-01
7.449999999999999956e-01 1.044451483503927136e+00 9.975031223974600847e-01
7.500000000000000000e-01 1.068526996346313762e+00 1.000000000000000000e+00
7.550000000000000044e-01 1.043896358621850373e+00 9.975031223974600847e-01
7.600000000000000089e-01 1.017378431139679851e+00 9.900498337491679957e-01
7.650000000000000133e-01 9.891106204756660025e-01 9.777512371933363422e-01
7.700000000000000178e-01 9.592317024836336525e-01 9.607894391523231770e-01
7.750000000000000222e-01 9.278815974637832920e-01 9.394130628134756966e-01
7.800000000000000266e-01 8.952013116265337134e-01 9.139311852712280748e-01
7.850000000000000311e-01 8.613330099513777371e-01 8.847059049434833344e-01
7.900000000000000355e-01 8.264201847931571532e-01 8.521437889662111242e-01
7.950000000000000400e-01 7.906078844900705782e-01 8.166864825981104969e-01
8.000000000000000444e-01 7.540429667157859672e-01 7.788007830714045454e-01
8.050000000000000488e-01 7.168743423382099023e-01 7.389684882589437898e-01
8.100000000000000533e-01 6.792531770553644765e-01 6.976763260710305836e-01
8.150000000000000577e-01 6.413330200384663726e-01 6.554062543268399654e-01
8.200000000000000622e-01 6.032698311954054482e-01 6.126263941844155569e-01
8.250000000000000666e-01 5.652218814517031564e-01 5.697828247309224547e-01
8.300000000000000711e-01 5.273495036117936685e-01 5.272924240430479914e-01
8.349999999999999645e-01 4.898146748934749661e-01 4.855368951540797728e-01
8.399999999999999689e-01 4.527804161036774189e-01 4.448580662229413840e-01
8.449999999999999734e-01 4.164099966218824944e-01 4.055545050633207471e-01
8.499999999999999778e-01 3.808659388494905484e-01 3.678794411714425006e-01
8.549999999999999822e-01 3.463088205320743462e-01 3.320399453446608029e-01
8.599999999999999867e-01 3.128958783187721360e-01 2.981972794298874407e-01
8.649999999999999911e-01 2.807794210293935722e-01 2.664682978135241576e-01
8.699999999999999956e-01 2.501050662823652293e-01 2.369277586821217640e-01
8.750000000000000000e-01 2.210098193095701435e-01 2.096113871510978111e-01
8.800000000000000044e-01 1.936200178487497148e-01 1.845195239929892372e-01
8.850000000000000089e-01 1.680491718503045462e-01 1.616211924653392085e-01
8.900000000000000133e-01 1.443957312436206231e-01 1.408584209210449745e-01
8.950000000000000178e-01 1.227408190526120824e-01 1.221506695399899450e-01
9.000000000000000222e-01 1.031459706026409684e-01 1.053992245618642909e-01
9.050000000000000266e-01 8.565092229480159025e-02 9.049144166369584019e-02
9.100000000000000311e-01 7.027149531924625769e-02 7.730474044329964378e-02
9.150000000000000355e-01 5.699762062956187370e-02 6.571027322750276622e-02
9.200000000000000400e-01 4.579155141581964239e-02 5.557621261148298908e-02
9.250000000000000444e-01 3.658630812879010152e-02 4.677062238395889721e-02
9.300000000000000488e-01 2.928439878406063901e-02 3.916389509898699633e-02
9.350000000000000533e-01 2.375685380678033143e-02 3.263075599289596423e-02
9.400000000000000577e-01 1.984261009553189847e-02 2.705184686635035349e-02
9.450000000000000622e-01 1.734827335446165186e-02 2.231491477696635056e-02
9.500000000000000666e-01 1.604828117113765718e-02 1.831563888873413010e-02
9.550000000000000711e-01 1.568548194432806131e-02 1.495813470057745509e-02
9.599999999999999645e-01 1.597213676512271308e-02 1.215517832991495732e-02
9.649999999999999689e-01 1.659134292849068215e-02 9.828194835379697875e-03
9.699999999999999734e-01 1.719886912443108207e-02 7.907054051593448429e-03
9.749999999999999778e-01 1.742538376664953814e-02 6.329715427485752173e-03
9.799999999999999822e-01 1.687904960575886681e-02 5.041760259690983292e-03
9.849999999999999867e-01 1.514844998356174033e-02 3.995845830084632580e-03
9.899999999999999911e-01 1.180580504222378257e-02 3.151111598444441414e-03
9.949999999999999956e-01 6.410430112305076644e-03 2.472563035874194345e-03
1.000000000000000000e+00 -1.487616458000884379e-03 1.930454136227709302e-03


==> data_config3_window3_total_rhs.txt <==
0.000000000000000000e+00 -4.996543430134105235e-02 -5.000000000000000278e-02
5.000000000000000104e-03 -4.998416288339840863e-02 -5.000000000000000278e-02
1.000000000000000021e-02 -5.000055064888758727e-02 -5.000000000000000278e-02
1.499999999999999944e-02 -5.001474360708038636e-02 -5.000000000000000278e-02
2.000000000000000042e-02 -5.002688381424661573e-02 -5.000000000000000278e-02
2.500000000000000139e-02 -5.003710936877215493e-02 -5.000000000000000278e-02
2.999999999999999889e-02 -5.004555440628495611e-02 -5.000000000000000278e-02
3.500000000000000333e-02 -5.005234909478152583e-02 -5.000000000000000278e-02
4.000000000000000083e-02 -5.005761962976228857e-02 -5.000000000000000278e-02
4.499999999999999833e-02 -5.006148822936980214e-02 -5.000000000000000278e-02
5.000000000000000278e-02 -5.006407312953417565e-02 -5.000000000000000278e-02
5.500000000000000028e-02 -5.006548857912286599e-02 -5.000000000000000278e-02
5.999999999999999778e-02 -5.006584483509558120e-02 -5.000000000000000278e-02
6.500000000000000222e-02 -5.006524815766737191e-02 -5.000000000000000278e-02
7.000000000000000666e-02 -5.006380080547444961e-02 -5.000000000000000278e-02
7.499999999999999722e-02 -5.006160103074876883e-02 -5.000000000000000278e-02
8.000000000000000167e-02 -5.005874307449700161e-02 -5.000000000000000278e-02
8.500000000000000611e-02 -5.005531716168671458e-02 -5.000000000000000278e-02
8.999999999999999667e-02 -5.005140949643865911e-02 -5.000000000000000278e-02
9.500000000000000111e-02 -5.004710225722572292e-02 -5.000000000000000278e-02
1.000000000000000056e-01 -5.004247359207848744e-02 -5.000000000000000278e-02
1.049999999999999961e-01 -5.003759761379782123e-02 -5.000000000000000278e-02
1.100000000000000006e-01 -5.003254439517410695e-02 -5.000000000000000278e-02
1.150000000000000050e-01 -5.002737996421405264e-02 -5.000000000000000278e-02
1.199999999999999956e-01 -5.002216629937425441e-02 -5.000000000000000278e-02
1.250000000000000000e-01 -5.001696132480253076e-02 -5.000000000000000278e-02
1.300000000000000044e-01 -5.001181890558617504e-02 -5.000000000000000278e-02
1.350000000000000089e-01 -5.000678884300869403e-02 -5.000000000000000278e-02
1.400000000000000133e-01 -5.000191686981355493e-02 -5.000000000000000278e-02
1.449999999999999900e-01 -4.999724464547670999e-02 -5.000000000000000278e-02
1.499999999999999944e-01 -4.999280975148574779e-02 -5.000000000000000278e-02
1.549999999999999989e-01 -4.998864568662873126e-02 -5.000000000000000278e-02
1.600000000000000033e-01 -4.998478186229039777e-02 -5.000000000000000278e-02
1.650000000000000078e-01 -4.998124359775767828e-02 -5.000000000000000278e-02
1.700000000000000122e-01 -4.997805211553209281e-02 -5.000000000000000278e-02
1.750000000000000167e-01 -4.997522453665336623e-02 -5.000000000000000278e-02
1.799999999999999933e-01 -4.997277387603003829e-02 -5.000000000000000278e-02
1.849999999999999978e-01 -4.997070903777908746e-02 -5.000000000000000278e-02
1.900000000000000022e-01 -4.996903481057560908e-02 -5.000000000000000278e-02
1.950000000000000067e-01 -4.996775186301189581e-02 -5.000000000000000278e-02
2.000000000000000111e-01 -4.996685673896440749e-02 -5.000000000000000278e-02
2.050000000000000155e-01 -4.996634185297186420e-02 -5.000000000000000278e-02
2.099999999999999922e-01 -4.996619548562225566e-02 -5.000000000000000278e-02
2.149999999999999967e-01 -4.996640177895007168e-02 -5.000000000000000278e-02
2.200000000000000011e-01 -4.996694073184253237e-02 -5.000000000000000278e-02
2.250000000000000056e-01 -4.996778819545752426e-02 -5.000000000000000278e-02
2.300000000000000100e-01 -4.996891586865049445e-02 -5.000000000000000278e-02
2.350000000000000144e-01 -4.997029129341180875e-02 -5.000000000000000278e-02
2.399999999999999911e-01 -4.997187785031547563e-02 -5.000000000000000278e-02
2.449999999999999956e-01 -4.997363475397753607e-02 -5.000000000000000278e-02
2.500000000000000000e-01 -4.997551704852580545e-02 -5.000000000000000278e-02
2.550000000000000044e-01 -4.997266750933700152e-02 -5.000000000000000278e-02
2.600000000000000089e-01 -4.997007330428707844e-02 -5.000000000000000278e-02
2.650000000000000133e-01 -4.996776897706820680e-02 -5.000000000000000278e-02
2.700000000000000178e-01 -4.996578496991403023e-02 -5.000000000000000278e-02
2.750000000000000222e-01 -4.996414761895088402e-02 -5.000000000000000278e-02
2.800000000000000266e-01 -4.996287914955801351e-02 -5.000000000000000278e-02
2.850000000000000311e-01 -4.996199767173730572e-02 -5.000000000000000278e-02
2.899999999999999800e-01 -4.996151717549404681e-02 -5.000000000000000278e-02
2.949999999999999845e-01 -4.996144752622583285e-02 -5.000000000000000278e-02
2.999999999999999889e-01 -4.996179446012322806e-02 -5.000000000000000278e-02
3.049999999999999933e-01 -4.996255957958016525e-02 -5.000000000000000278e-02
3.099999999999999978e-01 -4.996374034861395669e-02 -5.000000000000000278e-02
3.150000000000000022e-01 -4.996533008829756595e-02 -5.000000000000000278e-02
3.200000000000000067e-01 -4.996731797220022725e-02 -5.000000000000000278e-02
3.250000000000000111e-01 -4.996968902184172057e-02 -5.000000000000000278e-02
3.300000000000000155e-01 -4.997242410215440439e-02 -5.000000000000000278e-02
3.350000000000000200e-01 -4.997549991695915406e-02 -5.000000000000000278e-02
3.400000000000000244e-01 -4.997888900445094512e-02 -5.000000000000000278e-02
3.450000000000000289e-01 -4.998255973269634389e-02 -5.000000000000000278e-02
3.500000000000000333e-01 -4.998647629514233609e-02 -5.000000000000000278e-02
3.549999999999999822e-01 -4.999059870613679901e-02 -5.000000000000000278e-02
3.599999999999999867e-01 -4.999488279646107508e-02 -5.000000000000000278e-02
3.649999999999999911e-01 -4.999928020887395991e-02 -5.000000000000000278e-02
3.699999999999999956e-01 -5.000373839366817341e-02 -5.000000000000000278e-02
3.750000000000000000e-01 -5.000820060423907115e-02 -5.000000000000000278e-02
3.800000000000000044e-01 -5.001260589266538076e-02 -5.000000000000000278e-02
3.850000000000000089e-01 -5.001688910530282389e-02 -5.000000000000000278e-02
3.900000000000000133e-01 -5.002098087838968699e-02 -5.000000000000000278e-02
3.950000000000000178e-01 -5.002480763366629751e-02 -5.000000000000000278e-02
4.000000000000000222e-01 -5.002829157400627558e-02 -5.000000000000000278e-02
4.050000000000000266e-01 -5.003135067906165634e-02 -5.000000000000000278e-02
4.100000000000000311e-01 -5.003389870092070368e-02 -5.000000000000000278e-02
4.150000000000000355e-01 -5.003584515977937269e-02 -5.000000000000000278e-02
4.199999999999999845e-01 -5.003709533962615030e-02 -5.000000000000000278e-02
4.249999999999999889e-01 -5.003755028394055171e-02 -5.000000000000000278e-02
4.299999999999999933e-01 -5.003710679140521700e-02 -5.000000000000000278e-02
4.349999999999999978e-01 -5.003565741163221170e-02 -5.000000000000000278e-02
4.400000000000000022e-01 -5.003309044090317043e-02 -5.000000000000000278e-02
4.450000000000000067e-01 -5.002928991792386648e-02 -5.000000000000000278e-02
4.500000000000000111e-01 -5.002413561959238170e-02 -5.000000000000000278e-02
4.550000000000000155e-01 -5.001750305678350633e-02 -5.000000000000000278e-02
4.600000000000000200e-01 -5.000926347014506695e-02 -5.000000000000000278e-02
4.650000000000000244e-01 -4.999928382591149051e-02 -5.000000000000000278e-02
4.700000000000000289e-01 -4.998742681173154456e-02 -5.000000000000000278e-02
4.750000000000000333e-01 -4.997355083250983043e-02 -5.000000000000000278e-02
4.799999999999999822e-01 -4.995751000626601213e-02 -5.000000000000000278e-02
4.849999999999999867e-01 -4.993915416000643120e-02 -5.000000000000000278e-02
4.899999999999999911e-01 -4.991832882561373502e-02 -5.000000000000000278e-02
4.949999999999999956e-01 -4.989487523575011213e-02 -5.000000000000000278e-02
5.050000000000000044e-01 7.381705520883952154e-02 2.472563035874194345e-03
5.100000000000000089e-01 2.852613657230701483e-02 3.151111598444441414e-03
5.150000000000000133e-01 4.878418982903198753e-04 3.995845830084632580e-03
5.200000000000000178e-01 -1.367478315768888564e-02 5.041760259690983292e-03
5.250000000000000222e-01 -1.721818086244375490e-02 6.329715427485752173e-03
5.300000000000000266e-01 -1.319133740275874045e-02 7.907054051593448429e-03
5.350000000000000311e-01 -4.351090594591544569e-03 9.828194835379697875e-03
5.400000000000000355e-01 6.916051289981350880e-03 1.215517832991495732e-02
5.450000000000000400e-01 1.866083286290898258e-02 1.495813470057750713e-02
5.500000000000000444e-01 2.942190766283447889e-02 1.831563888873421336e-02
5.550000000000000488e-01 3.825528333581007523e-02 2.231491477696644077e-02
5.600000000000000533e-01 4.473811674035388375e-02 2.705184686635046104e-02
5.650000000000000577e-01 4.894346474164079641e-02 3.263075599289610995e-02
5.700000000000000622e-01 5.138425679599967211e-02 3.916389509898716981e-02
5.750000000000000666e-01 5.292705215510284944e-02 4.677062238395910537e-02
5.799999999999999600e-01 5.467901412924303095e-02 5.557621261148298908e-02
5.849999999999999645e-01 5.785479728390996446e-02 6.571027322750276622e-02
5.899999999999999689e-01 6.363338264282469847e-02 7.730474044329964378e-02
5.949999999999999734e-01 7.301784891488116713e-02 9.049144166369584019e-02
5.999999999999999778e-01 8.671305488169178677e-02 1.053992245618642909e-01
6.049999999999999822e-01 1.050366016289301374e-01 1.221506695399899450e-01
6.099999999999999867e-01 1.278766847956588903e-01 1.408584209210449745e-01
6.149999999999999911e-01 1.547062048297261905e-01 1.616211924653392085e-01
6.199999999999999956e-01 1.846558436850096463e-01 1.845195239929892372e-01
6.250000000000000000e-01 2.166403414470714772e-01 2.096113871510978111e-01
6.300000000000000044e-01 2.495230977426051433e-01 2.369277586821217640e-01
6.350000000000000089e-01 2.822961359720659869e-01 2.664682978135241576e-01
6.400000000000000133e-01 3.142472496704922236e-01 2.981972794298874407e-01
6.450000000000000178e-01 3.450854048629410920e-01 3.320399453446608029e-01
6.500000000000000222e-01 3.750000794098838353e-01 3.678794411714425006e-01
6.550000000000000266e-01 4.046399444269089263e-01 4.055545050633207471e-01
6.600000000000000311e-01 4.350096474838985872e-01 4.448580662229413840e-01
6.650000000000000355e-01 4.672979228679675634e-01 4.855368951540797728e-01
6.700000000000000400e-01 5.026628368786508760e-01 5.272924240430488796e-01
6.750000000000000444e-01 5.420079651927927067e-01 5.697828247309233429e-01
6.800000000000000488e-01 5.857849898140469191e-01 6.126263941844165561e-01
6.850000000000000533e-01 6.338533456497327245e-01 6.554062543268409646e-01
6.900000000000000577e-01 6.854173774057965574e-01 6.976763260710315828e-01
6.950000000000000622e-01 7.390483198228136041e-01 7.389684882589447890e-01
7.000000000000000666e-01 7.927850599748929028e-01 7.788007830714053226e-01
7.049999999999999600e-01 8.442965832975025675e-01 8.166864825981104969e-01
7.099999999999999645e-01 8.910819413150512514e-01 8.521437889662111242e-01
7.149999999999999689e-01 9.306811495298541459e-01 8.847059049434833344e-01
7.199999999999999734e-01 9.608722715360576982e-01 9.139311852712280748e-01
7.249999999999999778e-01 9.798349961488166393e-01 9.394130628134756966e-01
7.299999999999999822e-01 9.862678557566548765e-01 9.607894391523231770e-01
7.349999999999999867e-01 9.794534717313350125e-01 9.777512371933363422e-01
7.399999999999999911e-01 9.592727254080462007e-01 9.900498337491679957e-01
7.449999999999999956e-01 9.261738190512182056e-01 9.975031223974600847e-01
7.500000000000000000e-01 8.811054976330011668e-01 1.000000000000000000e+00
7.550000000000000044e-01 9.178932573302142073e-01 9.975031223974600847e-01
7.600000000000000089e-01 9.438021685930482185e-01 9.900498337491679957e-01
7.650000000000000133e-01 9.588321935154776599e-01 9.777512371933363422e-01
7.700000000000000178e-01 9.632786793578094198e-01 9.607894391523231770e-01
7.750000000000000222e-01 9.576973089199068978e-01 9.394130628134756966e-01
7.800000000000000266e-01 9.428620533914937596e-01 9.139311852712280748e-01
7.850000000000000311e-01 9.197190239675471224e-01 8.847059049434833344e-01
7.900000000000000355e-01 8.893389050513571537e-01 8.521437889662111242e-01
7.950000000000000400e-01 8.528703032002017403e-01 8.166864825981104969e-01
8.000000000000000444e-01 8.114959173415495775e-01 7.788007830714045454e-01
8.050000000000000488e-01 7.663929756372068747e-01 7.389684882589437898e-01
8.100000000000000533e-01 7.186989315186319560e-01 6.976763260710305836e-01
8.150000000000000577e-01 6.694829941891149439e-01 6.554062543268399654e-01
8.200000000000000622e-01 6.197237056208546591e-01 6.126263941844155569e-01
8.250000000000000666e-01 5.702924764313137551e-01 5.697828247309224547e-01
8.300000000000000711e-01 5.219427597239716388e-01 5.272924240430479914e-01
8.349999999999999645e-01 4.753043726059346663e-01 4.855368951540797728e-01
8.399999999999999689e-01 4.308823637692592579e-01 4.448580662229413840e-01
8.449999999999999734e-01 3.890597643341471845e-01 4.055545050633207471e-01
8.499999999999999778e-01 3.501035392976745708e-01 3.678794411714425006e-01
8.549999999999999822e-01 3.141730695646827720e-01 3.320399453446608029e-01
8.599999999999999867e-01 2.813305313456417878e-01 2.981972794298874407e-01
8.649999999999999911e-01 2.515525932763603700e-01 2.664682978135241576e-01
8.699999999999999956e-01 2.247429156136823147e-01 2.369277586821217640e-01
8.750000000000000000e-01 2.007450050958392573e-01 2.096113871510978111e-01
8.800000000000000044e-01 1.793550494340910573e-01 1.845195239929892372e-01
8.850000000000000089e-01 1.603344238424191381e-01 1.616211924653392085e-01
8.900000000000000133e-01 1.434216263180232431e-01 1.408584209210449745e-01
8.950000000000000178e-01 1.283434571077577968e-01 1.221506695399899450e-01
9.000000000000000222e-01 1.148253100945366145e-01 1.053992245618642909e-01
9.050000000000000266e-01 1.026004893506123894e-01 9.049144166369584019e-02
9.100000000000000311e-01 9.141850283384228559e-02 7.730474044329964378e-02
9.150000000000000355e-01 8.105231741196972095e-02 6.571027322750276622e-02
9.200000000000000400e-01 7.130458553170004876e-02 5.557621261148298908e-02
9.250000000000000444e-01 6.201287445959213773e-02 4.677062238395889721e-02
9.300000000000000488e-01 5.305394472269642225e-02 3.916389509898699633e-02
9.350000000000000533e-01 4.434713580116828036e-02 3.263075599289596423e-02
9.400000000000000577e-01 3.585692489268887950e-02 2.705184686635035349e-02
9.450000000000000622e-01 2.759472926823619554e-02 2.231491477696635056e-02
9.500000000000000666e-01 1.962002491459613474e-02 1.831563888873413010e-02
9.550000000000000711e-01 1.204085430187762373e-02 1.495813470057745509e-02
9.599999999999999645e-01 5.013794659230297324e-03 1.215517832991495732e-02
9.649999999999999689e-01 -1.256544532256098634e-03 9.828194835379697875e-03
9.699999999999999734e-01 -6.518429689913063374e-03 7.907054051593448429e-03
9.749999999999999778e-01 -1.047425597456724811e-02 6.329715427485752173e-03
9.799999999999999822e-01 -1.278208846798756237e-02 5.041760259690983292e-03
9.849999999999999867e-01 -1.305744011704379481e-02 3.995845830084632580e-03
9.899999999999999911e-01 -1.087523973757770213e-02 3.151111598444441414e-03
9.949999999999999956e-01 -5.771948176740371306e-03 2.472563035874194345e-03
1.000000000000000000e+00 2.752214604218039540e-03 1.930454136227709302e-03


==> data_config3_window6_total_rhs.txt <==
0.000000000000000000e+00 -5.002881618296456390e-02 -5.000000000000000278e-02
5.000000000000000104e-03 -5.000077622786831127e-02 -5.000000000000000278e-02
1.000000000000000021e-02 -4.997797780301637544e-02 -5.000000000000000278e-02
1.499999999999999944e-02 -4.995988128875433754e-02 -5.000000000000000278e-02
2.000000000000000042e-02 -4.994598002547556009e-02 -5.000000000000000278e-02
2.500000000000000139e-02 -4.993579929052706368e-02 -5.000000000000000278e-02
2.999999999999999889e-02 -4.992889528324747500e-02 -5.000000000000000278e-02
3.500000000000000333e-02 -4.992485411812114249e-02 -5.000000000000000278e-02
4.000000000000000083e-02 -4.992329082602253026e-02 -5.000000000000000278e-02
4.499999999999999833e-02 -4.992384836353094130e-02 -5.000000000000000278e-02
5.000000000000000278e-02 -4.992619663028446952e-02 -5.000000000000000278e-02
5.500000000000000028e-02 -4.993003149435684684e-02 -5.000000000000000278e-02
5.999999999999999778e-02 -4.993507382562076963e-02 -5.000000000000000278e-02
6.500000000000000222e-02 -4.994106853707722810e-02 -5.000000000000000278e-02
7.000000000000000666e-02 -4.994778363411911393e-02 -5.000000000000000278e-02
7.499999999999999722e-02 -4.995500927170043459e-02 -5.000000000000000278e-02
8.000000000000000167e-02 -4.996255681938132492e-02 -5.000000000000000278e-02
8.500000000000000611e-02 -4.997025793421735335e-02 -5.000000000000000278e-02
8.999999999999999667e-02 -4.997796364146071119e-02 -5.000000000000000278e-02
9.500000000000000111e-02 -4.998554342304123432e-02 -5.000000000000000278e-02
1.000000000000000056e-01 -4.999288431379307618e-02 -5.000000000000000278e-02
1.049999999999999961e-01 -4.999989000539222656e-02 -5.000000000000000278e-02
1.100000000000000006e-01 -5.000647995796991124e-02 -5.000000000000000278e-02
1.150000000000000050e-01 -5.001258851936512401e-02 -5.000000000000000278e-02
1.199999999999999956e-01 -5.001816405197994503e-02 -5.000000000000000278e-02
1.250000000000000000e-01 -5.002316806719919740e-02 -5.000000000000000278e-02
1.300000000000000044e-01 -5.002757436733552832e-02 -5.000000000000000278e-02
1.350000000000000089e-01 -5.003136819506166788e-02 -5.000000000000000278e-02
1.400000000000000133e-01 -5.003454539028822506e-02 -5.000000000000000278e-02
1.449999999999999900e-01 -5.003711155444726805e-02 -5.000000000000000278e-02
1.499999999999999944e-01 -5.003908122213939630e-02 -5.000000000000000278e-02
1.549999999999999989e-01 -5.004047704010141512e-02 -5.000000000000000278e-02
1.600000000000000033e-01 -5.004132895345346499e-02 -5.000000000000000278e-02
1.650000000000000078e-01 -5.004167339917811597e-02 -5.000000000000000278e-02
1.700000000000000122e-01 -5.004155250679182682e-02 -5.000000000000000278e-02
1.750000000000000167e-01 -5.004101330615863541e-02 -5.000000000000000278e-02
1.799999999999999933e-01 -5.004010694240328128e-02 -5.000000000000000278e-02
1.849999999999999978e-01 -5.003888789787663133e-02 -5.000000000000000278e-02
1.900000000000000022e-01 -5.003741322112555817e-02 -5.000000000000000278e-02
1.950000000000000067e-01 -5.003574176281949670e-02 -5.000000000000000278e-02
2.000000000000000111e-01 -5.003393341858638349e-02 -5.000000000000000278e-02
2.050000000000000155e-01 -5.003204837870751237e-02 -5.000000000000000278e-02
2.099999999999999922e-01 -5.003014638462243563e-02 -5.000000000000000278e-02
2.149999999999999967e-01 -5.002828599219379807e-02 -5.000000000000000278e-02
2.200000000000000011e-01 -5.002652384168070759e-02 -5.000000000000000278e-02
2.250000000000000056e-01 -5.002491393436980793e-02 -5.000000000000000278e-02
2.300000000000000100e-01 -5.002350691581226860e-02 -5.000000000000000278e-02
2.350000000000000144e-01 -5.002234936561372747e-02 -5.000000000000000278e-02
2.399999999999999911e-01 -5.002148309372479035e-02 -5.000000000000000278e-02
2.449999999999999956e-01 -5.002094444317852634e-02 -5.000000000000000278e-02
2.500000000000000000e-01 -5.002076359922086324e-02 -5.000000000000000278e-02
2.550000000000000044e-01 -5.002095382954333674e-02 -5.000000000000000278e-02
2.600000000000000089e-01 -5.002148155925248418e-02 -5.000000000000000278e-02
2.650000000000000133e-01 -5.002229828573017539e-02 -5.000000000000000278e-02
2.700000000000000178e-01 -5.002335159390722263e-02 -5.000000000000000278e-02
2.750000000000000222e-01 -5.002458591715495256e-02 -5.000000000000000278e-02
2.800000000000000266e-01 -5.002594329137212414e-02 -5.000000000000000278e-02
2.850000000000000311e-01 -5.002736410231697906e-02 -5.000000000000000278e-02
2.899999999999999800e-01 -5.002878782623722265e-02 -5.000000000000000278e-02
2.949999999999999845e-01 -5.003015376384971347e-02 -5.000000000000000278e-02
2.999999999999999889e-01 -5.003140176772179204e-02 -5.000000000000000278e-02
3.049999999999999933e-01 -5.003247296310908004e-02 -5.000000000000000278e-02
3.099999999999999978e-01 -5.003331046230096585e-02 -5.000000000000000278e-02
3.150000000000000022e-01 -5.003386007253111945e-02 -5.000000000000000278e-02
3.200000000000000067e-01 -5.003407099750362824e-02 -5.000000000000000278e-02
3.250000000000000111e-01 -5.003389653259356085e-02 -5.000000000000000278e-02
3.300000000000000155e-01 -5.003329475377475688e-02 -5.000000000000000278e-02
3.350000000000000200e-01 -5.003222920033154053e-02 -5.000000000000000278e-02
3.400000000000000244e-01 -5.003066955141167310e-02 -5.000000000000000278e-02
3.450000000000000289e-01 -5.002859229647421691e-02 -5.000000000000000278e-02
3.500000000000000333e-01 -5.002598139969263724e-02 -5.000000000000000278e-02
3.549999999999999822e-01 -5.002282895836859811e-02 -5.000000000000000278e-02
3.599999999999999867e-01 -5.001913585541466895e-02 -5.000000000000000278e-02
3.649999999999999911e-01 -5.001491240596243198e-02 -5.000000000000000278e-02
3.699999999999999956e-01 -5.001017899815859286e-02 -5.000000000000000278e-02
3.750000000000000000e-01 -5.000496672820108762e-02 -5.000000000000000278e-02
3.800000000000000044e-01 -4.999931802968102246e-02 -5.000000000000000278e-02
3.850000000000000089e-01 -4.999328729728470810e-02 -5.000000000000000278e-02
3.900000000000000133e-01 -4.998694150491683058e-02 -5.000000000000000278e-02
3.950000000000000178e-01 -4.998036081830596611e-02 -5.000000000000000278e-02
4.000000000000000222e-01 -4.997363920214924204e-02 -5.000000000000000278e-02
4.050000000000000266e-01 -4.996688502185887143e-02 -5.000000000000000278e-02
4.100000000000000311e-01 -4.996022163997064502e-02 -5.000000000000000278e-02
4.150000000000000355e-01 -4.995378800727275082e-02 -5.000000000000000278e-02
4.199999999999999845e-01 -4.994773924871913351e-02 -5.000000000000000278e-02
4.249999999999999889e-01 -4.994224724418425826e-02 -5.000000000000000278e-02
4.299999999999999933e-01 -4.993750120412462912e-02 -5.000000000000000278e-02
4.349999999999999978e-01 -4.993370824020456483e-02 -5.000000000000000278e-02
4.400000000000000022e-01 -4.993109393094949389e-02 -5.000000000000000278e-02
4.450000000000000067e-01 -4.992990288248792818e-02 -5.000000000000000278e-02
4.500000000000000111e-01 -4.993039928444305275e-02 -5.000000000000000278e-02
4.550000000000000155e-01 -4.993286746103658968e-02 -5.000000000000000278e-02
4.600000000000000200e-01 -4.993761241746499241e-02 -5.000000000000000278e-02
4.650000000000000244e-01 -4.994496038161124613e-02 -5.000000000000000278e-02
4.700000000000000289e-01 -4.995525934115419703e-02 -5.000000000000000278e-02
4.750000000000000333e-01 -4.996887957613421055e-02 -5.000000000000000278e-02
4.799999999999999822e-01 -4.998621418704235486e-02 -5.000000000000000278e-02
4.849999999999999867e-01 -5.000767961848911342e-02 -5.000000000000000278e-02
4.899999999999999911e-01 -5.003371617851893466e-02 -5.000000000000000278e-02
4.949999999999999956e-01 -5.006478855362958558e-02 -5.000000000000000278e-02
5.050000000000000044e-01 1.603908943272464027e-02 2.472563035874194345e-03
5.100000000000000089e-01 7.366811563769171123e-03 3.151111598444441414e-03
5.150000000000000133e-01 2.335957575495595240e-03 3.995845830084632580e-03
5.200000000000000178e-01 3.397225071832266075e-04 5.041760259690983292e-03
5.250000000000000222e-01 7.683236602537002469e-04 6.329715427485752173e-03
5.300000000000000266e-01 3.036113327072875734e-03 7.907054051593448429e-03
5.350000000000000311e-01 6.607105558760040243e-03 9.828194835379697875e-03
5.400000000000000355e-01 1.101800577501738099e-02 1.215517832991495732e-02
5.450000000000000400e-01 1.589776262843123344e-02 1.495813470057750713e-02
5.500000000000000444e-01 2.098263492034674327e-02 1.831563888873421336e-02
5.550000000000000488e-01 2.612580059377073161e-02 2.231491477696644077e-02
5.600000000000000533e-01 3.130064909603696988e-02 2.705184686635046104e-02
5.650000000000000577e-01 3.659711091592798837e-02 3.263075599289610995e-02
5.700000000000000622e-01 4.221070290814049608e-02 3.916389509898716981e-02
5.750000000000000666e-01 4.842441078173809199e-02 4.677062238395910537e-02
5.799999999999999600e-01 5.558408301014122754e-02 5.557621261148298908e-02
5.849999999999999645e-01 6.406864668784889583e-02 6.571027322750276622e-02
5.899999999999999689e-01 7.425712523493793737e-02 7.730474044329964378e-02
5.949999999999999734e-01 8.649506414178592673e-02 9.049144166369584019e-02
5.999999999999999778e-01 1.010634539069584781e-01 1.053992245618642909e-01
6.049999999999999822e-01 1.181534627807059867e-01 1.221506695399899450e-01
6.099999999999999867e-01 1.378501397149641261e-01 1.408584209210449745e-01
6.149999999999999911e-01 1.601276277691512373e-01 1.616211924653392085e-01
6.199999999999999956e-01 1.848573015078789628e-01 1.845195239929892372e-01
6.250000000000000000e-01 2.118286540959541386e-01 2.096113871510978111e-01
6.300000000000000044e-01 2.407808631487917683e-01 2.369277586821217640e-01
6.350000000000000089e-01 2.714410229994687063e-01 2.664682978135241576e-01
6.400000000000000133e-01 3.035633981395001735e-01 2.981972794298874407e-01
6.450000000000000178e-01 3.369631154713191856e-01 3.320399453446608029e-01
6.500000000000000222e-01 3.715378090319449988e-01 3.678794411714425006e-01
6.550000000000000266e-01 4.072720496722204153e-01 4.055545050633207471e-01
6.600000000000000311e-01 4.442218898627821044e-01 4.448580662229413840e-01
6.650000000000000355e-01 4.824802092355328087e-01 4.855368951540797728e-01
6.700000000000000400e-01 5.221271855203077905e-01 5.272924240430488796e-01
6.750000000000000444e-01 5.631734117762609015e-01 5.697828247309233429e-01
6.800000000000000488e-01 6.055052173176860286e-01 6.126263941844165561e-01
6.850000000000000533e-01 6.488421020765818836e-01 6.554062543268409646e-01
6.900000000000000577e-01 6.927146809225506185e-01 6.976763260710315828e-01
6.950000000000000622e-01 7.364683855989572203e-01 7.389684882589447890e-01
7.000000000000000666e-01 7.792939881159566262e-01 7.788007830714053226e-01
7.049999999999999600e-01 8.202816204814979972e-01 8.166864825981104969e-01
7.099999999999999645e-01 8.584912287686627952e-01 8.521437889662111242e-01
7.149999999999999689e-01 8.930299972454547319e-01 8.847059049434833344e-01
7.199999999999999734e-01 9.231265733004921925e-01 9.139311852712280748e-01
7.249999999999999778e-01 9.481929062357457028e-01 9.394130628134756966e-01
7.299999999999999822e-01 9.678668438947444219e-01 9.607894391523231770e-01
7.349999999999999867e-01 9.820317586766401652e-01 9.777512371933363422e-01
7.399999999999999911e-01 9.908127802404493867e-01 9.900498337491679957e-01
7.449999999999999956e-01 9.945521460982940098e-01 9.975031223974600847e-01
7.500000000000000000e-01 9.937683552173629531e-01 1.000000000000000000e+00
7.550000000000000044e-01 9.889808354008391422e-01 9.975031223974600847e-01
7.600000000000000089e-01 9.802903377747823610e-01 9.900498337491679957e-01
7.650000000000000133e-01 9.677298033355071771e-01 9.777512371933363422e-01
7.700000000000000178e-01 9.513776390977028985e-01 9.607894391523231770e-01
7.750000000000000222e-01 9.313501904137896359e-01 9.394130628134756966e-01
7.800000000000000266e-01 9.077975856793134568e-01 9.139311852712280748e-01
7.850000000000000311e-01 8.809023678098253374e-01 8.847059049434833344e-01
7.900000000000000355e-01 8.508800046412816620e-01 8.521437889662111242e-01
7.950000000000000400e-01 8.179802522858230507e-01 8.166864825981104969e-01
8.000000000000000444e-01 7.824883928001236111e-01 7.788007830714045454e-01
8.050000000000000488e-01 7.447255310357849822e-01 7.389684882589437898e-01
8.100000000000000533e-01 7.050473656037761216e-01 6.976763260710305836e-01
8.150000000000000577e-01 6.638411022044689025e-01 6.554062543268399654e-01
8.200000000000000622e-01 6.215204206795521547e-01 6.126263941844155569e-01
8.250000000000000666e-01 5.785186173086637185e-01 5.697828247309224547e-01
8.300000000000000711e-01 5.352802083313563664e-01 5.272924240430479914e-01
8.349999999999999645e-01 4.922513948482746260e-01 4.855368951540797728e-01
8.399999999999999689e-01 4.498698546457983172e-01 4.448580662229413840e-01
8.449999999999999734e-01 4.085543486019097559e-01 4.055545050633207471e-01
8.499999999999999778e-01 3.686946158915877514e-01 3.678794411714425006e-01
8.549999999999999822e-01 3.306419917597371860e-01 3.320399453446608029e-01
8.599999999999999867e-01 2.947011225285017244e-01 2.981972794298874407e-01
8.649999999999999911e-01 2.611230822917406935e-01 2.664682978135241576e-01
8.699999999999999956e-01 2.301001207875668642e-01 2.369277586821217640e-01
8.750000000000000000e-01 2.017621972922493123e-01 2.096113871510978111e-01
8.800000000000000044e-01 1.761753848235298181e-01 1.845195239929892372e-01
8.850000000000000089e-01 1.533421650873608710e-01 1.616211924653392085e-01
8.900000000000000133e-01 1.332035790531362340e-01 1.408584209210449745e-01
8.950000000000000178e-01 1.156431515818442113e-01 1.221506695399899450e-01
9.000000000000000222e-01 1.004924713036172701e-01 1.053992245618642909e-01
9.050000000000000266e-01 8.753827861801172228e-02 9.049144166369584019e-02
9.100000000000000311e-01 7.653089461735140819e-02 7.730474044329964378e-02
9.150000000000000355e-01 6.719381104946614558e-02 6.571027322750276622e-02
9.200000000000000400e-01 5.923425517027419707e-02 5.557621261148298908e-02
9.250000000000000444e-01 5.235454248178506020e-02 4.677062238395889721e-02
9.300000000000000488e-01 4.626403391954203581e-02 3.916389509898699633e-02
9.350000000000000533e-01 4.069152111360319068e-02 3.263075599289596423e-02
9.400000000000000577e-01 3.539787304902397569e-02 2.705184686635035349e-02
9.450000000000000622e-01 3.018878904099819849e-02 2.231491477696635056e-02
9.500000000000000666e-01 2.492751576266161173e-02 1.831563888873413010e-02
9.550000000000000711e-01 1.954739956831830217e-02 1.495813470057745509e-02
9.599999999999999645e-01 1.406415908587710373e-02 1.215517832991495732e-02
9.649999999999999689e-01 8.587776644680911176e-03 9.828194835379697875e-03
9.699999999999999734e-01 3.333920273990487182e-03 7.907054051593448429e-03
9.749999999999999778e-01 -1.365179458882204155e-03 6.329715427485752173e-03
9.799999999999999822e-01 -5.050461754719348662e-03 5.041760259690983292e-03
9.849999999999999867e-01 -7.126430154184903998e-03 3.995845830084632580e-03
9.899999999999999911e-01 -6.852252573804951119e-03 3.151111598444441414e-03
9.949999999999999956e-01 -3.333601041128064768e-03 2.472563035874194345e-03
1.000000000000000000e+00 4.484742648530715137e-03 1.930454136227709302e-03


==> data_d2wdx2.txt <==
-1.000000000000000000e+00 6.000000000000000000e+00 1.200000000000000000e+01 2.000000000000000000e+01
-9.800000190734863281e-01 5.760000228881835938e+00 1.105440139770507812e+01 1.767136383056640625e+01
-9.600000381469726562e-01 5.520000457763671875e+00 1.013759994506835938e+01 1.548288345336914062e+01
-9.400000572204589844e-01 5.280000686645507812e+00 9.249601364135742188e+00 1.343072509765625000e+01
-9.199999570846557617e-01 5.039999008178710938e+00 8.390399932861328125e+00 1.151103591918945312e+01
-8.999999761581420898e-01 4.799999237060546875e+00 7.559999465942382812e+00 9.719993591308593750e+00
-8.799999952316284180e-01 4.559999465942382812e+00 6.758399963378906250e+00 8.053760528564453125e+00
-8.600000143051147461e-01 4.319999694824218750e+00 5.985601425170898438e+00 6.508480072021484375e+00
-8.400000333786010742e-01 4.079999923706054688e+00 5.241603851318359375e+00 5.080322265625000000e+00
-8.200000524520874023e-01 3.840000152587890625e+00 4.526401519775390625e+00 3.765438079833984375e+00
-7.999999523162841797e-01 3.599999427795410156e+00 3.839998245239257812e+00 2.559993743896484375e+00
-7.799999713897705078e-01 3.359999656677246094e+00 3.182397842407226562e+00 1.460155487060546875e+00
-7.599999904632568359e-01 3.119999885559082031e+00 2.553600311279296875e+00 4.620819091796875000e-01
-7.400000095367431641e-01 2.880000114440917969e+00 1.953599929809570312e+00 -4.380798339843750000e-01
-7.200000286102294922e-01 2.640000343322753906e+00 1.382400512695312500e+00 -1.244161605834960938e+00
-7.000000476837158203e-01 2.400000572204589844e+00 8.400020599365234375e-01 -1.959999084472656250e+00
-6.800000667572021484e-01 2.160000801086425781e+00 3.264007568359375000e-01 -2.589437484741210938e+00
-6.599999666213989258e-01 1.919999599456787109e+00 -1.584005355834960938e-01 -3.136322021484375000e+00
-6.399999856948852539e-01 1.679999828338623047e+00 -6.143999099731445312e-01 -3.604478836059570312e+00
-6.200000047683715820e-01 1.440000057220458984e+00 -1.041600227355957031e+00 -3.997760772705078125e+00
-6.000000238418579102e-01 1.200000286102294922e+00 -1.439999580383300781e+00 -4.319997787475585938e+00
-5.800000429153442383e-01 9.600005149841308594e-01 -1.809597969055175781e+00 -4.575039863586425781e+00
-5.600000619888305664e-01 7.200007438659667969e-01 -2.150399208068847656e+00 -4.766719818115234375e+00
-5.399999618530273438e-01 4.799995422363281250e-01 -2.462400436401367188e+00 -4.898879051208496094e+00
-5.199999809265136719e-01 2.399997711181640625e-01 -2.745599746704101562e+00 -4.975360870361328125e+00
-5.000000000000000000e-01 0.000000000000000000e+00 -3.000000000000000000e+00 -5.000000000000000000e+00
-4.800000190734863281e-01 -2.399997711181640625e-01 -3.225600242614746094e+00 -4.976639747619628906e+00
-4.600000381469726562e-01 -4.799995422363281250e-01 -3.422399997711181641e+00 -4.909119129180908203e+00
-4.400000274181365967e-01 -7.199997901916503906e-01 -3.590399742126464844e+00 -4.801280021667480469e+00
-4.199999868869781494e-01 -9.600000381469726562e-01 -3.729600429534912109e+00 -4.656960487365722656e+00
-4.000000059604644775e-01 -1.199999809265136719e+00 -3.840000152587890625e+00 -4.480000019073486328e+00
-3.799999952316284180e-01 -1.440000057220458984e+00 -3.921599864959716797e+00 -4.274239540100097656e+00
-3.600000143051147461e-01 -1.679999828338623047e+00 -3.974400043487548828e+00 -4.043520450592041016e+00
-3.400000333786010742e-01 -1.919999599456787109e+00 -3.998400211334228516e+00 -3.791680335998535156e+00
-3.200000226497650146e-01 -2.159999847412109375e+00 -3.993599891662597656e+00 -3.522560358047485352e+00
-3.000000417232513428e-01 -2.399999618530273438e+00 -3.960000038146972656e+00 -3.240000486373901367e+00
-2.800000011920928955e-01 -2.639999866485595703e+00 -3.897600173950195312e+00 -2.947839975357055664e+00
-2.599999904632568359e-01 -2.880000114440917969e+00 -3.806399822235107422e+00 -2.649919986724853516e+00
-2.400000095367431641e-01 -3.119999885559082031e+00 -3.686400175094604492e+00 -2.350080013275146484e+00
-2.200000286102294922e-01 -3.359999656677246094e+00 -3.537600278854370117e+00 -2.052160263061523438e+00
-2.000000476837158203e-01 -3.599999427795410156e+00 -3.360000610351562500e+00 -1.760000705718994141e+00
-1.800000369548797607e-01 -3.839999675750732422e+00 -3.153600215911865234e+00 -1.477440476417541504e+00
-1.599999964237213135e-01 -4.079999923706054688e+00 -2.918399810791015625e+00 -1.208319902420043945e+00
-1.400000154972076416e-01 -4.319999694824218750e+00 -2.654400348663330078e+00 -9.564801454544067383e-01
-1.200000047683715820e-01 -4.559999942779541016e+00 -2.361600160598754883e+00 -7.257599830627441406e-01
-1.000000238418579102e-01 -4.799999713897705078e+00 -2.040000438690185547e+00 -5.200002193450927734e-01
-8.000004291534423828e-02 -5.039999485015869141e+00 -1.689600825309753418e+00 -3.430403172969818115e-01
-6.000003218650817871e-02 -5.279999732971191406e+00 -1.310400605201721191e+00 -1.987202018499374390e-01
-3.999999165534973145e-02 -5.519999980926513672e+00 -9.023998379707336426e-01 -9.087997674942016602e-02
-2.000001072883605957e-02 -5.759999752044677734e+00 -4.656002521514892578e-01 -2.336002327501773834e-02
0.000000000000000000e+00 -6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.999998092651367188e-02 -5.760000228881835938e+00 -4.655995666980743408e-01 -2.335995808243751526e-02
3.999996185302734375e-02 -5.520000457763671875e+00 -9.023991823196411133e-01 -9.087983518838882446e-02
5.999997258186340332e-02 -5.280000209808349609e+00 -1.310399413108825684e+00 -1.987198293209075928e-01
7.999995350837707520e-02 -5.040000438690185547e+00 -1.689599156379699707e+00 -3.430396020412445068e-01
9.999999403953552246e-02 -4.800000190734863281e+00 -2.039999961853027344e+00 -5.199999809265136719e-01
1.200000047683715820e-01 -4.559999942779541016e+00 -2.361600160598754883e+00 -7.257599830627441406e-01
1.399999856948852539e-01 -4.320000171661376953e+00 -2.654399871826171875e+00 -9.564797878265380859e-01
1.599999666213989258e-01 -4.080000400543212891e+00 -2.918399572372436523e+00 -1.208319664001464844e+00
1.799999475479125977e-01 -3.840000629425048828e+00 -3.153599262237548828e+00 -1.477439403533935547e+00
1.999999582767486572e-01 -3.600000381469726562e+00 -3.359999656677246094e+00 -1.759999513626098633e+00
2.199999988079071045e-01 -3.360000133514404297e+00 -3.537599802017211914e+00 -2.052160024642944336e+00
2.399999797344207764e-01 -3.120000362396240234e+00 -3.686399459838867188e+00 -2.350079536437988281e+00
2.599999904632568359e-01 -2.880000114440917969e+00 -3.806399822235107422e+00 -2.649919986724853516e+00
2.799999713897705078e-01 -2.640000343322753906e+00 -3.897599697113037109e+00 -2.947839498519897461e+00
2.999999523162841797e-01 -2.400000572204589844e+00 -3.959999799728393555e+00 -3.239999771118164062e+00
3.199999630451202393e-01 -2.160000324249267578e+00 -3.993600368499755859e+00 -3.522559642791748047e+00
3.399999439716339111e-01 -1.920000553131103516e+00 -3.998400211334228516e+00 -3.791678905487060547e+00
3.599999845027923584e-01 -1.680000305175781250e+00 -3.974399566650390625e+00 -4.043519496917724609e+00
3.799999952316284180e-01 -1.440000057220458984e+00 -3.921599864959716797e+00 -4.274239540100097656e+00
3.999999761581420898e-01 -1.200000286102294922e+00 -3.840000152587890625e+00 -4.480000495910644531e+00
4.199999570846557617e-01 -9.600005149841308594e-01 -3.729599952697753906e+00 -4.656959533691406250e+00
4.399999380111694336e-01 -7.200007438659667969e-01 -3.590400695800781250e+00 -4.801279067993164062e+00
4.599999487400054932e-01 -4.800004959106445312e-01 -3.422400951385498047e+00 -4.909120082855224609e+00
4.799999892711639404e-01 -2.400002479553222656e-01 -3.225599288940429688e+00 -4.976640701293945312e+00
4.999999701976776123e-01 -4.768371582031250000e-07 -3.000000953674316406e+00 -5.000000000000000000e+00
5.199999809265136719e-01 2.399997711181640625e-01 -2.745599746704101562e+00 -4.975360870361328125e+00
5.399999618530273438e-01 4.799995422363281250e-01 -2.462400436401367188e+00 -4.898879051208496094e+00
5.599999427795410156e-01 7.199993133544921875e-01 -2.150400161743164062e+00 -4.766719818115234375e+00
5.799999237060546875e-01 9.599990844726562500e-01 -1.809600830078125000e+00 -4.575039863586425781e+00
5.999999046325683594e-01 1.199998855590820312e+00 -1.440001487731933594e+00 -4.320003509521484375e+00
6.200000047683715820e-01 1.440000057220458984e+00 -1.041600227355957031e+00 -3.997760772705078125e+00
6.399999856948852539e-01 1.679999828338623047e+00 -6.143999099731445312e-01 -3.604478836059570312e+00
6.599999666213989258e-01 1.919999599456787109e+00 -1.584005355834960938e-01 -3.136322021484375000e+00
6.799999475479125977e-01 2.159999847412109375e+00 3.263969421386718750e-01 -2.589441299438476562e+00
6.999999284744262695e-01 2.399999618530273438e+00 8.399963378906250000e-01 -1.960002899169921875e+00
7.199999094009399414e-01 2.639999389648437500e+00 1.382396697998046875e+00 -1.244161605834960938e+00
7.400000095367431641e-01 2.880000114440917969e+00 1.953599929809570312e+00 -4.380798339843750000e-01
7.599999904632568359e-01 3.119999885559082031e+00 2.553600311279296875e+00 4.620819091796875000e-01
7.799999713897705078e-01 3.359999656677246094e+00 3.182397842407226562e+00 1.460155487060546875e+00
7.999999523162841797e-01 3.599999427795410156e+00 3.839998245239257812e+00 2.559993743896484375e+00
8.199999332427978516e-01 3.839999198913574219e+00 4.526395797729492188e+00 3.765438079833984375e+00
8.399999141693115234e-01 4.079998970031738281e+00 5.241598129272460938e+00 5.080314636230468750e+00
8.600000143051147461e-01 4.319999694824218750e+00 5.985601425170898438e+00 6.508480072021484375e+00
8.799999952316284180e-01 4.559999465942382812e+00 6.758399963378906250e+00 8.053760528564453125e+00
8.999999761581420898e-01 4.799999237060546875e+00 7.559999465942382812e+00 9.719993591308593750e+00
9.199999570846557617e-01 5.039999008178710938e+00 8.390399932861328125e+00 1.151103591918945312e+01
9.399999380111694336e-01 5.279998779296875000e+00 9.249599456787109375e+00 1.343070602416992188e+01
9.599999189376831055e-01 5.519998550415039062e+00 1.013759994506835938e+01 1.548287963867187500e+01
9.799998998641967773e-01 5.759998321533203125e+00 1.105439758300781250e+01 1.767135620117187500e+01
1.000000000000000000e+00 6.000000000000000000e+00 1.200000000000000000e+01 2.000000000000000000e+01


==> data_dirichlet_window.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.040816326530612082e-02 9.987675203359144271e-01 9.975685197112615921e-01 9.960024780790617260e-01
4.081632653061224164e-02 9.951380802216763799e-01 9.905398295621999916e-01 9.846590736167470936e-01
6.122448979591836593e-02 9.892136779743133657e-01 9.793031884361662609e-01 9.668982219394378630e-01
8.163265306122448328e-02 9.810963119108534469e-01 9.642353656266712258e-01 9.435893089521623089e-01
1.020408163265306006e-01 9.708879803483243531e-01 9.457006408373853645e-01 9.155443704025197915e-01
1.224489795918367319e-01 9.586906816037535917e-01 9.240508041821390295e-01 8.835197911446039942e-01
1.428571428571428492e-01 9.446064139941691140e-01 8.996251561849228917e-01 8.482180044029272725e-01
1.632653061224489666e-01 9.287371758365986496e-01 8.727505077798869415e-01 8.102891910363446693e-01
1.836734693877550839e-01 9.111849654480701499e-01 8.437411803113411546e-01 7.703329788019763757e-01
2.040816326530612013e-01 8.920517811456111223e-01 8.128990055337556031e-01 7.289001416191337457e-01
2.244897959183673186e-01 8.714396212462494073e-01 7.805133256117600116e-01 6.864942988332404239e-01
2.448979591836734637e-01 8.494504840670129564e-01 7.468609931201442009e-01 6.435736144797591374e-01
2.653061224489795533e-01 8.261863679249292769e-01 7.122063710438574224e-01 6.005524965481136013e-01
2.857142857142856984e-01 8.017492711370262093e-01 6.768013327780091348e-01 5.578032962456119792e-01
3.061224489795917880e-01 7.762411920203317051e-01 6.408852621278687822e-01 5.156580072613725640e-01
3.265306122448979331e-01 7.497641288918733826e-01 6.046850533088654611e-01 4.744099650302460724e-01
3.469387755102040782e-01 7.224200800686788604e-01 5.684151109465878093e-01 4.343155459967396048e-01
3.673469387755101678e-01 6.943110438677762009e-01 5.322773500767851163e-01 3.955958668789420485e-01
3.877551020408163129e-01 6.655390186061929114e-01 4.964611961453655464e-01 3.584384839324454286e-01
4.081632653061224025e-01 6.362060026009571656e-01 4.611435850083985266e-01 3.229990922142705889e-01
4.285714285714285476e-01 6.064139941690962488e-01 4.264889629321116926e-01 2.894032248467901525e-01
4.489795918367346372e-01 5.762649916276382234e-01 3.926492865928936649e-01 2.577479522816527591e-01
4.693877551020407823e-01 5.458609932936107079e-01 3.597640230772928271e-01 2.281035815637074415e-01
4.897959183673469274e-01 5.153039974840415427e-01 3.279601498820167160e-01 2.005153555949245880e-01
5.102040816326530726e-01 4.846960025159584573e-01 2.973521549139336861e-01 1.750051523983259805e-01
5.306122448979591066e-01 4.541390067063895697e-01 2.680420364900716890e-01 1.515731843818995950e-01
5.510204081632652517e-01 4.237350083723619987e-01 2.401193033376176067e-01 1.301996976025322494e-01
5.714285714285713969e-01 3.935860058309037512e-01 2.136609745939190841e-01 1.108466710299281233e-01
5.918367346938775420e-01 3.637939973990429454e-01 1.887315798064842509e-01 9.345951581053335566e-02
6.122448979591835760e-01 3.344609813938070331e-01 1.653831589329796126e-01 7.796877453146344727e-02
6.326530612244897211e-01 3.056889561322240212e-01 1.436552623412329921e-01 6.429182048442094732e-02
6.530612244897958663e-01 2.775799199313213617e-01 1.235749508092304216e-01 5.233455692962418748e-02
6.734693877551020114e-01 2.502358711081267284e-01 1.051567955251188069e-01 4.199311635972724499e-02
6.938775510204081565e-01 2.237588079796684060e-01 8.840287808720559415e-02 3.315555976375073044e-02
7.142857142857141906e-01 1.982507288629737907e-01 7.330279050395671625e-02 2.570357589099792062e-02
7.346938775510203357e-01 1.738136320750709451e-01 5.983363519399920172e-02 1.951418051498010620e-02
7.551020408163264808e-01 1.505495159329871546e-01 4.796002498611828813e-02 1.446141569734604726e-02
7.755102040816326259e-01 1.285603787537503706e-01 3.763408311926075278e-02 1.041804905179555263e-02
7.959183673469386600e-01 1.079482188543889887e-01 2.879544324253346943e-02 7.257273008014486493e-03
8.163265306122448051e-01 8.881503455193007213e-02 2.137124941520140986e-02 4.854404075594453971e-03
8.367346938775509502e-01 7.126282416340123937e-02 1.527615610668942026e-02 3.088582107952042577e-03
8.571428571428570953e-01 5.539358600583099701e-02 1.041232819658510778e-02 1.844469566253170711e-03
8.775510204081632404e-01 4.130931839624651936e-02 6.669440974631957175e-03 1.013950783347983275e-03
8.979591836734692745e-01 2.911201965167564687e-02 3.924680140736436229e-03 4.978312276837648653e-04
9.183673469387754196e-01 1.890368808914688614e-02 2.042741804965331198e-03 2.075367672325079127e-04
9.387755102040815647e-01 1.078632202568674536e-02 8.758324875399736698e-04 6.681293340715654949e-05
9.591836734693877098e-01 4.861919778323509078e-03 2.636691188468986979e-04 1.342418499783448738e-05
9.795918367346938549e-01 1.232479664085461835e-03 3.347903943229368906e-05 8.531720920856855628e-07
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_interior_window.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.040816326530612082e-02 9.987675203359144271e-01 9.999665209605673732e-01 9.999991468279049167e-01
4.081632653061224164e-02 9.951380802216763799e-01 9.997363308811527682e-01 9.999865758150017214e-01
6.122448979591836593e-02 9.892136779743133657e-01 9.991241675124605814e-01 9.999331870665949529e-01
8.163265306122448328e-02 9.810963119108534469e-01 9.979572581950357790e-01 9.997924632327698236e-01
1.020408163265306006e-01 9.708879803483243531e-01 9.960753198592631197e-01 9.995021687723160131e-01
1.224489795918367319e-01 9.586906816037535917e-01 9.933305590253679318e-01 9.989860492166519057e-01
1.428571428571428492e-01 9.446064139941691140e-01 9.895876718034153363e-01 9.981555304337478285e-01
1.632653061224489666e-01 9.287371758365986496e-01 9.847238438933104687e-01 9.969114178920503999e-01
1.836734693877550839e-01 9.111849654480701499e-01 9.786287505847990342e-01 9.951455959244061011e-01
2.040816326530612013e-01 8.920517811456111223e-01 9.712045567574665306e-01 9.927427269919850694e-01
2.244897959183673186e-01 8.714396212462494073e-01 9.623659168807389142e-01 9.895819509482050025e-01
2.448979591836734637e-01 8.494504840670129564e-01 9.520399750138817119e-01 9.855385843026550630e-01
2.653061224489795533e-01 8.261863679249292769e-01 9.401663648060011313e-01 9.804858194850197828e-01
2.857142857142856984e-01 8.017492711370262093e-01 9.266972094960432837e-01 9.742964241090021904e-01
3.061224489795917880e-01 7.762411920203317051e-01 9.115971219127946279e-01 9.668444402362488255e-01
3.265306122448979331e-01 7.497641288918733826e-01 8.948432044748811931e-01 9.580068836402725330e-01
3.469387755102040782e-01 7.224200800686788604e-01 8.764250491907700225e-01 9.476654430703767007e-01
3.673469387755101678e-01 6.943110438677762009e-01 8.563447376587673965e-01 9.357081795155793857e-01
3.877551020408163129e-01 6.655390186061929114e-01 8.346168410670203874e-01 9.220312254685365527e-01
4.081632653061224025e-01 6.362060026009571656e-01 8.112684201935158601e-01 9.065404841894662002e-01
4.285714285714285476e-01 6.064139941690962488e-01 7.863390254060808049e-01 8.891533289700720433e-01
4.489795918367346372e-01 5.762649916276382234e-01 7.598806966623826709e-01 8.698003023974678616e-01
4.693877551020407823e-01 5.458609932936107079e-01 7.319579635099286996e-01 8.484268156181004050e-01
4.897959183673469274e-01 5.153039974840415427e-01 7.026478450860662583e-01 8.249948476016744081e-01
5.102040816326530726e-01 4.846960025159584573e-01 6.720398501179831730e-01 7.994846444050749401e-01
5.306122448979591066e-01 4.541390067063895697e-01 6.402359769227075059e-01 7.718964184362929748e-01
5.510204081632652517e-01 4.237350083723619987e-01 6.073507134071063351e-01 7.422520477183472964e-01
5.714285714285713969e-01 3.935860058309037512e-01 5.735110370678884184e-01 7.105967751532100696e-01
5.918367346938775420e-01 3.637939973990429454e-01 5.388564149916016399e-01 6.770009077857296331e-01
6.122448979591835760e-01 3.344609813938070331e-01 5.035388038546344536e-01 6.415615160675548490e-01
6.326530612244897211e-01 3.056889561322240212e-01 4.677226499232150503e-01 6.044041331210581180e-01
6.530612244897958663e-01 2.775799199313213617e-01 4.315848890534123017e-01 5.656844540032603952e-01
6.734693877551020114e-01 2.502358711081267284e-01 3.953149466911346499e-01 5.255900349697543161e-01
6.938775510204081565e-01 2.237588079796684060e-01 3.591147378721312178e-01 4.843419927386276580e-01
7.142857142857141906e-01 1.982507288629737907e-01 3.231986672219908652e-01 4.421967037543882428e-01
7.346938775510203357e-01 1.738136320750709451e-01 2.877936289561426886e-01 3.994475034518867318e-01
7.551020408163264808e-01 1.505495159329871546e-01 2.531390068798560211e-01 3.564263855202408626e-01
7.755102040816326259e-01 1.285603787537503706e-01 2.194866743882399884e-01 3.135057011667596871e-01
7.959183673469386600e-01 1.079482188543889887e-01 1.871009944662445079e-01 2.710998583808668094e-01
8.163265306122448051e-01 8.881503455193007213e-02 1.562588196886587344e-01 2.296670211980240683e-01
8.367346938775509502e-01 7.126282416340123937e-02 1.272494922201130585e-01 1.897108089636558859e-01
8.571428571428570953e-01 5.539358600583099701e-02 1.003748438150768862e-01 1.517819955970725054e-01
8.775510204081632404e-01 4.130931839624651936e-02 7.594919581786108154e-02 1.164802088553962278e-01
8.979591836734692745e-01 2.911201965167564687e-02 5.429935916261485751e-02 8.445562959748054155e-02
9.183673469387754196e-01 1.890368808914688614e-02 3.576463437332844109e-02 5.641069104783769106e-02
9.387755102040815647e-01 1.078632202568674536e-02 2.069681156383351706e-02 3.310177806056202598e-02
9.591836734693877098e-01 4.861919778323509078e-03 9.460170437800119458e-03 1.534092638325335045e-02
9.795918367346938549e-01 1.232479664085461835e-03 2.431480288738629980e-03 3.997521920938496010e-03
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_neumann_window.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.040816326530612082e-02 1.958367686933165305e-02 1.918400999444733537e-02 1.879249958639738968e-02
4.081632653061224164e-02 3.755238038572362991e-02 3.601963016589818101e-02 3.454944117953499122e-02
6.122448979591836593e-02 5.395710970768981957e-02 5.065361319497412029e-02 4.755237157079202776e-02
8.163265306122448328e-02 6.884886399374411103e-02 6.322854856568335680e-02 5.806703439705614839e-02
1.020408163265306006e-01 8.227864240240034821e-02 7.388286256542073160e-02 6.634379495670432447e-02
1.224489795918367319e-01 9.429744409217247214e-02 8.275081828496769210e-02 7.261806502558387777e-02
1.428571428571428492e-01 1.049562682215743475e-01 8.996251561849229195e-02 7.711072767299338715e-02
1.632653061224489666e-01 1.143061139491198253e-01 9.564389126354926052e-02 8.002856207766366470e-02
1.836734693877550839e-01 1.223979804333228394e-01 9.991671872107987795e-02 8.156466834373868324e-02
2.040816326530612013e-01 1.292828668326972408e-01 1.028986082954121001e-01 8.189889231675658021e-02
2.244897959183673186e-01 1.350117723057569497e-01 1.047030070942604751e-01 8.119825039963059210e-02
2.448979591836734637e-01 1.396356960110158030e-01 1.054391990287262132e-01 7.961735436863000281e-02
2.653061224489795533e-01 1.432056371069877487e-01 1.052123048132971445e-01 7.729883618936117529e-02
2.857142857142856984e-01 1.457725947521865684e-01 1.041232819658475389e-01 7.437377283274825002e-02
3.061224489795917880e-01 1.473875681051262654e-01 1.022689248076386059e-01 7.096211109101456527e-02
3.265306122448979331e-01 1.481015563243206490e-01 9.974186446331803624e-02 6.717309239366317519e-02
3.469387755102040782e-01 1.479655585682836394e-01 9.663056886091994646e-02 6.310567762345793696e-02
3.673469387755101678e-01 1.470305739955290736e-01 9.301934273186536484e-02 5.884897193240460483e-02
3.877551020408163129e-01 1.453476017645708718e-01 8.898832761096171773e-02 5.448264955773166052e-02
4.081632653061224025e-01 1.429676410339229542e-01 8.461350183640339861e-02 5.007737863787142807e-02
4.285714285714285476e-01 1.399416909620991301e-01 7.996668054977093543e-02 4.569524602844055039e-02
4.489795918367346372e-01 1.363207507076133473e-01 7.511551569603179546e-02 4.139018211822158289e-02
4.693877551020407823e-01 1.321558194289794153e-01 7.012349602354014944e-02 3.720838564514377528e-02
4.897959183673469274e-01 1.274978962847113095e-01 6.504994708403635806e-02 3.318874851226340933e-02
5.102040816326530726e-01 1.223979804333228394e-01 5.995003123264791567e-02 2.936328060374591986e-02
5.306122448979591066e-01 1.169070710333280083e-01 5.487474762788878413e-02 2.575753460084581614e-02
5.510204081632652517e-01 1.110761672432405422e-01 4.987093223165907363e-02 2.239103079788781758e-02
5.714285714285713969e-01 1.049562682215743337e-01 4.498125780924606965e-02 1.927768191824831556e-02
5.918367346938775420e-01 9.859837312684338606e-02 4.024423392932385823e-02 1.642621793033621769e-02
6.122448979591835760e-01 9.205348111756159191e-02 3.569420696395234072e-02 1.384061086357341042e-02
6.326530612244897211e-01 8.537259135224273265e-02 3.136136008857909330e-02 1.152049962437612374e-02
6.530612244897958663e-01 7.860670298940075629e-02 2.727171328203714662e-02 9.461614812135560326e-03
6.734693877551020114e-01 7.180681518754938875e-02 2.344712332654674825e-02 7.656203535199107568e-03
6.938775510204081565e-01 6.502392710520277230e-02 1.990528380771530714e-02 6.093454226851924282e-03
7.142857142857141906e-01 5.830903790087460514e-02 1.665972511453556182e-02 4.759921461295862910e-03
7.346938775510203357e-01 5.171314673307891852e-02 1.371981443938841139e-02 3.639950769633693017e-03
7.551020408163264808e-01 4.528725276032946612e-02 1.109075577803991797e-02 2.716103455846580195e-03
7.755102040816326259e-01 3.908235514114011266e-02 8.773589929643499374e-03 1.969581412777032803e-03
7.959183673469386600e-01 3.314945303402494492e-02 6.765194496739901364e-03 1.380651938110100119e-03
8.163265306122448051e-01 2.753954559749771658e-02 5.058283885254921675e-03 9.290725503532937246e-04
8.367346938775509502e-01 2.230363199007223685e-02 3.641409304501297406e-03 5.945158048166199194e-04
8.571428571428570953e-01 1.749271137026242595e-02 2.498958767180536888e-03 3.569941095974416001e-04
8.775510204081632404e-01 1.315778289658231515e-02 1.611157089377424079e-03 1.972845415566526484e-04
8.979591836734692745e-01 9.349845727545491592e-03 9.540658905655696742e-04 9.735366230201325521e-05
9.183673469387754196e-01 6.119899021666208583e-03 4.995835936055792459e-04 4.078233417181831300e-05
9.387755102040815647e-01 3.518941937458053282e-03 2.154454247426107472e-04 1.319053620929544479e-05
9.591836734693877098e-01 1.597973633434945917e-03 6.522341360937211618e-05 2.662180147106063544e-06
9.795918367346938549e-01 4.079932681110287618e-04 8.326393226565365069e-06 1.699263922905203117e-07
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_petal_contour_ranges.txt <==
# name vmin vmax
pred.sol.png -1.949142e-03 2.263151e+00
truth.sol.png -1.384388e-16 2.263949e+00
pinn.sol.png -1.615856e-02 2.263145e+00
buffer.sol.png -2.282466e-02 2.210811e-02
truth.forcing.png 5.000000e-01 2.354400e+01
pred.lhs.png -4.329281e-01 2.693214e+01
err.sol.png 1.421843e-08 1.618934e-02
err.res.png 4.793152e-07 4.432928e+00


==> data_petal_interface.txt <==
# x y
-4.000000000000000777e-01 -4.898587196589413692e-17
-4.031290296301480724e-01 -3.166233098163481318e-03
-4.062320297948106007e-01 -6.381602676697347570e-03
-4.093076471636779567e-01 -9.645869313617104132e-03
-4.123545313859569017e-01 -1.295876320751644835e-02
-4.153713358179799142e-01 -1.631998423220725608e-02
-4.183567182495106507e-01 -1.972920200839843596e-02
-4.213093416283462123e-01 -2.318605599238265924e-02
-4.242278747828124863e-01 -2.669015558168373256e-02
-4.271109931417553240e-01 -3.024108023761468839e-02
-4.299573794516262648e-01 -3.383837962468317501e-02
-4.327657244902685107e-01 -3.748157376677278135e-02
-4.355347277770064141e-01 -4.117015322001944116e-02
-4.382630982786451801e-01 -4.490357926229253394e-02
-4.409495551109913203e-01 -4.868128409918151545e-02
-4.435928282355037222e-01 -5.250267108637943908e-02
-4.461916591506894791e-01 -5.636711496834449081e-02
-4.487448015778641164e-01 -6.027396213311593531e-02
-4.512510221408922440e-01 -6.422253088314440472e-02
-4.537091010395356006e-01 -6.821211172199516393e-02
-4.561178327160329005e-01 -7.224196765676939302e-02
-4.584760265145439995e-01 -7.631133451608157481e-02
-4.607825073330912846e-01 -8.041942128342211005e-02
-4.630361162676384090e-01 -8.456541044572563059e-02
-4.652357112479476586e-01 -8.874845835695718832e-02
-4.673801676648653980e-01 -9.296769561652001856e-02
-4.694683789886855418e-01 -9.722222746227938972e-02
-4.714992573782507690e-01 -1.015111341779930260e-01
-4.734717342804509177e-01 -1.058334715149228389e-01
-4.753847610197879381e-01 -1.101882711274030646e-01
-4.772373093776795527e-01 -1.145745410221268024e-01
-4.790283721611808820e-01 -1.189912660209075657e-01
-4.807569637608067881e-01 -1.234374082366638953e-01
-4.824221206971481268e-01 -1.279119075623688373e-01
-4.840229021559754874e-01 -1.324136821726977498e-01
-4.855583905115348764e-01 -1.369416290381001988e-01
-4.870276918377461350e-01 -1.414946244510209838e-01
-4.884299364070163740e-01 -1.460715245639734872e-01
-4.897642791763955339e-01 -1.506711659391842262e-01
-4.910299002608010666e-01 -1.552923661094985086e-01
-4.922260053930510026e-01 -1.599339241502470976e-01
-4.933518263704465001e-01 -1.645946212617585835e-01
-4.944066214876600696e-01 -1.692732213622011317e-01
-4.953896759556850049e-01 -1.739684716904286998e-01
-4.963003023066136499e-01 -1.786791034185019333e-01
-4.971378407840226776e-01 -1.834038322735503102e-01
-4.979016597187420068e-01 -1.881413591686324216e-01
-4.985911558898043494e-01 -1.928903708422541607e-01
-4.992057548703703329e-01 -1.976495405061891864e-01
-4.997449113584380154e-01 -2.024175285012508874e-01
-5.002081094921524418e-01 -2.071929829606556916e-01
-5.005948631495388268e-01 -2.119745404806138156e-01
-5.009047162324931080e-01 -2.167608267977812753e-01
-5.011372429348703861e-01 -2.215504574732007348e-01
-5.012920479945220942e-01 -2.263420385823578795e-01
-5.013687669291400084e-01 -2.311341674109721467e-01
-5.013670662557780933e-01 -2.359254331561456697e-01
-5.012866436939246162e-01 -2.407144176324799156e-01
-5.011272283520143977e-01 -2.454996959827764891e-01
-5.008885808972757259e-01 -2.502798373929318032e-01
-5.005704937088155670e-01 -2.550534058106324609e-01
-5.001727910138570321e-01 -2.598189606674580765e-01
-4.996953290070527132e-01 -2.645750576039941904e-01
-4.991379959528063903e-01 -2.693202491975587032e-01
-4.985007122705440996e-01 -2.740530856921410963e-01
-4.977834306028866562e-01 -2.787721157301550345e-01
-4.969861358666832762e-01 -2.834758870856002311e-01
-4.961088452868782084e-01 -2.881629473982357803e-01
-4.951516084131877826e-01 -2.928318449083558428e-01
-4.941145071195783833e-01 -2.974811291917686673e-01
-4.929976555865445698e-01 -3.021093518945733303e-01
-4.918012002661931170e-01 -3.067150674673316257e-01
-4.905253198301535167e-01 -3.112968338982305960e-01
-4.891702251003390844e-01 -3.158532134448340245e-01
-4.877361589625985872e-01 -3.203827733640208786e-01
-4.862233962633014106e-01 -3.248840866397081917e-01
-4.846322436889125562e-01 -3.293557327079628672e-01
-4.829630396286245797e-01 -3.337962981790956185e-01
-4.812161540201170262e-01 -3.382043775563511878e-01
-4.793919881785297377e-01 -3.425785739507908323e-01
-4.774909746087416806e-01 -3.469174997919788894e-01
-4.755135768010570474e-01 -3.512197775340810124e-01
-4.734602890104114281e-01 -3.554840403569884399e-01
-4.713316360192159604e-01 -3.597089328620794446e-01
-4.691281728839719611e-01 -3.638931117622377087e-01
-4.668504846657894891e-01 -3.680352465657510952e-01
-4.644991861449639381e-01 -3.721340202537067321e-01
-4.620749215197598736e-01 -3.761881299505208665e-01
-4.595783640895710342e-01 -3.801962875872264558e-01
-4.570102159226285821e-01 -3.841572205571576748e-01
-4.543712075084399560e-01 -3.880696723636715695e-01
-4.516620973951470108e-01 -3.919324032595478680e-01
-4.488836718120052249e-01 -3.957441908777197814e-01
-4.460367442771875357e-01 -3.995038308529851312e-01
-4.431221551911301293e-01 -4.032101374343589062e-01
-4.401407714156428397e-01 -4.068619440877288551e-01
-4.370934858390123079e-01 -4.104581040884857090e-01
-4.339812169273417064e-01 -4.139974911037992977e-01
-4.308049082623678916e-01 -4.174789997642220363e-01
-4.275655280660126123e-01 -4.209015462243065886e-01
-4.242640687119285658e-01 -4.242640687119286214e-01
-4.209015462243065331e-01 -4.275655280660127233e-01
-4.174789997642219808e-01 -4.308049082623679471e-01
-4.139974911037990202e-01 -4.339812169273419840e-01
-4.104581040884856535e-01 -4.370934858390124189e-01
-4.068619440877285220e-01 -4.401407714156430062e-01
-4.032101374343585731e-01 -4.431221551911304068e-01
-3.995038308529850757e-01 -4.460367442771876467e-01
-3.957441908777196704e-01 -4.488836718120052804e-01
-3.919324032595477569e-01 -4.516620973951471774e-01
-3.880696723636713474e-01 -4.543712075084400115e-01
-3.841572205571576193e-01 -4.570102159226286376e-01
-3.801962875872261227e-01 -4.595783640895711453e-01
-3.761881299505208109e-01 -4.620749215197599291e-01
-3.721340202537063435e-01 -4.644991861449641046e-01
-3.680352465657507621e-01 -4.668504846657896556e-01
-3.638931117622375422e-01 -4.691281728839720166e-01
-3.597089328620791115e-01 -4.713316360192161270e-01
-3.554840403569882734e-01 -4.734602890104113726e-01
-3.512197775340809569e-01 -4.755135768010571029e-01
-3.469174997919786674e-01 -4.774909746087416251e-01
-3.425785739507907768e-01 -4.793919881785297932e-01
-3.382043775563510768e-01 -4.812161540201170262e-01
-3.337962981790952854e-01 -4.829630396286246907e-01
-3.293557327079627006e-01 -4.846322436889124452e-01
-3.248840866397080807e-01 -4.862233962633014106e-01
-3.203827733640205455e-01 -4.877361589625986982e-01
-3.158532134448338580e-01 -4.891702251003391955e-01
-3.112968338982304850e-01 -4.905253198301535722e-01
-3.067150674673315702e-01 -4.918012002661931725e-01
-3.021093518945732748e-01 -4.929976555865446808e-01
-2.974811291917685008e-01 -4.941145071195784388e-01
-2.928318449083554542e-01 -4.951516084131877826e-01
-2.881629473982356693e-01 -4.961088452868782639e-01
-2.834758870855998980e-01 -4.969861358666833873e-01
-2.787721157301549235e-01 -4.977834306028867117e-01
-2.740530856921409852e-01 -4.985007122705441551e-01
-2.693202491975585922e-01 -4.991379959528063903e-01
-2.645750576039940793e-01 -4.996953290070527132e-01
-2.598189606674579655e-01 -5.001727910138570321e-01
-2.550534058106324053e-01 -5.005704937088156781e-01
-2.502798373929314701e-01 -5.008885808972758369e-01
-2.454996959827764058e-01 -5.011272283520143977e-01
-2.407144176324795548e-01 -5.012866436939247272e-01
-2.359254331561455864e-01 -5.013670662557782043e-01
-2.311341674109717581e-01 -5.013687669291401194e-01
-2.263420385823574910e-01 -5.012920479945219832e-01
-2.215504574732006515e-01 -5.011372429348703861e-01
-2.167608267977811365e-01 -5.009047162324931080e-01
-2.119745404806136768e-01 -5.005948631495387158e-01
-2.071929829606556084e-01 -5.002081094921524418e-01
-2.024175285012506653e-01 -4.997449113584380154e-01
-1.976495405061889366e-01 -4.992057548703703329e-01
-1.928903708422539109e-01 -4.985911558898043494e-01
-1.881413591686321718e-01 -4.979016597187420068e-01
-1.834038322735500603e-01 -4.971378407840226776e-01
-1.786791034185018223e-01 -4.963003023066137054e-01
-1.739684716904285888e-01 -4.953896759556848939e-01
-1.692732213622010207e-01 -4.944066214876601251e-01
-1.645946212617584725e-01 -4.933518263704465001e-01
-1.599339241502469866e-01 -4.922260053930509471e-01
-1.552923661094982866e-01 -4.910299002608010110e-01
-1.506711659391839486e-01 -4.897642791763953674e-01
-1.460715245639732651e-01 -4.884299364070163185e-01
-1.414946244510207618e-01 -4.870276918377460795e-01
-1.369416290381001156e-01 -4.855583905115349319e-01
-1.324136821726973889e-01 -4.840229021559753764e-01
-1.279119075623687263e-01 -4.824221206971481268e-01
-1.234374082366637843e-01 -4.807569637608067881e-01
-1.189912660209074408e-01 -4.790283721611807710e-01
-1.145745410221265803e-01 -4.772373093776794972e-01
-1.101882711274028287e-01 -4.753847610197878271e-01
-1.058334715149226168e-01 -4.734717342804508622e-01
-1.015111341779928039e-01 -4.714992573782506580e-01
-9.722222746227916768e-02 -4.694683789886853753e-01
-9.296769561651967162e-02 -4.673801676648652315e-01
-8.874845835695707730e-02 -4.652357112479475476e-01
-8.456541044572553345e-02 -4.630361162676383535e-01
-8.041942128342201290e-02 -4.607825073330912846e-01
-7.631133451608147766e-02 -4.584760265145439440e-01
-7.224196765676918486e-02 -4.561178327160327894e-01
-6.821211172199496964e-02 -4.537091010395354895e-01
-6.422253088314419656e-02 -4.512510221408921329e-01
-6.027396213311572021e-02 -4.487448015778640054e-01
-5.636711496834429652e-02 -4.461916591506893681e-01
-5.250267108637913377e-02 -4.435928282355034447e-01
-4.868128409918142524e-02 -4.409495551109912648e-01
-4.490357926229244373e-02 -4.382630982786451246e-01
-4.117015322001935096e-02 -4.355347277770063030e-01
-3.748157376677269809e-02 -4.327657244902684552e-01
-3.383837962468298766e-02 -4.299573794516260983e-01
-3.024108023761450451e-02 -4.271109931417552130e-01
-2.669015558168354868e-02 -4.242278747828123198e-01
-2.318605599238247883e-02 -4.213093416283460457e-01
-1.972920200839825902e-02 -4.183567182495105397e-01
-1.631998423220698546e-02 -4.153713358179796922e-01
-1.295876320751637202e-02 -4.123545313859568462e-01
-9.645869313617026070e-03 -4.093076471636778457e-01
-6.381602676697271243e-03 -4.062320297948104897e-01
-3.166233098163406725e-03 -4.031290296301480169e-01
1.133107779529595627e-16 -3.999999999999999112e-01
3.116887612805711600e-03 -3.968462964856836472e-01
6.184251172759283426e-03 -3.936692761905178362e-01
9.201942553271072467e-03 -3.904702970107225002e-01
1.216984405498620220e-02 -3.872507169066283783e-01
1.508786837504788245e-02 -3.840118931745984399e-01
1.795595855931591406e-02 -3.807551817200653943e-01
2.077408793757412261e-02 -3.774819363320842669e-01
2.354226004176711642e-02 -3.741935079598047720e-01
2.626050850731876871e-02 -3.708912439912607217e-01
2.892889695759293806e-02 -3.675764875348760952e-01
3.154751887156603124e-02 -3.642505767040844500e-01
3.411649743479209379e-02 -3.609148439054575830e-01
3.663598537374754271e-02 -3.575706151307360137e-01
3.910616477365470162e-02 -3.542192092531523673e-01
4.152724687989093472e-02 -3.508619373284374010e-01
4.389947188309913095e-02 -3.475001019008928105e-01
4.622310868812615214e-02 -3.441349963149157865e-01
4.849845466692187523e-02 -3.407679040323537967e-01
5.072583539554333110e-02 -3.374000979560680680e-01
5.290560437541544370e-02 -3.340328397600771937e-01
5.503814273900888704e-02 -3.306673792266523471e-01
5.712385894010560405e-02 -3.273049535907278096e-01
5.916318842882844348e-02 -3.239467868919903015e-01
6.115659331162257711e-02 -3.205940893350032184e-01
6.310456199638285468e-02 -3.172480566577190464e-01
6.500760882293081522e-02 -3.139098695087271240e-01
6.686627367905169372e-02 -3.105806928335818062e-01
6.868112160231135133e-02 -3.072616752705469856e-01
7.045274236788007238e-02 -3.039539485560914800e-01
7.218175006259766602e-02 -3.006586269404616374e-01
7.386878264552347584e-02 -2.973768066136530663e-01
7.551450149522000166e-02 -2.941095651420980728e-01
7.711959094402849602e-02 -2.908579609163776669e-01
7.868475779960083794e-02 -2.876230326102628965e-01
8.021073085395920288e-02 -2.844057986513828240e-01
8.169826038036263893e-02 -2.812072567038083060e-01
8.314811761826533532e-02 -2.780283831628389546e-01
8.456109424665912699e-02 -2.748701326622686736e-01
8.593800184609817761e-02 -2.717334375943997737e-01
8.727967134971097163e-02 -2.686192076430718445e-01
8.858695248351040885e-02 -2.655283293299571801e-01
8.986071319631844245e-02 -2.624616655743761129e-01
9.110183907962811356e-02 -2.594200552668698978e-01
9.231123277773119196e-02 -2.564043128567665697e-01
9.348981338844432332e-02 -2.534152279539645947e-01
9.463851585477349448e-02 -2.504535649451518076e-01
9.575829034785944549e-02 -2.475200626246709112e-01
9.685010164155333223e-02 -2.446154338402307671e-01
9.791492847897569074e-02 -2.417403651536585707e-01
9.895376293141626423e-02 -2.388955165168769879e-01
9.996760974993690319e-02 -2.360815209632821932e-01
1.009574857100432876e-01 -2.332989843146917597e-01
1.019244189497952591e-01 -2.305484849040204121e-01
1.028694483017294214e-01 -2.278305733138341060e-01
1.037936226189705713e-01 -2.251457721309249038e-01
1.046980000959126106e-01 -2.224945757170374017e-01
1.055836475838514005e-01 -2.198774499958718875e-01
1.064516399019557469e-01 -2.172948322564781098e-01
1.073030591439652071e-01 -2.147471309731443234e-01
1.081389939810050299e-01 -2.122347256418787020e-01
1.089605389609119013e-01 -2.097579666335694371e-01
1.097687938044645817e-01 -2.073171750639019317e-01
1.105648626989170213e-01 -2.049126426800990664e-01
1.113498535892311209e-01 -2.025446317645466787e-01
1.121248774674091508e-01 -2.002133750553509728e-01
1.128910476603259688e-01 -1.979190756838695997e-01
1.136494791164623791e-01 -1.956619071292457768e-01
1.144012876919413557e-01 -1.934420131899671491e-01
1.151475894362694458e-01 -1.912595079724613012e-01
1.158894998781858365e-01 -1.891144758967291950e-01
1.166281333120209318e-01 -1.870069717190096792e-01
1.173646020849667543e-01 -1.849370205714584714e-01
1.181000158856610471e-01 -1.829046180188143300e-01
1.188354810344847690e-01 -1.809097301320174711e-01
1.195720997759735643e-01 -1.789522935787347946e-01
1.203109695737418355e-01 -1.770322157307368804e-01
1.210531824083157654e-01 -1.751493747880632501e-01
1.217998240782718067e-01 -1.733036199199017025e-01
1.225519735050737274e-01 -1.714947714220998176e-01
1.233107020419997729e-01 -1.697226208912163137e-01
1.240770727875499246e-01 -1.679869314150105042e-01
1.248521399037188923e-01 -1.662874377792609715e-01
1.256369479395205990e-01 -1.646238466907918863e-01
1.264325311601435242e-01 -1.629958370165803250e-01
1.272399128821163350e-01 -1.614030600388063896e-01
1.280601048148575782e-01 -1.598451397256997475e-01
1.288941064089814126e-01 -1.583216730180276588e-01
1.297429042117254350e-01 -1.568322301310603462e-01
1.306074712298655183e-01 -1.553763548718418430e-01
1.314887663004754847e-01 -1.539535649715847998e-01
1.323877334698873864e-01 -1.525633524329997881e-01
1.333053013812018073e-01 -1.512051838923623992e-01
1.342423826706946322e-01 -1.498785009961100811e-01
1.351998733734600111e-01 -1.485827207917574388e-01
1.361786523386247783e-01 -1.473172361329055102e-01
1.371795806544653940e-01 -1.460814160981167842e-01
1.382035010837505684e-01 -1.448746064234176234e-01
1.392512375096295330e-01 -1.436961299481831211e-01
1.403235943923780704e-01 -1.425452870741516498e-01
1.414213562373095312e-01 -1.414213562373095034e-01
1.425452870741517331e-01 -1.403235943923779872e-01
1.436961299481831766e-01 -1.392512375096294774e-01
1.448746064234177067e-01 -1.382035010837505129e-01
1.460814160981168675e-01 -1.371795806544653107e-01
1.473172361329055935e-01 -1.361786523386247227e-01
1.485827207917575499e-01 -1.351998733734599556e-01
1.498785009961101644e-01 -1.342423826706945766e-01
1.512051838923624825e-01 -1.333053013812017518e-01
1.525633524329998714e-01 -1.323877334698873032e-01
1.539535649715847998e-01 -1.314887663004754847e-01
1.553763548718419540e-01 -1.306074712298654628e-01
1.568322301310604572e-01 -1.297429042117254072e-01
1.583216730180277698e-01 -1.288941064089813571e-01
1.598451397256998585e-01 -1.280601048148575505e-01
1.614030600388065007e-01 -1.272399128821162795e-01
1.629958370165804360e-01 -1.264325311601434965e-01
1.646238466907919973e-01 -1.256369479395205435e-01
1.662874377792611102e-01 -1.248521399037188506e-01
1.679869314150106152e-01 -1.240770727875498691e-01
1.697226208912163137e-01 -1.233107020419997868e-01
1.714947714220999286e-01 -1.225519735050736581e-01
1.733036199199017857e-01 -1.217998240782717512e-01
1.751493747880633889e-01 -1.210531824083157099e-01
1.770322157307369915e-01 -1.203109695737417800e-01
1.789522935787348779e-01 -1.195720997759735227e-01
1.809097301320175821e-01 -1.188354810344846996e-01
1.829046180188144688e-01 -1.181000158856610194e-01
1.849370205714586102e-01 -1.173646020849666988e-01
1.870069717190097902e-01 -1.166281333120208902e-01
1.891144758967293338e-01 -1.158894998781857949e-01
1.912595079724614400e-01 -1.151475894362693903e-01
1.934420131899672879e-01 -1.144012876919412863e-01
1.956619071292459155e-01 -1.136494791164623375e-01
1.979190756838697940e-01 -1.128910476603259272e-01
2.002133750553511393e-01 -1.121248774674091092e-01
2.025446317645468175e-01 -1.113498535892310792e-01
2.049126426800992606e-01 -1.105648626989169797e-01
2.073171750639020983e-01 -1.097687938044645262e-01
2.097579666335696036e-01 -1.089605389609118458e-01
2.122347256418788408e-01 -1.081389939810049605e-01
2.147471309731444622e-01 -1.073030591439651515e-01
2.172948322564782764e-01 -1.064516399019557052e-01
2.198774499958720541e-01 -1.055836475838513311e-01
2.224945757170375404e-01 -1.046980000959125551e-01
2.251457721309250704e-01 -1.037936226189705158e-01
2.278305733138343003e-01 -1.028694483017293659e-01
2.305484849040205508e-01 -1.019244189497952452e-01
2.332989843146918985e-01 -1.009574857100432738e-01
2.360815209632823319e-01 -9.996760974993687543e-02
2.388955165168772377e-01 -9.895376293141615320e-02
2.417403651536587650e-01 -9.791492847897557972e-02
2.446154338402309336e-01 -9.685010164155324897e-02
2.475200626246710500e-01 -9.575829034785936222e-02
2.504535649451519741e-01 -9.463851585477341122e-02
2.534152279539647612e-01 -9.348981338844422617e-02
2.564043128567667917e-01 -9.231123277773110869e-02
2.594200552668700088e-01 -9.110183907962807193e-02
2.624616655743762239e-01 -8.986071319631841470e-02
2.655283293299572911e-01 -8.858695248351038110e-02
2.686192076430721776e-01 -8.727967134971086061e-02
2.717334375944000513e-01 -8.593800184609803883e-02
2.748701326622688401e-01 -8.456109424665902985e-02
2.780283831628391211e-01 -8.314811761826523817e-02
2.812072567038085280e-01 -8.169826038036254179e-02
2.844057986513830460e-01 -8.021073085395910574e-02
2.876230326102631740e-01 -7.868475779960075467e-02
2.908579609163777779e-01 -7.711959094402844050e-02
2.941095651420981838e-01 -7.551450149521994615e-02
2.973768066136531774e-01 -7.386878264552340645e-02
3.006586269404619149e-01 -7.218175006259749948e-02
3.039539485560918131e-01 -7.045274236787990585e-02
3.072616752705472076e-01 -6.868112160231124030e-02
3.105806928335820283e-01 -6.686627367905156882e-02
3.139098695087273461e-01 -6.500760882293069032e-02
3.172480566577192684e-01 -6.310456199638274366e-02
3.205940893350034404e-01 -6.115659331162245221e-02
3.239467868919904681e-01 -5.916318842882836715e-02
3.273049535907279206e-01 -5.712385894010552773e-02
3.306673792266524581e-01 -5.503814273900881071e-02
3.340328397600775268e-01 -5.290560437541524247e-02
3.374000979560683455e-01 -5.072583539554319232e-02
3.407679040323540742e-01 -4.849845466692172952e-02
3.441349963149160085e-01 -4.622310868812599949e-02
3.475001019008930325e-01 -4.389947188309897830e-02
3.508619373284375675e-01 -4.152724687989077512e-02
3.542192092531524783e-01 -3.910616477365461141e-02
3.575706151307361247e-01 -3.663598537374745251e-02
3.609148439054576940e-01 -3.411649743479200358e-02
3.642505767040847831e-01 -3.154751887156579532e-02
3.675764875348763727e-01 -2.892889695759269172e-02
3.708912439912609993e-01 -2.626050850731859870e-02
3.741935079598049940e-01 -2.354226004176693948e-02
3.774819363320844889e-01 -2.077408793757394220e-02
3.807551817200655608e-01 -1.795595855931572671e-02
3.840118931745986619e-01 -1.508786837504770030e-02
3.872507169066284893e-01 -1.216984405498609811e-02
3.904702970107226112e-01 -9.201942553270964914e-03
3.936692761905179472e-01 -6.184251172759172403e-03
3.968462964856839248e-01 -3.116887612805425371e-03
4.000000000000001887e-01 1.776356839400251303e-16
4.031290296301481835e-01 3.166233098163611422e-03
4.062320297948107117e-01 6.381602676697479409e-03
4.093076471636780678e-01 9.645869313617237706e-03
4.123545313859570127e-01 1.295876320751658366e-02
4.153713358179798587e-01 1.631998423220720404e-02
4.183567182495106507e-01 1.972920200839838392e-02
4.213093416283461567e-01 2.318605599238260373e-02
4.242278747828124863e-01 2.669015558168367705e-02
4.271109931417554351e-01 3.024108023761483063e-02
4.299573794516263758e-01 3.383837962468332072e-02
4.327657244902686773e-01 3.748157376677293401e-02
4.355347277770065251e-01 4.117015322001959382e-02
4.382630982786452911e-01 4.490357926229268659e-02
4.409495551109914868e-01 4.868128409918167504e-02
4.435928282355036667e-01 5.250267108637938357e-02
4.461916591506894236e-01 5.636711496834443530e-02
4.487448015778640609e-01 6.027396213311585899e-02
4.512510221408921884e-01 6.422253088314434921e-02
4.537091010395357116e-01 6.821211172199533046e-02
4.561178327160330115e-01 7.224196765676957344e-02
4.584760265145441105e-01 7.631133451608174134e-02
4.607825073330913956e-01 8.041942128342226270e-02
4.630361162676385200e-01 8.456541044572581101e-02
4.652357112479477141e-01 8.874845835695735485e-02
4.673801676648653425e-01 9.296769561651994918e-02
4.694683789886854863e-01 9.722222746227932033e-02
4.714992573782507690e-01 1.015111341779929566e-01
4.734717342804509177e-01 1.058334715149227556e-01
4.753847610197879936e-01 1.101882711274032312e-01
4.772373093776796638e-01 1.145745410221269828e-01
4.790283721611809375e-01 1.189912660209077322e-01
4.807569637608068991e-01 1.234374082366640757e-01
4.824221206971482379e-01 1.279119075623690316e-01
4.840229021559755429e-01 1.324136821726976943e-01
4.855583905115349874e-01 1.369416290381003931e-01
4.870276918377461906e-01 1.414946244510209006e-01
4.884299364070163740e-01 1.460715245639734317e-01
4.897642791763954229e-01 1.506711659391841429e-01
4.910299002608012331e-01 1.552923661094987307e-01
4.922260053930509471e-01 1.599339241502472642e-01
4.933518263704464446e-01 1.645946212617587223e-01
4.944066214876602361e-01 1.692732213622013537e-01
4.953896759556849494e-01 1.739684716904288664e-01
4.963003023066137054e-01 1.786791034185021276e-01
4.971378407840226776e-01 1.834038322735502546e-01
4.979016597187420068e-01 1.881413591686323383e-01
4.985911558898044049e-01 1.928903708422541052e-01
4.992057548703703884e-01 1.976495405061893806e-01
4.997449113584380709e-01 2.024175285012511094e-01
5.002081094921524418e-01 2.071929829606558859e-01
5.005948631495387158e-01 2.119745404806139821e-01
5.009047162324931080e-01 2.167608267977814140e-01
5.011372429348703861e-01 2.215504574732009291e-01
5.012920479945219832e-01 2.263420385823577685e-01
5.013687669291401194e-01 2.311341674109720912e-01
5.013670662557782043e-01 2.359254331561456142e-01
5.012866436939247272e-01 2.407144176324798601e-01
5.011272283520143977e-01 2.454996959827767111e-01
5.008885808972758369e-01 2.502798373929320253e-01
5.005704937088156781e-01 2.550534058106327384e-01
5.001727910138570321e-01 2.598189606674582985e-01
4.996953290070527132e-01 2.645750576039944124e-01
4.991379959528064458e-01 2.693202491975589252e-01
4.985007122705440996e-01 2.740530856921412628e-01
4.977834306028867117e-01 2.787721157301549790e-01
4.969861358666833873e-01 2.834758870856001756e-01
4.961088452868782639e-01 2.881629473982357248e-01
4.951516084131877271e-01 2.928318449083560093e-01
4.941145071195783278e-01 2.974811291917687783e-01
4.929976555865445698e-01 3.021093518945735523e-01
4.918012002661931170e-01 3.067150674673318478e-01
4.905253198301534612e-01 3.112968338982308181e-01
4.891702251003391400e-01 3.158532134448341910e-01
4.877361589625986427e-01 3.203827733640208231e-01
4.862233962633013551e-01 3.248840866397083582e-01
4.846322436889124452e-01 3.293557327079627006e-01
4.829630396286245797e-01 3.337962981790954520e-01
4.812161540201169707e-01 3.382043775563514099e-01
4.793919881785296822e-01 3.425785739507910543e-01
4.774909746087416251e-01 3.469174997919790004e-01
4.755135768010568809e-01 3.512197775340811234e-01
4.734602890104113171e-01 3.554840403569886065e-01
4.713316360192160159e-01 3.597089328620793891e-01
4.691281728839719056e-01 3.638931117622378753e-01
4.668504846657894336e-01 3.680352465657510397e-01
4.644991861449639381e-01 3.721340202537066766e-01
4.620749215197598736e-01 3.761881299505208665e-01
4.595783640895708677e-01 3.801962875872266223e-01
4.570102159226285821e-01 3.841572205571578968e-01
4.543712075084399005e-01 3.880696723636716805e-01
4.516620973951468998e-01 3.919324032595479790e-01
4.488836718120050584e-01 3.957441908777199480e-01
4.460367442771874247e-01 3.995038308529852977e-01
4.431221551911301848e-01 4.032101374343588507e-01
4.401407714156427842e-01 4.068619440877287441e-01
4.370934858390124189e-01 4.104581040884856535e-01
4.339812169273417619e-01 4.139974911037992422e-01
4.308049082623677251e-01 4.174789997642221473e-01
4.275655280660125013e-01 4.209015462243066996e-01
4.242640687119283993e-01 4.242640687119287324e-01
4.209015462243063666e-01 4.275655280660128343e-01
4.174789997642218142e-01 4.308049082623680581e-01
4.139974911037991312e-01 4.339812169273419284e-01
4.104581040884855425e-01 4.370934858390125299e-01
4.068619440877285220e-01 4.401407714156429507e-01
4.032101374343586286e-01 4.431221551911303513e-01
3.995038308529850757e-01 4.460367442771875357e-01
3.957441908777195039e-01 4.488836718120053915e-01
3.919324032595475904e-01 4.516620973951471218e-01
3.880696723636712364e-01 4.543712075084400670e-01
3.841572205571576748e-01 4.570102159226286376e-01
3.801962875872261782e-01 4.595783640895712008e-01
3.761881299505204224e-01 4.620749215197600956e-01
3.721340202537063990e-01 4.644991861449640491e-01
3.680352465657506511e-01 4.668504846657897112e-01
3.638931117622376532e-01 4.691281728839719611e-01
3.597089328620790005e-01 4.713316360192162935e-01
3.554840403569884399e-01 4.734602890104114281e-01
3.512197775340807349e-01 4.755135768010571584e-01
3.469174997919787784e-01 4.774909746087417362e-01
3.425785739507905547e-01 4.793919881785299597e-01
3.382043775563505772e-01 4.812161540201171928e-01
3.337962981790952854e-01 4.829630396286246352e-01
3.293557327079623120e-01 4.846322436889127228e-01
3.248840866397081362e-01 4.862233962633014106e-01
3.203827733640203790e-01 4.877361589625988092e-01
3.158532134448339690e-01 4.891702251003390844e-01
3.112968338982303185e-01 4.905253198301535167e-01
3.067150674673315702e-01 4.918012002661931725e-01
3.021093518945729972e-01 4.929976555865446253e-01
2.974811291917686118e-01 4.941145071195783833e-01
2.928318449083555097e-01 4.951516084131877826e-01
2.881629473982352252e-01 4.961088452868783749e-01
2.834758870855999535e-01 4.969861358666833318e-01
2.787721157301544794e-01 4.977834306028867117e-01
2.740530856921410408e-01 4.985007122705441551e-01
2.693202491975584256e-01 4.991379959528064458e-01
2.645750576039941349e-01 4.996953290070527132e-01
2.598189606674577989e-01 5.001727910138570321e-01
2.550534058106324609e-01 5.005704937088156781e-01
2.502798373929315257e-01 5.008885808972758369e-01
2.454996959827759340e-01 5.011272283520143977e-01
2.407144176324796103e-01 5.012866436939246162e-01
2.359254331561451146e-01 5.013670662557782043e-01
2.311341674109718136e-01 5.013687669291400084e-01
2.263420385823572967e-01 5.012920479945219832e-01
2.215504574732007070e-01 5.011372429348703861e-01
2.167608267977809422e-01 5.009047162324931080e-01
2.119745404806137878e-01 5.005948631495388268e-01
2.071929829606553863e-01 5.002081094921524418e-01
2.024175285012508596e-01 4.997449113584380154e-01
1.976495405061889088e-01 4.992057548703703329e-01
1.928903708422536056e-01 4.985911558898042939e-01
1.881413591686321163e-01 4.979016597187420068e-01
1.834038322735497550e-01 4.971378407840226776e-01
1.786791034185019056e-01 4.963003023066137054e-01
1.739684716904283945e-01 4.953896759556848384e-01
1.692732213622011039e-01 4.944066214876600696e-01
1.645946212617582505e-01 4.933518263704464446e-01
1.599339241502470421e-01 4.922260053930508916e-01
1.552923661094982311e-01 4.910299002608010110e-01
1.506711659391836433e-01 4.897642791763953118e-01
1.460715245639732096e-01 4.884299364070163185e-01
1.414946244510204565e-01 4.870276918377460795e-01
1.369416290381001711e-01 4.855583905115349319e-01
1.324136821726972224e-01 4.840229021559753209e-01
1.279119075623688095e-01 4.824221206971481823e-01
1.234374082366636038e-01 4.807569637608067326e-01
1.189912660209075240e-01 4.790283721611808265e-01
1.145745410221265109e-01 4.772373093776794417e-01
1.101882711274030230e-01 4.753847610197878826e-01
1.058334715149225613e-01 4.734717342804508067e-01
1.015111341779925125e-01 4.714992573782505469e-01
9.722222746227911216e-02 4.694683789886854308e-01
9.296769561651949121e-02 4.673801676648650649e-01
8.874845835695714669e-02 4.652357112479476031e-01
8.456541044572536692e-02 4.630361162676382425e-01
8.041942128342208229e-02 4.607825073330912846e-01
7.631133451608131113e-02 4.584760265145438329e-01
7.224196765676936527e-02 4.561178327160329560e-01
6.821211172199490025e-02 4.537091010395354340e-01
6.422253088314391900e-02 4.512510221408919109e-01
6.027396213311567857e-02 4.487448015778639498e-01
5.636711496834401897e-02 4.461916591506891461e-01
5.250267108637919622e-02 4.435928282355035002e-01
4.868128409918127258e-02 4.409495551109911538e-01
4.490357926229250618e-02 4.382630982786451801e-01
4.117015322001919830e-02 4.355347277770062475e-01
3.748157376677275360e-02 4.327657244902685107e-01
3.383837962468293908e-02 4.299573794516260983e-01
3.024108023761425471e-02 4.271109931417549910e-01
2.669015558168350705e-02 4.242278747828123198e-01
2.318605599238223944e-02 4.213093416283458237e-01
1.972920200839821739e-02 4.183567182495104841e-01
1.631998423220684669e-02 4.153713358179795812e-01
1.295876320751642233e-02 4.123545313859569017e-01
9.645869313616890761e-03 4.093076471636777347e-01
6.381602676697321549e-03 4.062320297948105452e-01
3.166233098163275753e-03 4.031290296301479059e-01
2.449293598294706538e-17 4.000000000000000222e-01
-3.116887612805751065e-03 3.968462964856835917e-01
-6.184251172759494194e-03 3.936692761905176141e-01
-9.201942553271112366e-03 3.904702970107225002e-01
-1.216984405498640863e-02 3.872507169066281008e-01
-1.508786837504783908e-02 3.840118931745984954e-01
-1.795595855931602508e-02 3.807551817200652278e-01
-2.077408793757407751e-02 3.774819363320843224e-01
-2.354226004176723092e-02 3.741935079598046610e-01
-2.626050850731872360e-02 3.708912439912607772e-01
-2.892889695759296928e-02 3.675764875348760397e-01
-3.154751887156621165e-02 3.642505767040842279e-01
-3.411649743479212848e-02 3.609148439054575275e-01
-3.663598537374771619e-02 3.575706151307357361e-01
-3.910616477365473631e-02 3.542192092531523673e-01
-4.152724687989102492e-02 3.508619373284371790e-01
-4.389947188309908932e-02 3.475001019008928105e-01
-4.622310868812624235e-02 3.441349963149156754e-01
-4.849845466692184748e-02 3.407679040323539077e-01
-5.072583539554342824e-02 3.374000979560679570e-01
-5.290560437541534655e-02 3.340328397600773602e-01
-5.503814273900890786e-02 3.306673792266522915e-01
-5.712385894010574977e-02 3.273049535907275320e-01
-5.916318842882845735e-02 3.239467868919902460e-01
-6.115659331162266038e-02 3.205940893350031073e-01
-6.310456199638282693e-02 3.172480566577190464e-01
-6.500760882293089848e-02 3.139098695087269575e-01
-6.686627367905166597e-02 3.105806928335818617e-01
-6.868112160231143459e-02 3.072616752705468746e-01
-7.045274236787998912e-02 3.039539485560915910e-01
-7.218175006259767990e-02 3.006586269404616374e-01
-7.386878264552358686e-02 2.973768066136528443e-01
-7.551450149522001554e-02 2.941095651420980173e-01
-7.711959094402860704e-02 2.908579609163774449e-01
-7.868475779960082406e-02 2.876230326102630075e-01
-8.021073085395925839e-02 2.844057986513827130e-01
-8.169826038036259730e-02 2.812072567038083060e-01
-8.314811761826540470e-02 2.780283831628387881e-01
-8.456109424665908536e-02 2.748701326622687291e-01
-8.593800184609819148e-02 2.717334375943997737e-01
-8.727967134971090224e-02 2.686192076430720110e-01
-8.858695248351043661e-02 2.655283293299571801e-01
-8.986071319631853960e-02 2.624616655743758908e-01
-9.110183907962815519e-02 2.594200552668698978e-01
-9.231123277773123359e-02 2.564043128567664587e-01
-9.348981338844429556e-02 2.534152279539645947e-01
-9.463851585477353612e-02 2.504535649451516965e-01
-9.575829034785941773e-02 2.475200626246709112e-01
-9.685010164155335999e-02 2.446154338402306283e-01
-9.791492847897562135e-02 2.417403651536586262e-01
-9.895376293141626423e-02 2.388955165168769323e-01
-9.996760974993695870e-02 2.360815209632819989e-01
-1.009574857100433015e-01 2.332989843146917597e-01
-1.019244189497953423e-01 2.305484849040202455e-01
-1.028694483017294076e-01 2.278305733138341616e-01
-1.037936226189706129e-01 2.251457721309247928e-01
-1.046980000959125967e-01 2.224945757170374017e-01
-1.055836475838514421e-01 2.198774499958717765e-01
-1.064516399019557330e-01 2.172948322564781654e-01
-1.073030591439652487e-01 2.147471309731442124e-01
-1.081389939810051132e-01 2.122347256418784522e-01
-1.089605389609118874e-01 2.097579666335694648e-01
-1.097687938044646094e-01 2.073171750639018762e-01
-1.105648626989170213e-01 2.049126426800991496e-01
-1.113498535892311486e-01 2.025446317645465677e-01
-1.121248774674091370e-01 2.002133750553510283e-01
-1.128910476603260243e-01 1.979190756838695442e-01
-1.136494791164623652e-01 1.956619071292458045e-01
-1.144012876919413696e-01 1.934420131899670658e-01
-1.151475894362694458e-01 1.912595079724613290e-01
-1.158894998781858504e-01 1.891144758967291117e-01
-1.166281333120209457e-01 1.870069717190095682e-01
-1.173646020849667543e-01 1.849370205714585269e-01
-1.181000158856610888e-01 1.829046180188142745e-01
-1.188354810344847412e-01 1.809097301320174989e-01
-1.195720997759736060e-01 1.789522935787346836e-01
-1.203109695737418217e-01 1.770322157307369082e-01
-1.210531824083157793e-01 1.751493747880631391e-01
-1.217998240782718067e-01 1.733036199199017302e-01
-1.225519735050737413e-01 1.714947714220997343e-01
-1.233107020419998562e-01 1.697226208912161471e-01
-1.240770727875499108e-01 1.679869314150105042e-01
-1.248521399037189478e-01 1.662874377792609437e-01
-1.256369479395205990e-01 1.646238466907919418e-01
-1.264325311601435797e-01 1.629958370165802695e-01
-1.272399128821163072e-01 1.614030600388064174e-01
-1.280601048148576615e-01 1.598451397256997197e-01
-1.288941064089814126e-01 1.583216730180277143e-01
-1.297429042117254905e-01 1.568322301310602629e-01
-1.306074712298655183e-01 1.553763548718418708e-01
-1.314887663004755125e-01 1.539535649715847165e-01
-1.323877334698874420e-01 1.525633524329997603e-01
-1.333053013812017795e-01 1.512051838923624270e-01
-1.342423826706947154e-01 1.498785009961100534e-01
-1.351998733734600111e-01 1.485827207917574944e-01
-1.361786523386248338e-01 1.473172361329054547e-01
-1.371795806544653662e-01 1.460814160981168119e-01
-1.382035010837505962e-01 1.448746064234175956e-01
-1.392512375096295330e-01 1.436961299481831489e-01
-1.403235943923780982e-01 1.425452870741516220e-01
-1.414213562373096422e-01 1.414213562373094202e-01
-1.425452870741517331e-01 1.403235943923779872e-01
-1.436961299481832599e-01 1.392512375096294219e-01
-1.448746064234177067e-01 1.382035010837505129e-01
-1.460814160981169507e-01 1.371795806544652829e-01
-1.473172361329055657e-01 1.361786523386247505e-01
-1.485827207917575776e-01 1.351998733734599001e-01
-1.498785009961101644e-01 1.342423826706946044e-01
-1.512051838923625102e-01 1.333053013812016963e-01
-1.525633524330000379e-01 1.323877334698872477e-01
-1.539535649715848553e-01 1.314887663004754570e-01
-1.553763548718420096e-01 1.306074712298654350e-01
-1.568322301310604017e-01 1.297429042117254072e-01
-1.583216730180278253e-01 1.288941064089813293e-01
-1.598451397256998585e-01 1.280601048148575782e-01
-1.614030600388065562e-01 1.272399128821162240e-01
-1.629958370165804082e-01 1.264325311601435242e-01
-1.646238466907920805e-01 1.256369479395205158e-01
-1.662874377792611102e-01 1.248521399037188506e-01
-1.679869314150106707e-01 1.240770727875498414e-01
-1.697226208912164802e-01 1.233107020419996896e-01
-1.714947714220999286e-01 1.225519735050736858e-01
-1.733036199199018690e-01 1.217998240782717373e-01
-1.751493747880633334e-01 1.210531824083157237e-01
-1.770322157307371025e-01 1.203109695737417661e-01
-1.789522935787348779e-01 1.195720997759735504e-01
-1.809097301320176931e-01 1.188354810344846857e-01
-1.829046180188144688e-01 1.181000158856610333e-01
-1.849370205714587212e-01 1.173646020849666710e-01
-1.870069717190100123e-01 1.166281333120208069e-01
-1.891144758967293060e-01 1.158894998781858088e-01
-1.912595079724615232e-01 1.151475894362693903e-01
-1.934420131899672324e-01 1.144012876919413002e-01
-1.956619071292459988e-01 1.136494791164623097e-01
-1.979190756838697662e-01 1.128910476603259549e-01
-2.002133750553512503e-01 1.121248774674090815e-01
-2.025446317645467897e-01 1.113498535892310931e-01
-2.049126426800993439e-01 1.105648626989169381e-01
-2.073171750639020983e-01 1.097687938044645539e-01
-2.097579666335697146e-01 1.089605389609118319e-01
-2.122347256418789796e-01 1.081389939810049466e-01
-2.147471309731444344e-01 1.073030591439651654e-01
-2.172948322564784152e-01 1.064516399019556775e-01
-2.198774499958720541e-01 1.055836475838513588e-01
-2.224945757170376515e-01 1.046980000959125273e-01
-2.251457721309250426e-01 1.037936226189705158e-01
-2.278305733138343836e-01 1.028694483017293243e-01
-2.305484849040204953e-01 1.019244189497952591e-01
-2.332989843146920650e-01 1.009574857100432460e-01
-2.360815209632825540e-01 9.996760974993676441e-02
-2.388955165168771544e-01 9.895376293141615320e-02
-2.417403651536589315e-01 9.791492847897555196e-02
-2.446154338402309059e-01 9.685010164155327672e-02
-2.475200626246711888e-01 9.575829034785932059e-02
-2.504535649451519741e-01 9.463851585477343897e-02
-2.534152279539648722e-01 9.348981338844419842e-02
-2.564043128567666807e-01 9.231123277773112257e-02
-2.594200552668701754e-01 9.110183907962804417e-02
-2.624616655743761684e-01 8.986071319631842858e-02
-2.655283293299574576e-01 8.858695248351032558e-02
-2.686192076430722331e-01 8.727967134971079122e-02
-2.717334375944000513e-01 8.593800184609808046e-02
-2.748701326622690067e-01 8.456109424665896046e-02
-2.780283831628390656e-01 8.314811761826525205e-02
-2.812072567038085835e-01 8.169826038036245852e-02
-2.844057986513829905e-01 8.021073085395913349e-02
-2.876230326102632850e-01 7.868475779960069916e-02
-2.908579609163777224e-01 7.711959094402845438e-02
-2.941095651420982948e-01 7.551450149521987676e-02
-2.973768066136535104e-01 7.386878264552325379e-02
-3.006586269404619149e-01 7.218175006259754112e-02
-3.039539485560919241e-01 7.045274236787983646e-02
-3.072616752705472076e-01 6.868112160231126806e-02
-3.105806928335821393e-01 6.686627367905149943e-02
-3.139098695087273461e-01 6.500760882293073195e-02
-3.172480566577193795e-01 6.310456199638264652e-02
-3.205940893350033849e-01 6.115659331162247997e-02
-3.239467868919905791e-01 5.916318842882827694e-02
-3.273049535907282537e-01 5.712385894010532650e-02
-3.306673792266525691e-01 5.503814273900872051e-02
-3.340328397600776933e-01 5.290560437541515226e-02
-3.374000979560682900e-01 5.072583539554323395e-02
-3.407679040323541853e-01 4.849845466692163931e-02
-3.441349963149160085e-01 4.622310868812604112e-02
-3.475001019008931991e-01 4.389947188309888115e-02
-3.508619373284375120e-01 4.152724687989080982e-02
-3.542192092531525893e-01 3.910616477365451427e-02
-3.575706151307360692e-01 3.663598537374749414e-02
-3.609148439054578605e-01 3.411649743479189950e-02
-3.642505767040848941e-01 3.154751887156568430e-02
-3.675764875348763172e-01 2.892889695759273336e-02
-3.708912439912611103e-01 2.626050850731848074e-02
-3.741935079598049385e-01 2.354226004176698112e-02
-3.774819363320846000e-01 2.077408793757382771e-02
-3.807551817200655053e-01 1.795595855931576834e-02
-3.840118931745987729e-01 1.508786837504757887e-02
-3.872507169066284338e-01 1.216984405498614322e-02
-3.904702970107227777e-01 9.201942553270843483e-03
-3.936692761905182802e-01 6.184251172758877500e-03
-3.968462964856838693e-01 3.116887612805473943e-03
-3.999999999999999667e-01 4.898587196589412459e-17


==> data_petal_pred.bnd_line.B.txt <==
# x U
-1.000000000000000000e+00 -9.720213179364237122e-04
-9.950000000000001066e-01 -7.924441582493405023e-04
-9.899999999999999911e-01 -6.316381531657130899e-04
-9.850000000000000977e-01 -4.884123277647395289e-04
-9.799999999999999822e-01 -3.615992746378964007e-04
-9.750000000000000888e-01 -2.500582939365392221e-04
-9.699999999999999734e-01 -1.526783400643549893e-04
-9.650000000000000799e-01 -6.838075887245081974e-05
-9.599999999999999645e-01 3.878198931057952326e-06
-9.550000000000000711e-01 6.510510046570452958e-05
-9.499999999999999556e-01 1.162672997138437803e-04
-9.450000000000000622e-01 1.582911610640939937e-04
-9.399999999999999467e-01 1.920605433698430176e-04
-9.350000000000000533e-01 2.184155483756569649e-04
-9.299999999999999378e-01 2.381515352357539694e-04
-9.250000000000000444e-01 2.520184007272809057e-04
-9.199999999999999289e-01 2.607201227201802474e-04
-9.150000000000000355e-01 2.649145624844181923e-04
-9.099999999999999201e-01 2.652135195298499504e-04
-9.050000000000000266e-01 2.621830309003855830e-04
-8.999999999999999112e-01 2.563439051809536517e-04
-8.950000000000000178e-01 2.481724799680389004e-04
-8.899999999999999023e-01 2.381015901746739993e-04
-8.850000000000000089e-01 2.265217333162899971e-04
-8.799999999999998934e-01 2.137824168763902133e-04
-8.750000000000000000e-01 2.001936719527204478e-04
-8.700000000000001066e-01 1.860277166410122252e-04
-8.649999999999999911e-01 1.715207520922093498e-04
-8.600000000000000977e-01 1.568748737464931153e-04
-8.549999999999999822e-01 1.422600800482197447e-04
-8.500000000000000888e-01 1.278163608638901994e-04
-8.449999999999999734e-01 1.136558479125429622e-04
-8.400000000000000799e-01 9.986500975197806773e-05
-8.349999999999999645e-01 8.650687422306901908e-05
-8.300000000000000711e-01 7.362326176121175569e-05
-8.249999999999999556e-01 6.123701358687339003e-05
-8.200000000000000622e-01 4.935419950490710361e-05
-8.149999999999999467e-01 3.796629087247926915e-05
-8.100000000000000533e-01 2.705228515266500100e-05
-8.049999999999999378e-01 1.658076948957837304e-05
-8.000000000000000444e-01 6.511911707668405214e-06
-7.949999999999999289e-01 -3.200631750618909699e-06
-7.900000000000000355e-01 -1.260790035820941180e-05
-7.849999999999999201e-01 -2.176391477989175760e-05
-7.800000000000000266e-01 -3.072407003932783875e-05
-7.749999999999999112e-01 -3.954364258397513598e-05
-7.700000000000000178e-01 -4.827641612907725144e-05
-7.649999999999999023e-01 -5.697343006549199229e-05
-7.600000000000000089e-01 -6.568185313089378030e-05
-7.549999999999998934e-01 -7.444398401136240184e-05
-7.500000000000000000e-01 -8.329637952179252958e-05
-7.449999999999998845e-01 -9.226911010119971668e-05
-7.399999999999999911e-01 -1.013851414143722429e-04
-7.350000000000000977e-01 -1.106598400497128820e-04
-7.299999999999999822e-01 -1.201006005076311889e-04
-7.250000000000000888e-01 -1.297065899626241581e-04
-7.199999999999999734e-01 -1.394686066296772775e-04
-7.150000000000000799e-01 -1.493690469877833465e-04
-7.099999999999999645e-01 -1.593819765923123327e-04
-7.050000000000000711e-01 -1.694732987502379357e-04
-6.999999999999999556e-01 -1.796010149618561258e-04
-6.950000000000000622e-01 -1.897155706856151064e-04
-6.899999999999999467e-01 -1.997602797389665813e-04
-6.850000000000000533e-01 -2.096718204381755463e-04
-6.799999999999999378e-01 -2.193807964132547111e-04
-6.750000000000000444e-01 -2.288123549680732768e-04
-6.699999999999999289e-01 -2.378868557887285975e-04
-6.650000000000000355e-01 -2.465205827931037791e-04
-6.599999999999999201e-01 -2.546264919809151928e-04
-6.550000000000000266e-01 -2.621149881958722769e-04
-6.499999999999999112e-01 -2.688947238436330267e-04
-6.450000000000000178e-01 -2.748734127457491683e-04
-6.399999999999999023e-01 -2.799586524861947048e-04
-6.350000000000000089e-01 -2.840587488113846537e-04
-6.299999999999998934e-01 -2.870835358482507968e-04
-6.250000000000000000e-01 -2.889451861807163305e-04
-6.199999999999998845e-01 -2.895590050455134831e-04
-6.149999999999999911e-01 -2.888442031937507939e-04
-6.100000000000000977e-01 -2.867246432747662735e-04
-6.049999999999999822e-01 -2.831295548499715431e-04
-6.000000000000000888e-01 -2.779942134861733416e-04
-5.949999999999999734e-01 -2.712605796719815866e-04
-5.900000000000000799e-01 -2.628778936288002008e-04
-5.849999999999999645e-01 -2.528032224017586968e-04
-5.800000000000000711e-01 -2.410019559655018732e-04
-5.749999999999999556e-01 -2.274482493850671708e-04
-5.700000000000000622e-01 -2.121254084420020822e-04
-5.649999999999999467e-01 -1.950262164410838592e-04
-5.600000000000000533e-01 -1.761532002933861168e-04
-5.549999999999999378e-01 -1.555188342889884771e-04
-5.500000000000000444e-01 -1.331456803262383651e-04
-5.449999999999999289e-01 -1.090664637333682227e-04
-5.400000000000000355e-01 -8.332408414901985513e-05
-5.349999999999999201e-01 -5.597156128781194742e-05
-5.300000000000000266e-01 -2.707191577801921177e-05
-5.249999999999999112e-01 3.302014390750692904e-06
-5.200000000000000178e-01 3.506782091758950219e-05
-5.149999999999999023e-01 6.813383449562576515e-05
-5.100000000000000089e-01 1.023994947669478774e-04
-5.049999999999998934e-01 1.377557789852188169e-04
-5.000000000000000000e-01 1.740856870964639647e-04
-4.949999999999999400e-01 2.112647806056286003e-04
-4.899999999999999911e-01 2.491617722718910983e-04
-4.850000000000000422e-01 2.876391633476701494e-04
-4.799999999999999822e-01 3.265539247823466638e-04
-4.750000000000000333e-01 3.657582184896314339e-04
-4.699999999999999734e-01 4.051001545163984089e-04
-4.650000000000000244e-01 4.444245796860857127e-04
-4.599999999999999645e-01 4.835738930351464286e-04
-4.550000000000000155e-01 5.223888831496930653e-04
-4.499999999999999556e-01 5.607095823136761751e-04
-4.450000000000000067e-01 5.983761322022494375e-04
-4.399999999999999467e-01 6.352296557345757551e-04
-4.349999999999999978e-01 6.711131295580739960e-04
-4.299999999999999378e-01 7.058722516128240754e-04
-4.249999999999999889e-01 7.393562981296620575e-04
-4.199999999999999845e-01 7.714189644631580522e-04
-4.150000000000000355e-01 8.019191841739416182e-04
-4.099999999999999756e-01 8.307219208476567841e-04
-4.050000000000000266e-01 8.576989272826526269e-04
-3.999999999999999667e-01 8.827294668082561781e-04
-3.950000000000000178e-01 9.057009917133092974e-04
-3.899999999999999578e-01 9.265097740081803049e-04
-3.850000000000000089e-01 9.450614840118116110e-04
-3.799999999999999489e-01 9.612717125859738219e-04
-3.750000000000000000e-01 9.750664332090664028e-04
-3.699999999999999400e-01 9.863824004446310710e-04
-3.649999999999999911e-01 9.951674818211276273e-04
-3.599999999999999312e-01 1.001380920584172760e-03
-3.549999999999999822e-01 1.004993527260596327e-03
-3.500000000000000333e-01 1.005987798505396207e-03
-3.449999999999999734e-01 1.004357962204141877e-03
-3.400000000000000244e-01 1.000109948381726344e-03
-3.349999999999999645e-01 9.932612860001988411e-04
-3.300000000000000155e-01 9.838409263086258724e-04
-3.249999999999999556e-01 9.718889939643376649e-04
-3.200000000000000067e-01 9.574564677234326596e-04
-3.149999999999999467e-01 9.406047930421964146e-04
-3.099999999999999978e-01 9.214054294779507395e-04
-3.049999999999999378e-01 8.999393363084782355e-04
-2.999999999999999889e-01 8.762964002940630201e-04
-2.949999999999999845e-01 8.505748099656863098e-04
-2.900000000000000355e-01 8.228803812977475082e-04
-2.849999999999999756e-01 7.933258399930986221e-04
-2.800000000000000266e-01 7.620300660109097582e-04
-2.749999999999999667e-01 7.291173062702787158e-04
-2.700000000000000178e-01 6.947163617283674819e-04
-2.649999999999999578e-01 6.589597552939807645e-04
-2.600000000000000089e-01 6.219828871557109631e-04
-2.549999999999999489e-01 5.839231842626234695e-04
-2.500000000000000000e-01 5.449192507249222064e-04
-2.449999999999999400e-01 5.051100259124176317e-04
-2.399999999999999911e-01 4.646339569578505219e-04
-2.349999999999999312e-01 4.236281922621182305e-04
-2.299999999999999822e-01 3.822278024037239347e-04
-2.250000000000000333e-01 3.405650346188157651e-04
-2.199999999999999734e-01 2.987686067246978633e-04
-2.150000000000000244e-01 2.569630460014316400e-04
-2.099999999999999645e-01 2.152680781261594178e-04
-2.050000000000000155e-01 1.737980708255530693e-04
-1.999999999999999556e-01 1.326615363763461800e-04
-1.950000000000000067e-01 9.196069654986843700e-05
-1.899999999999999467e-01 5.179111301468336537e-05
-1.849999999999999978e-01 1.224138556976846204e-05
-1.799999999999999378e-01 -2.660708003624119578e-05
-1.749999999999999889e-01 -6.468023365379868550e-05
-1.699999999999999289e-01 -1.019114712457434846e-04
-1.650000000000000355e-01 -1.382416547080923125e-04
-1.599999999999999756e-01 -1.736190619867957613e-04
-1.550000000000000266e-01 -2.079992692249829633e-04
-1.499999999999999667e-01 -2.413449673060764911e-04
-1.450000000000000178e-01 -2.736257158628060959e-04
-1.399999999999999578e-01 -3.048176384314940646e-04
-1.350000000000000089e-01 -3.349030630377496098e-04
-1.299999999999999489e-01 -3.638701130551369456e-04
-1.250000000000000000e-01 -3.917122536980545411e-04
-1.199999999999999400e-01 -4.184277999477823556e-04
-1.149999999999999911e-01 -4.440193921186287238e-04
-1.099999999999999312e-01 -4.684934455804513898e-04
-1.049999999999999822e-01 -4.918595814312155465e-04
-1.000000000000000333e-01 -5.141300450583717596e-04
-9.499999999999997335e-02 -5.353191196559659373e-04
-9.000000000000002442e-02 -5.554425417681942839e-04
-8.499999999999996447e-02 -5.745169258612563279e-04
-8.000000000000001554e-02 -5.925592047863730699e-04
-7.499999999999995559e-02 -6.095860927583457781e-04
-7.000000000000000666e-02 -6.256135771689911099e-04
-6.499999999999994671e-02 -6.406564451626080292e-04
-5.999999999999999778e-02 -6.547278504453477380e-04
-5.499999999999993783e-02 -6.678389252648105415e-04
-4.999999999999998890e-02 -6.799984419171047068e-04
-4.499999999999992895e-02 -6.912125274844936607e-04
-4.000000000000003553e-02 -7.014844348273308744e-04
-3.499999999999997558e-02 -7.108143721152862179e-04
-3.000000000000002665e-02 -7.191993924446386452e-04
-2.499999999999996669e-02 -7.266333442925111338e-04
-2.000000000000001776e-02 -7.331068828084564074e-04
-1.499999999999995781e-02 -7.386075411319626555e-04
-1.000000000000000888e-02 -7.431198601925599612e-04
-4.999999999999948930e-03 -7.466255746870860063e-04
0.000000000000000000e+00 -7.491038522318580958e-04
5.000000000000059952e-03 -7.505315820212502334e-04
1.000000000000000888e-02 -7.508837087199758675e-04
1.500000000000006883e-02 -7.501336067678729749e-04
2.000000000000001776e-02 -7.482534897890660147e-04
2.499999999999996669e-02 -7.452148494109097840e-04
3.000000000000002665e-02 -7.409889174673301229e-04
3.499999999999997558e-02 -7.355471453223526995e-04
4.000000000000003553e-02 -7.288616939222000018e-04
4.499999999999998446e-02 -7.209059281075647432e-04
5.000000000000004441e-02 -7.116549087659426384e-04
5.499999999999999334e-02 -7.010858765301173148e-04
6.000000000000005329e-02 -6.891787209369615308e-04
6.500000000000000222e-02 -6.759164292514793435e-04
7.000000000000006217e-02 -6.612855095546035442e-04
7.500000000000001110e-02 -6.452763831141837894e-04
8.000000000000007105e-02 -6.278837415822167284e-04
8.500000000000001998e-02 -6.091068651241865820e-04
9.000000000000002442e-02 -5.889498981902045738e-04
9.499999999999997335e-02 -5.674220802843405256e-04
1.000000000000000333e-01 -5.445379297606012942e-04
1.049999999999999822e-01 -5.203173793467468985e-04
1.100000000000000422e-01 -4.947858627906568177e-04
1.149999999999999911e-01 -4.679743526805101375e-04
1.200000000000000511e-01 -4.399193501645861162e-04
1.250000000000000000e-01 -4.106628278927959910e-04
1.300000000000000600e-01 -3.802521280989335645e-04
1.350000000000000089e-01 -3.487398182630135901e-04
1.400000000000000688e-01 -3.161835072686578971e-04
1.450000000000000178e-01 -2.826456253700081536e-04
1.500000000000000777e-01 -2.481931716209273900e-04
1.550000000000000266e-01 -2.128974326939233122e-04
1.599999999999999756e-01 -1.768336771673251900e-04
1.650000000000000355e-01 -1.400808295111298160e-04
1.699999999999999845e-01 -1.027211279826965515e-04
1.750000000000000444e-01 -6.483977064555054154e-05
1.799999999999999933e-01 -2.652455356377727419e-05
1.850000000000000533e-01 1.213449492551161440e-05
1.900000000000000022e-01 5.104548023428245873e-05
1.950000000000000622e-01 9.011500447594304047e-05
2.000000000000000111e-01 1.292485233808197964e-04
2.050000000000000711e-01 1.683506945237686278e-04
2.100000000000000200e-01 2.073257146868127260e-04
2.150000000000000799e-01 2.460776445611248878e-04
2.199999999999999734e-01 2.845107194482969157e-04
2.250000000000000333e-01 3.225296450597948603e-04
2.299999999999999822e-01 3.600398779183911283e-04
2.350000000000000422e-01 3.969478902952636515e-04
2.399999999999999911e-01 4.331614199638489024e-04
2.450000000000000511e-01 4.685897054245826213e-04
2.500000000000000000e-01 5.031437075259121566e-04
2.550000000000000600e-01 5.367363186832624020e-04
2.600000000000000089e-01 5.692825610849484158e-04
2.650000000000000688e-01 6.006997754235475322e-04
2.700000000000000178e-01 6.309078018003635123e-04
2.750000000000000777e-01 6.598291544480587405e-04
2.800000000000000266e-01 6.873891919540477645e-04
2.849999999999999756e-01 7.135162845257002860e-04
2.900000000000000355e-01 7.381419797699577574e-04
2.949999999999999845e-01 7.612011682549394732e-04
3.000000000000000444e-01 7.826322499151138964e-04
3.049999999999999933e-01 8.023773021163223620e-04
3.100000000000000533e-01 8.203822498976695403e-04
3.150000000000000022e-01 8.365970386284586266e-04
3.200000000000000622e-01 8.509758089678878118e-04
3.250000000000000111e-01 8.634770737038239413e-04
3.300000000000000711e-01 8.740638957134344231e-04
3.350000000000000200e-01 8.827040659487063456e-04
3.400000000000000799e-01 8.893702800665814756e-04
3.449999999999999734e-01 8.940403119920858378e-04
3.500000000000000333e-01 8.966971824844673263e-04
3.549999999999999822e-01 8.973293205070728001e-04
3.600000000000000422e-01 8.959307150384044315e-04
3.649999999999999911e-01 8.925010547942780273e-04
3.700000000000000511e-01 8.870458532428209496e-04
3.750000000000000000e-01 8.795765562354608720e-04
3.800000000000000600e-01 8.701106295849977447e-04
3.850000000000000089e-01 8.586716239723339583e-04
3.900000000000000688e-01 8.452892146702385527e-04
3.950000000000000178e-01 8.299992137410583740e-04
4.000000000000000777e-01 8.128435525661579196e-04
4.050000000000000266e-01 7.938702328336810603e-04
4.099999999999999756e-01 7.731332444063279252e-04
4.150000000000000355e-01 7.506924488489760683e-04
4.199999999999999845e-01 7.266134277447320808e-04
4.250000000000000444e-01 7.009672953771251425e-04
4.299999999999999933e-01 6.738304757409380088e-04
4.350000000000000533e-01 6.452844443273579849e-04
4.400000000000000022e-01 6.154154355531482514e-04
4.450000000000000622e-01 5.843141171701358473e-04
4.500000000000000111e-01 5.520752334423771526e-04
4.550000000000000711e-01 5.187972193002113319e-04
4.600000000000000200e-01 4.845817880981138828e-04
4.650000000000000799e-01 4.495334959815711420e-04
4.700000000000000289e-01 4.137592862283945901e-04
4.750000000000000333e-01 3.773680172092506221e-04
4.799999999999999822e-01 3.404699779088154847e-04
4.850000000000000422e-01 3.031763951192008658e-04
4.899999999999999911e-01 2.655989366047526584e-04
4.950000000000000511e-01 2.278492146090055001e-04
5.000000000000000000e-01 1.900382941180805974e-04
5.050000000000001155e-01 1.522762102798870532e-04
5.100000000000000089e-01 1.146714992741192270e-04
5.150000000000001243e-01 7.733074679621993602e-05
5.200000000000000178e-01 4.035815811217514926e-05
5.250000000000001332e-01 3.855153381275219782e-06
5.300000000000000266e-01 -3.208000836632703134e-05
5.350000000000001421e-01 -6.735257356071900833e-05
5.400000000000000355e-01 -1.018716040921668203e-04
5.449999999999999289e-01 -1.355502507790896753e-04
5.500000000000000444e-01 -1.683059885472745244e-04
5.549999999999999378e-01 -2.000608120629361608e-04
5.600000000000000533e-01 -2.307413910332019313e-04
5.649999999999999467e-01 -2.602791849234129332e-04
5.700000000000000622e-01 -2.886105173010517291e-04
5.749999999999999556e-01 -3.156766105454648572e-04
5.800000000000000711e-01 -3.414235821310503821e-04
5.849999999999999645e-01 -3.658024041364978454e-04
5.900000000000000799e-01 -3.887688280987651804e-04
5.949999999999999734e-01 -4.102832776855984756e-04
6.000000000000000888e-01 -4.303107120784393363e-04
6.049999999999999822e-01 -4.488204632250450757e-04
6.100000000000000977e-01 -4.657860504445401895e-04
6.149999999999999911e-01 -4.811849760657932462e-04
6.200000000000001066e-01 -4.949985059873925758e-04
6.250000000000000000e-01 -5.072114391620908408e-04
6.300000000000001155e-01 -5.178118701020277201e-04
6.350000000000000089e-01 -5.267909485316864260e-04
6.400000000000001243e-01 -5.341426403084742480e-04
6.450000000000000178e-01 -5.398634936593683931e-04
6.500000000000001332e-01 -5.439524146987652353e-04
6.550000000000000266e-01 -5.464104560409261541e-04
6.600000000000001421e-01 -5.472406221490536821e-04
6.650000000000000355e-01 -5.464476948523044192e-04
6.699999999999999289e-01 -5.440380822372675035e-04
6.750000000000000444e-01 -5.400196938590857282e-04
6.799999999999999378e-01 -5.344018449329693971e-04
6.850000000000000533e-01 -5.271951919090956534e-04
6.899999999999999467e-01 -5.184117014957988212e-04
6.950000000000000622e-01 -5.080646549435567649e-04
6.999999999999999556e-01 -4.961686890534808964e-04
7.050000000000000711e-01 -4.827398751227549023e-04
7.099999999999999645e-01 -4.677958367110355425e-04
7.150000000000000799e-01 -4.513559068589356738e-04
7.199999999999999734e-01 -4.334413251053798044e-04
7.250000000000000888e-01 -4.140754744021875322e-04
7.299999999999999822e-01 -3.932841577886196649e-04
7.350000000000000977e-01 -3.710959144601344573e-04
7.399999999999999911e-01 -3.475423746641271433e-04
7.450000000000001066e-01 -3.226586526696682833e-04
7.500000000000000000e-01 -2.964837768743931040e-04
7.550000000000001155e-01 -2.690611559724980645e-04
7.600000000000000089e-01 -2.404390799480016216e-04
7.650000000000001243e-01 -2.106712545352548011e-04
7.700000000000000178e-01 -1.798173676635511642e-04
7.750000000000001332e-01 -1.479436862977384637e-04
7.800000000000000266e-01 -1.151236819634700315e-04
7.850000000000001421e-01 -8.143868316409438868e-05
7.900000000000000355e-01 -4.697855277520021633e-05
7.949999999999999289e-01 -1.184238841024642941e-05
8.000000000000000444e-01 2.386075635412224227e-05
8.049999999999999378e-01 6.001113212505265748e-05
8.100000000000000533e-01 9.647753755071333814e-05
8.149999999999999467e-01 1.331165493529719301e-04
8.200000000000000622e-01 1.697717411333066195e-04
8.249999999999999556e-01 2.062728937012626995e-04
8.300000000000000711e-01 2.424351997968587913e-04
8.349999999999999645e-01 2.780584662691563957e-04
8.400000000000000799e-01 3.129263169131743516e-04
8.449999999999999734e-01 3.468053993490802234e-04
8.500000000000000888e-01 3.794445994999354199e-04
8.549999999999999822e-01 4.105742673936214893e-04
8.600000000000000977e-01 4.399054581983100065e-04
8.649999999999999911e-01 4.671291925606411988e-04
8.700000000000001066e-01 4.919157404828962410e-04
8.750000000000000000e-01 5.139139331229169994e-04
8.800000000000001155e-01 5.327505070320710800e-04
8.850000000000000089e-01 5.480294854750614175e-04
8.900000000000001243e-01 5.593316015415454590e-04
8.950000000000000178e-01 5.662137678524026274e-04
9.000000000000001332e-01 5.682085976789347237e-04
9.050000000000000266e-01 5.648239822942484334e-04
9.100000000000001421e-01 5.555427293452187831e-04
9.150000000000000355e-01 5.398222669448123068e-04
9.199999999999999289e-01 5.170944180648909261e-04
9.250000000000000444e-01 4.867652496418906072e-04
9.299999999999999378e-01 4.482150005860156827e-04
9.350000000000000533e-01 4.007980926299635482e-04
9.399999999999999467e-01 3.438432276330442849e-04
9.450000000000000622e-01 2.766535746033214893e-04
9.499999999999999556e-01 1.985070492911654438e-04
9.550000000000000711e-01 1.086566887469851694e-04
9.599999999999999645e-01 6.331122778115844119e-06
9.650000000000000799e-01 -1.092648563530591865e-04
9.699999999999999734e-01 -2.389496251452433162e-04
9.750000000000000888e-01 -3.835639608044845439e-04
9.799999999999999822e-01 -5.439701743182763505e-04
9.850000000000000977e-01 -7.210511457214942299e-04
9.899999999999999911e-01 -9.157092632706906321e-04
9.950000000000001066e-01 -1.128865268913328834e-03
1.000000000000000000e+00 -1.361457013104833136e-03


==> data_petal_pred.bnd_line.ITF-flux.txt <==
# theta jump_flux
-3.141592653589793116e+00 -5.104509992306383026e-04
-3.133738671955818678e+00 -4.607754146832565567e-04
-3.125884690321844239e+00 -3.745901580375354811e-04
-3.118030708687869801e+00 -2.506221887242920943e-04
-3.110176727053895362e+00 -8.904110781238205874e-05
-3.102322745419920480e+00 1.085067639730041833e-04
-3.094468763785946042e+00 3.389268998659211718e-04
-3.086614782151971603e+00 5.977679903254040639e-04
-3.078760800517997165e+00 8.793735551111403481e-04
-3.070906818884022726e+00 1.177087839461909979e-03
-3.063052837250048288e+00 1.483506991127314656e-03
-3.055198855616073850e+00 1.790763765118330575e-03
-3.047344873982099411e+00 2.090831865594444672e-03
-3.039490892348124973e+00 2.375834737317283896e-03
-3.031636910714150535e+00 2.638343322469260954e-03
-3.023782929080175652e+00 2.871648068575871626e-03
-3.015928947446201214e+00 3.069992269213450697e-03
-3.008074965812226775e+00 3.228756496262752407e-03
-3.000220984178252337e+00 3.344587205546423192e-03
-2.992367002544277899e+00 3.415466270502598434e-03
-2.984513020910303460e+00 3.440721897796983342e-03
-2.976659039276329022e+00 3.420984792065095981e-03
-2.968805057642354583e+00 3.358096297207735503e-03
-2.960951076008380145e+00 3.254977354659960298e-03
-2.953097094374405707e+00 3.115468378350971790e-03
-2.945243112740430824e+00 2.944150539065604200e-03
-2.937389131106456386e+00 2.746158549149280148e-03
-2.929535149472481947e+00 2.526993982568392916e-03
-2.921681167838507509e+00 2.292346640068609886e-03
-2.913827186204533071e+00 2.047929679571680595e-03
-2.905973204570558632e+00 1.799332377018680873e-03
-2.898119222936584194e+00 1.551892636634466527e-03
-2.890265241302609756e+00 1.310589865887723526e-03
-2.882411259668635317e+00 1.079957655261920557e-03
-2.874557278034660435e+00 8.640148946303938260e-04
-2.866703296400686440e+00 6.662135104543720487e-04
-2.858849314766711558e+00 4.894008806344274376e-04
-2.850995333132737120e+00 3.357951118277968661e-04
-2.843141351498762681e+00 2.069716701186274932e-04
-2.835287369864788243e+00 1.038602604618299452e-04
-2.827433388230813804e+00 2.675128021711881132e-05
-2.819579406596839366e+00 -2.468843393665931529e-05
-2.811725424962864928e+00 -5.139053375735613827e-05
-2.803871443328890489e+00 -5.485052849463212254e-05
-2.796017461694916051e+00 -3.708328600582344592e-05
-2.788163480060941168e+00 -5.684090964575005955e-07
-2.780309498426966730e+00 5.181459627279227931e-05
-2.772455516792992292e+00 1.168611623051374337e-04
-2.764601535159017853e+00 1.911259377874729992e-04
-2.756747553525043415e+00 2.710154839365985779e-04
-2.748893571891068976e+00 3.528878671188451221e-04
-2.741039590257094538e+00 4.331570956465080613e-04
-2.733185608623120100e+00 5.083998093511343797e-04
-2.725331626989145661e+00 5.754611163830691822e-04
-2.717477645355170779e+00 6.315560176273216086e-04
-2.709623663721196341e+00 6.743625079460580096e-04
-2.701769682087221902e+00 7.021022421362932420e-04
-2.693915700453247464e+00 7.136046514557570219e-04
-2.686061718819273025e+00 7.083506393913419075e-04
-2.678207737185298587e+00 6.864925097361807005e-04
-2.670353755551324149e+00 6.488476051293989855e-04
-2.662499773917349710e+00 5.968642556986036851e-04
-2.654645792283375272e+00 5.325600206699254713e-04
-2.646791810649400833e+00 4.584337835108476256e-04
-2.638937829015426395e+00 3.773549332470871320e-04
-2.631083847381451513e+00 2.924345035065778475e-04
-2.623229865747477074e+00 2.068846012602820750e-04
-2.615375884113502636e+00 1.238735892178377540e-04
-2.607521902479528197e+00 4.638515225208195147e-05
-2.599667920845553759e+00 -2.291052848613084336e-05
-2.591813939211579321e+00 -8.176581078200850783e-05
-2.583959957577604882e+00 -1.284383300719227350e-04
-2.576105975943630444e+00 -1.617426861837412133e-04
-2.568251994309656006e+00 -1.810685188428085013e-04
-2.560398012675681123e+00 -1.863648723792188378e-04
-2.552544031041707129e+00 -1.780932526962430984e-04
-2.544690049407732246e+00 -1.571540896037060264e-04
-2.536836067773757808e+00 -1.247932108207061574e-04
-2.528982086139783370e+00 -8.249622355105401539e-05
-2.521128104505808931e+00 -3.187925899916788097e-05
-2.513274122871834493e+00 2.541568577207886648e-05
-2.505420141237860054e+00 8.781354286957476774e-05
-2.497566159603885616e+00 1.538814432471280469e-04
-2.489712177969910734e+00 2.223828575742547997e-04
-2.481858196335936739e+00 2.923092925861681124e-04
-2.474004214701961857e+00 3.628904977613922611e-04
-2.466150233067987418e+00 4.335861513449223992e-04
-2.458296251434012980e+00 5.040635466790899244e-04
-2.450442269800038542e+00 5.741667375063208567e-04
-2.442588288166064103e+00 6.438828404649044046e-04
-2.434734306532089665e+00 7.133107244639003142e-04
-2.426880324898115227e+00 7.826362017893107037e-04
-2.419026343264140788e+00 8.521162006462912331e-04
-2.411172361630166350e+00 9.220724193443885497e-04
-2.403318379996191467e+00 9.928928488553978582e-04
-2.395464398362217029e+00 1.065037530963208745e-03
-2.387610416728242591e+00 1.139043221142999052e-03
-2.379756435094268152e+00 1.215520460802421709e-03
-2.371902453460293714e+00 1.295136112520967053e-03
-2.364048471826319275e+00 1.378574808114541028e-03
-2.356194490192344837e+00 1.466474075046853009e-03
-2.348340508558370399e+00 1.559330138941938948e-03
-2.340486526924395960e+00 1.657374458711280418e-03
-2.332632545290421078e+00 1.760424750783751158e-03
-2.324778563656447083e+00 1.867718318470767969e-03
-2.316924582022472201e+00 1.977739551948021202e-03
-2.309070600388497763e+00 2.088057067308746184e-03
-2.301216618754523324e+00 2.195188640014889003e-03
-2.293362637120548886e+00 2.294513403886089264e-03
-2.285508655486574447e+00 2.380250346387779992e-03
-2.277654673852600009e+00 2.445519678998642199e-03
-2.269800692218625571e+00 2.482499126104875664e-03
-2.261946710584650688e+00 2.482680709790963114e-03
-2.254092728950676694e+00 2.437225604677295543e-03
-2.246238747316701811e+00 2.337405719850638164e-03
-2.238384765682727373e+00 2.175111640997928752e-03
-2.230530784048752935e+00 1.943398350838010380e-03
-2.222676802414778496e+00 1.637033664302012248e-03
-2.214822820780804058e+00 1.253010387596842357e-03
-2.206968839146829620e+00 7.909824461846959309e-04
-2.199114857512855181e+00 2.535879318417144646e-04
-2.191260875878880743e+00 -3.533718602097835060e-04
-2.183406894244906304e+00 -1.020919222368688040e-03
-2.175552912610931422e+00 -1.737063134665262076e-03
-2.167698930976957428e+00 -2.487136609858664471e-03
-2.159844949342982545e+00 -3.254293628129345528e-03
-2.151990967709008107e+00 -4.020139532871058741e-03
-2.144136986075033668e+00 -4.765459438567876127e-03
-2.136283004441059230e+00 -5.471002819548043128e-03
-2.128429022807084792e+00 -6.118279457850261949e-03
-2.120575041173110353e+00 -6.690322414861227251e-03
-2.112721059539135915e+00 -7.172377382758887698e-03
-2.104867077905161032e+00 -7.552484097089529058e-03
-2.097013096271187038e+00 -7.821923673254183029e-03
-2.089159114637212156e+00 -7.975514893858615117e-03
-2.081305133003238161e+00 -8.011751766812458264e-03
-2.073451151369263279e+00 -7.932783359542061596e-03
-2.065597169735288841e+00 -7.744244447393300312e-03
-2.057743188101314402e+00 -7.454951575367907424e-03
-2.049889206467339964e+00 -7.076483628896457212e-03
-2.042035224833365525e+00 -6.622669039636930322e-03
-2.034181243199390643e+00 -6.109003546719837807e-03
-2.026327261565416649e+00 -5.552023282864859688e-03
-2.018473279931441766e+00 -4.968658137616932535e-03
-2.010619298297467772e+00 -4.375590075198165785e-03
-2.002765316663492889e+00 -3.788640452445646289e-03
-1.994911335029518451e+00 -3.222209374126983050e-03
-1.987057353395544013e+00 -2.688788617159931782e-03
-1.979203371761569574e+00 -2.198567467286305366e-03
-1.971349390127595136e+00 -1.759147749915479508e-03
-1.963495408493620697e+00 -1.375380263011982684e-03
-1.955641426859646037e+00 -1.049329705473667218e-03
-1.947787445225671599e+00 -7.803691588894601239e-04
-1.939933463591697160e+00 -5.653985077500589540e-04
-1.932079481957722722e+00 -3.991743081569465446e-04
-1.924225500323748284e+00 -2.747320833795807715e-04
-1.916371518689773623e+00 -1.838764300082784686e-04
-1.908517537055799185e+00 -1.177102243951066995e-04
-1.900663555421824746e+00 -6.717208081863379476e-05
-1.892809573787850308e+00 -2.355130706155339482e-05
-1.884955592153875870e+00 2.104801887981011532e-05
-1.877101610519901209e+00 7.331775790042627250e-05
-1.869247628885926771e+00 1.384489714645331659e-04
-1.861393647251952332e+00 2.199382930829774097e-04
-1.853539665617977894e+00 3.195003966577347754e-04
-1.845685683984003234e+00 4.370823473023310868e-04
-1.837831702350028795e+00 5.709694462763259537e-04
-1.829977720716054357e+00 7.179675449504596685e-04
-1.822123739082079918e+00 8.736440065055806059e-04
-1.814269757448105480e+00 1.032608606770568649e-03
-1.806415775814130820e+00 1.188816525984681682e-03
-1.798561794180156381e+00 1.335877834184984181e-03
-1.790707812546181943e+00 1.467361021571411683e-03
-1.782853830912207505e+00 1.577081616247588691e-03
-1.774999849278233066e+00 1.659370226166356765e-03
-1.767145867644258406e+00 1.709316989107145801e-03
-1.759291886010283967e+00 1.722991106946847317e-03
-1.751437904376309529e+00 1.697634749515564145e-03
-1.743583922742335091e+00 1.631830195951922136e-03
-1.735729941108360652e+00 1.525637863494244684e-03
-1.727875959474385992e+00 1.380701210202395224e-03
-1.720021977840411553e+00 1.200312817658089060e-03
-1.712167996206437115e+00 9.894346997897374152e-04
-1.704314014572462677e+00 7.546654267285290985e-04
-1.696460032938488238e+00 5.041472684949033223e-04
-1.688606051304513578e+00 2.474083710656271862e-04
-1.680752069670539139e+00 -4.862075829836776109e-06
-1.672898088036564701e+00 -2.411038542134980034e-04
-1.665044106402590263e+00 -4.492346675775138465e-04
-1.657190124768615824e+00 -6.170472481324962288e-04
-1.649336143134641164e+00 -7.326397030646969455e-04
-1.641482161500666725e+00 -7.848608859788441805e-04
-1.633628179866692287e+00 -7.637505031204971928e-04
-1.625774198232717849e+00 -6.609530424289689066e-04
-1.617920216598743410e+00 -4.700855208652487960e-04
-1.610066234964768750e+00 -1.870413872668841293e-04
-1.602212253330794312e+00 1.897835497417510453e-04
-1.594358271696819873e+00 6.593529327106883997e-04
-1.586504290062845435e+00 1.217944385179747790e-03
-1.578650308428870996e+00 1.859196961186970753e-03
-1.570796326794896336e+00 2.574247315175748341e-03
-1.562942345160921898e+00 3.351946657350834968e-03
-1.555088363526947459e+00 4.179147660649085161e-03
-1.547234381892973021e+00 5.041048476702503223e-03
-1.539380400258998582e+00 5.921579848659042078e-03
-1.531526418625023922e+00 6.803820849780928270e-03
-1.523672436991049484e+00 7.670428860474420851e-03
-1.515818455357075045e+00 8.504069853346285512e-03
-1.507964473723100607e+00 9.287835748548856074e-03
-1.500110492089126168e+00 1.000563644768581728e-02
-1.492256510455151508e+00 1.064255513540479647e-02
-1.484402528821177070e+00 1.118515659270580276e-02
-1.476548547187202631e+00 1.162173967420832010e-02
-1.468694565553228193e+00 1.194252685458485619e-02
-1.460840583919253755e+00 1.213978592061670803e-02
-1.452986602285279094e+00 1.220788150235463387e-02
-1.445132620651304656e+00 1.214325716014574841e-02
-1.437278639017330217e+00 1.194435205717747639e-02
-1.429424657383355779e+00 1.161145965971754901e-02
-1.421570675749381341e+00 1.114653917002406125e-02
-1.413716694115406680e+00 1.055299322856062538e-02
-1.405862712481432242e+00 9.835427539752528148e-03
-1.398008730847457803e+00 8.999409230606492116e-03
-1.390154749213483365e+00 8.051240760954980757e-03
-1.382300767579508705e+00 6.997764976117260005e-03
-1.374446785945534266e+00 5.846214442540520473e-03
-1.366592804311559828e+00 4.604114660984315321e-03
-1.358738822677585389e+00 3.279246340374908364e-03
-1.350884841043610951e+00 1.879666955266756645e-03
-1.343030859409636291e+00 4.137866774129861369e-04
-1.335176877775661852e+00 -1.109511127698414867e-03
-1.327322896141687414e+00 -2.680718915332280794e-03
-1.319468914507712975e+00 -4.289540833813942911e-03
-1.311614932873738537e+00 -5.924734778825269110e-03
-1.303760951239763877e+00 -7.573980427255322390e-03
-1.295906969605789438e+00 -9.223791910315082276e-03
-1.288052987971815000e+00 -1.085949103988004261e-02
-1.280199006337840562e+00 -1.246525276499921286e-02
-1.272345024703866123e+00 -1.402422903392896991e-02
-1.264491043069891463e+00 -1.551875080188858114e-02
-1.256637061435917024e+00 -1.693060098221421672e-02
-1.248783079801942586e+00 -1.824134420018086455e-02
-1.240929098167968148e+00 -1.943269285678050906e-02
-1.233075116533993709e+00 -2.048688387791075538e-02
-1.225221134900019049e+00 -2.138703726829793705e-02
-1.217367153266044610e+00 -2.211746684190840639e-02
-1.209513171632070172e+00 -2.266391580809312689e-02
-1.201659189998095734e+00 -2.301369563020105868e-02
-1.193805208364121295e+00 -2.315571583829434399e-02
-1.185951226730146635e+00 -2.308040497485763787e-02
-1.178097245096172196e+00 -2.277953778700159138e-02
-1.170243263462197758e+00 -2.224599978818753154e-02
-1.162389281828223320e+00 -2.147353547587393940e-02
-1.154535300194248881e+00 -2.045653845420347672e-02
-1.146681318560274221e+00 -1.918994795103456941e-02
-1.138827336926299783e+00 -1.766931445359831709e-02
-1.130973355292325344e+00 -1.589108587273757589e-02
-1.123119373658350906e+00 -1.385314447759988798e-02
-1.115265392024376467e+00 -1.155559513050141707e-02
-1.107411410390402029e+00 -9.001770131151776155e-03
-1.099557428756427591e+00 -6.199379767235058125e-03
-1.091703447122452708e+00 -3.161705840817763402e-03
-1.083849465488478270e+00 9.128668023039576696e-05
-1.075995483854503831e+00 3.532052898309823163e-03
-1.068141502220529393e+00 7.124911040291004305e-03
-1.060287520586554955e+00 1.082592615471811293e-02
-1.052433538952580516e+00 1.458329791759049865e-02
-1.044579557318606078e+00 1.833827025039291847e-02
-1.036725575684631639e+00 2.202653234665108428e-02
-1.028871594050657201e+00 2.558003644209694283e-02
-1.021017612416682763e+00 2.892912254658763782e-02
-1.013163630782707880e+00 3.200481800891408213e-02
-1.005309649148733442e+00 3.474117176461211098e-02
-9.974556675147590035e-01 3.707748891510043165e-02
-9.896016858807845651e-01 3.896034868594389078e-02
-9.817477042468101267e-01 4.034531445451083886e-02
-9.738937226128356883e-01 4.119827457588698394e-02
-9.660397409788612499e-01 4.149638343498307513e-02
-9.581857593448868116e-01 4.122860035453612682e-02
-9.503317777109123732e-01 4.039584739323764939e-02
-9.424777960769379348e-01 3.901082433902058888e-02
-9.346238144429630523e-01 3.709752991431169988e-02
-9.267698328089886139e-01 3.469054270027438491e-02
-9.189158511750141756e-01 3.183411444742689778e-02
-9.110618695410397372e-01 2.858112350359198750e-02
-9.032078879070652988e-01 2.499192843543940334e-02
-8.953539062730908604e-01 2.113315291615636138e-02
-8.874999246391164220e-01 1.707642384642771294e-02
-8.796459430051419837e-01 1.289707652200899890e-02
-8.717919613711675453e-01 8.672834275723850794e-03
-8.639379797371931069e-01 4.482465963227211247e-03
-8.560839981032182244e-01 4.044232197719654920e-04
-8.482300164692437860e-01 -3.484539394075003571e-03
-8.403760348352693477e-01 -7.110754671107555325e-03
-8.325220532012949093e-01 -1.040503133845604999e-02
-8.246680715673204709e-01 -1.330402225179638798e-02
-8.168140899333460325e-01 -1.575154671358403036e-02
-8.089601082993715941e-01 -1.769983536425123738e-02
-8.011061266653971558e-01 -1.911066169767106082e-02
-7.932521450314227174e-01 -1.995632226835519774e-02
-7.853981633974482790e-01 -2.022042853590599876e-02
-7.775441817634733965e-01 -1.989847709064052061e-02
-7.696902001294989581e-01 -1.899817136162473830e-02
-7.618362184955245198e-01 -1.753947608965278349e-02
-7.539822368615500814e-01 -1.555439486493859214e-02
-7.461282552275756430e-01 -1.308646981987426905e-02
-7.382742735936012046e-01 -1.019001019395049390e-02
-7.304202919596267662e-01 -6.929062324634305270e-03
-7.225663103256523279e-01 -3.376137476560403528e-03
-7.147123286916778895e-01 3.892838996373271243e-04
-7.068583470577034511e-01 4.282451650122531817e-03
-6.990043654237285686e-01 8.215227969264660146e-03
-6.911503837897541302e-01 1.209812823337885757e-02
-6.832964021557796919e-01 1.584249190583320033e-02
-6.754424205218052535e-01 1.936274687833461350e-02
-6.675884388878308151e-01 2.257871956816193126e-02
-6.597344572538563767e-01 2.541792951537347189e-02
-6.518804756198819383e-01 2.781779247864180071e-02
-6.440264939859075000e-01 2.972764218060064412e-02
-6.361725123519330616e-01 3.111047047848014557e-02
-6.283185307179586232e-01 3.194428157900086607e-02
-6.204645490839837407e-01 3.222296044669392678e-02
-6.126105674500093023e-01 3.195657046464495110e-02
-6.047565858160348640e-01 3.117102114994751982e-02
-5.969026041820604256e-01 2.990708219791882172e-02
-5.890486225480859872e-01 2.821876258707278762e-02
-5.811946409141115488e-01 2.617111876734468101e-02
-5.733406592801371104e-01 2.383759904050852807e-02
-5.654866776461626721e-01 2.129706696494682028e-02
-5.576326960121882337e-01 1.863067053990463684e-02
-5.497787143782133512e-01 1.591873309139490988e-02
-5.419247327442389128e-01 1.323783522113930466e-02
-5.340707511102644744e-01 1.065823603977045231e-02
-5.262167694762900361e-01 8.241749203182768824e-03
-5.183627878423155977e-01 6.040149317517284899e-03
-5.105088062083411593e-01 4.094141920909288856e-03
-5.026548245743667209e-01 2.432890098631901310e-03
-4.948008429403922825e-01 1.074056576892745696e-03
-4.869468613064178442e-01 2.429432921702279202e-05
-4.790928796724434058e-01 -7.198976239101151364e-04
-4.712388980384685233e-01 -1.171043661283066584e-03
-4.633849164044940849e-01 -1.349375795381635434e-03
-4.555309347705196465e-01 -1.281415156253129517e-03
-4.476769531365452082e-01 -9.985219930068733873e-04
-4.398229715025707698e-01 -5.354721514891913614e-04
-4.319689898685963314e-01 7.089574088081640468e-05
-4.241150082346218930e-01 7.829310171102443761e-04
-4.162610266006474546e-01 1.563299442426058228e-03
-4.084070449666730163e-01 2.375978270308998219e-03
-4.005530633326985779e-01 3.187113585249257142e-03
-3.926990816987236954e-01 3.965740435097342420e-03
-3.848451000647492570e-01 4.684369314699177167e-03
-3.769911184307748186e-01 5.319444256004168814e-03
-3.691371367968003803e-01 5.851678493861145469e-03
-3.612831551628259419e-01 6.266273764464092011e-03
-3.534291735288515035e-01 6.553029052881909067e-03
-3.455751918948770651e-01 6.706344269966968419e-03
-3.377212102609026267e-01 6.725124076821464847e-03
-3.298672286269281884e-01 6.612587001153302779e-03
-3.220132469929537500e-01 6.375985174021492341e-03
-3.141592653589788675e-01 6.026240494305667994e-03
-3.063052837250044291e-01 5.577503814415019079e-03
-2.984513020910299907e-01 5.046644828614610390e-03
-2.905973204570555524e-01 4.452681714012252101e-03
-2.827433388230811140e-01 3.816161185792865673e-03
-2.748893571891066756e-01 3.158501424576187766e-03
-2.670353755551322372e-01 2.501312232216723608e-03
-2.591813939211577988e-01 1.865708661706322324e-03
-2.513274122871833605e-01 1.271636106243256847e-03
-2.434734306532089221e-01 7.372262548217545231e-04
-2.356194490192340396e-01 2.782042410548468681e-04
-2.277654673852596012e-01 -9.263246151947068796e-05
-2.199114857512851628e-01 -3.658434871288696044e-04
-2.120575041173107245e-01 -5.356651094783337896e-04
-2.042035224833362861e-01 -6.002043408133150848e-04
-1.963495408493618477e-01 -5.614959173558808914e-04
-1.884955592153874093e-01 -4.254153290288442690e-04
-1.806415775814129709e-01 -2.014467049561430301e-04
-1.727875959474385326e-01 9.768944743315799428e-05
-1.649336143134640942e-01 4.565372903178044339e-04
-1.570796326794892117e-01 8.575179991506809429e-04
-1.492256510455147733e-01 1.281630424433632953e-03
-1.413716694115403349e-01 1.709212637892809639e-03
-1.335176877775658966e-01 2.120733817512765462e-03
-1.256637061435914582e-01 2.497584367233796065e-03
-1.178097245096170198e-01 2.822832242724837570e-03
-1.099557428756425814e-01 3.081915111335375990e-03
-1.021017612416681430e-01 3.263241034045960554e-03
-9.424777960769370466e-02 3.358674543749495811e-03
-8.639379797371882219e-02 3.363889971297995274e-03
-7.853981633974438381e-02 3.278579288850336226e-03
-7.068583470576994543e-02 3.106507280251635805e-03
-6.283185307179550705e-02 2.855412260960643600e-03
-5.497787143782106867e-02 2.536755696367576363e-03
-4.712388980384663029e-02 2.165328844390246310e-03
-3.926990816987219191e-02 1.758728991388958107e-03
-3.141592653589775352e-02 1.336722021651248760e-03
-2.356194490192331514e-02 9.205120226224439151e-04
-1.570796326794887676e-02 5.319423973602077638e-04
-7.853981633973994292e-03 1.926564631836713559e-04
4.440892098500626162e-16 -7.675141770913107564e-05
7.853981633974882470e-03 -2.575607910083599350e-04
1.570796326794932085e-02 -3.336915212206470471e-04
2.356194490192375923e-02 -2.923772932734713947e-04
3.141592653589819761e-02 -1.247139556568299668e-04
3.926990816987263599e-02 1.739453187538098078e-04
4.712388980384707438e-02 6.037696841080242294e-04
5.497787143782151276e-02 1.160418327155077201e-03
6.283185307179595114e-02 1.835199515822116823e-03
7.068583470577083361e-02 2.615413428529222983e-03
7.853981633974527199e-02 3.484860299578063092e-03
8.639379797371971037e-02 4.424485401727240586e-03
9.424777960769414875e-02 5.413124182195305778e-03
1.021017612416685871e-01 6.428305261542588411e-03
1.099557428756430255e-01 7.447066548742053982e-03
1.178097245096174639e-01 8.446740661911089632e-03
1.256637061435919023e-01 9.405670067019200609e-03
1.335176877775663407e-01 1.030381941259395084e-02
1.413716694115407790e-01 1.112326171888000648e-02
1.492256510455156615e-01 1.184852545051895412e-02
1.570796326794900999e-01 1.246680005524791746e-02
1.649336143134645383e-01 1.296800731462954825e-02
1.727875959474389767e-01 1.334475399854384570e-02
1.806415775814134150e-01 1.359218724477029294e-02
1.884955592153878534e-01 1.370777748173945820e-02
1.963495408493622918e-01 1.369105455412988892e-02
2.042035224833367302e-01 1.354332124649881841e-02
2.120575041173111686e-01 1.326736509493953164e-02
2.199114857512856069e-01 1.286718483755000531e-02
2.277654673852604894e-01 1.234774274377214986e-02
2.356194490192349278e-01 1.171474901645930267e-02
2.434734306532093662e-01 1.097448001660805694e-02
2.513274122871838046e-01 1.013362860848987523e-02
2.591813939211582429e-01 9.199182674151429318e-03
2.670353755551326813e-01 8.178326833085391989e-03
2.748893571891071197e-01 7.078362494804535388e-03
2.827433388230815581e-01 5.906642313895371643e-03
2.905973204570559965e-01 4.670516575309591190e-03
2.984513020910304348e-01 3.377290653314712898e-03
3.063052837250053173e-01 2.034194126965149785e-03
3.141592653589797557e-01 6.483631315156168640e-04
3.220132469929541941e-01 -7.731620905969682767e-04
3.298672286269286325e-01 -2.223422761342574994e-03
3.377212102609030708e-01 -3.695509486605574878e-03
3.455751918948775092e-01 -5.182513122674925476e-03
3.534291735288519476e-01 -6.677460819463743036e-03
3.612831551628263860e-01 -8.173241112260143382e-03
3.691371367968008244e-01 -9.662523346435025751e-03
3.769911184307757068e-01 -1.113767770020501757e-02
3.848451000647501452e-01 -1.259070248112026391e-02
3.926990816987245836e-01 -1.401316515401374030e-02
4.005530633326990220e-01 -1.539616273703658944e-02
4.084070449666734604e-01 -1.673030587858748142e-02
4.162610266006478987e-01 -1.800572926021992703e-02
4.241150082346223371e-01 -1.921212915231484963e-02
4.319689898685967755e-01 -2.033882718152590918e-02
4.398229715025712139e-01 -2.137485783657222527e-02
4.476769531365456523e-01 -2.230907608855259294e-02
4.555309347705205347e-01 -2.313028082828105791e-02
4.633849164044949731e-01 -2.382734966152610934e-02
4.712388980384694115e-01 -2.438938092898357279e-02
4.790928796724438499e-01 -2.480583955315251998e-02
4.869468613064182883e-01 -2.506670433751789773e-02
4.948008429403927266e-01 -2.516261550303311445e-02
5.026548245743671650e-01 -2.508502237689591574e-02
5.105088062083416034e-01 -2.482633208348528076e-02
5.183627878423160418e-01 -2.438006067847975356e-02
5.262167694762904802e-01 -2.374098829652848686e-02
5.340707511102653626e-01 -2.290531947678697833e-02
5.419247327442398010e-01 -2.187084887074597361e-02
5.497787143782142394e-01 -2.063713106679787579e-02
5.576326960121886778e-01 -1.920565139491881013e-02
5.654866776461631162e-01 -1.757999247289587785e-02
5.733406592801375545e-01 -1.576598914291627018e-02
5.811946409141119929e-01 -1.377186257608953301e-02
5.890486225480864313e-01 -1.160832295126323910e-02
5.969026041820608697e-01 -9.288629478683807505e-03
6.047565858160353081e-01 -6.828596820893095831e-03
6.126105674500101905e-01 -4.246538263332655383e-03
6.204645490839846289e-01 -1.563138305006095408e-03
6.283185307179590673e-01 1.198749435969426180e-03
6.361725123519335057e-01 4.014379193657657829e-03
6.440264939859079441e-01 6.857460797064285352e-03
6.518804756198823824e-01 9.700569761701416382e-03
6.597344572538568208e-01 1.251560735054269013e-02
6.675884388878312592e-01 1.527429498549170983e-02
6.754424205218056976e-01 1.794868515914327389e-02
6.832964021557801360e-01 2.051166996608078108e-02
6.911503837897550184e-01 2.293746861748646726e-02
6.990043654237294568e-01 2.520207677265329238e-02
7.068583470577038952e-01 2.728366305175888851e-02
7.147123286916783336e-01 2.916290143102107102e-02
7.225663103256527720e-01 3.082323204999726229e-02
7.304202919596272103e-01 3.225104694613978307e-02
7.382742735936016487e-01 3.343580105318733064e-02
7.461282552275760871e-01 3.437005218332078726e-02
7.539822368615505255e-01 3.504943645179781075e-02
7.618362184955249639e-01 3.547258757089932768e-02
7.696902001294998463e-01 3.564100959230942500e-02
7.775441817634742847e-01 3.555891304148084409e-02
7.853981633974487231e-01 3.523302405142358928e-02
7.932521450314231615e-01 3.467237519485866226e-02
8.011061266653975999e-01 3.388808538510690305e-02
8.089601082993720382e-01 3.289313462685050649e-02
8.168140899333464766e-01 3.170213770323782043e-02
8.246680715673209150e-01 3.033111922786313475e-02
8.325220532012953534e-01 2.879729099308303564e-02
8.403760348352697918e-01 2.711883131420445014e-02
8.482300164692446742e-01 2.531466518404124066e-02
8.560839981032191126e-01 2.340424357299575320e-02
8.639379797371935510e-01 2.140732016853519326e-02
8.717919613711675453e-01 1.934372424778674215e-02
8.796459430051424278e-01 1.723312918852248909e-02
8.874999246391173102e-01 1.509481728216999219e-02
8.953539062730913045e-01 1.294744291837846006e-02
9.032078879070661870e-01 1.080879773388121468e-02
9.110618695410401813e-01 8.695582806216628491e-03
9.189158511750150637e-01 6.623194263466136711e-03
9.267698328089890580e-01 4.605529618418202631e-03
9.346238144429639405e-01 2.654822587508820497e-03
9.424777960769379348e-01 7.815140287370514471e-04
9.503317777109128173e-01 -1.005834111680092846e-03
9.581857593448876997e-01 -2.700576298417578514e-03
9.660397409788616940e-01 -4.297968672973273563e-03
9.738937226128365765e-01 -5.795100667608688028e-03
9.817477042468105708e-01 -7.190774035334746017e-03
9.896016858807854533e-01 -8.485332891029595537e-03
9.974556675147594476e-01 -9.680450738567936142e-03
1.005309649148734330e+00 -1.077888252233982769e-02
1.013163630782708324e+00 -1.178419135244956895e-02
1.021017612416683207e+00 -1.270046061841345608e-02
1.028871594050657201e+00 -1.353200268108289972e-02
1.036725575684632084e+00 -1.428307521842731020e-02
1.044579557318606966e+00 -1.495761564103037511e-02
1.052433538952580960e+00 -1.555900286450717651e-02
1.060287520586555843e+00 -1.608985422962116996e-02
1.068141502220529837e+00 -1.655186361265381656e-02
1.075995483854504720e+00 -1.694568489032166614e-02
1.083849465488478714e+00 -1.727086303516423005e-02
1.091703447122453596e+00 -1.752581332942393377e-02
1.099557428756427591e+00 -1.770784759250110252e-02
1.107411410390402473e+00 -1.781324499089420588e-02
1.115265392024377356e+00 -1.783736398329782702e-02
1.123119373658351350e+00 -1.777479125714676034e-02
1.130973355292326232e+00 -1.761952311022618733e-02
1.138827336926300227e+00 -1.736517456215813660e-02
1.146681318560275109e+00 -1.700521145668654199e-02
1.154535300194249103e+00 -1.653320083084841574e-02
1.162389281828223986e+00 -1.594307477343137602e-02
1.170243263462197980e+00 -1.522940278093065647e-02
1.178097245096172863e+00 -1.438766718781503418e-02
1.185951226730146857e+00 -1.341453559293004361e-02
1.193805208364121739e+00 -1.230812337823794511e-02
1.201659189998096622e+00 -1.106823853220650911e-02
1.209513171632070616e+00 -9.696600209844308260e-03
1.217367153266045499e+00 -8.197021974547524792e-03
1.225221134900019493e+00 -6.575550664215668029e-03
1.233075116533994375e+00 -4.840552463350134005e-03
1.240929098167968370e+00 -3.002739138807775099e-03
1.248783079801943252e+00 -1.075129515365369492e-03
1.256637061435917246e+00 9.270559673371092657e-04
1.264491043069892129e+00 2.986566558769943036e-03
1.272345024703867011e+00 5.084353917555572977e-03
1.280199006337841006e+00 7.199858575931084026e-03
1.288052987971815888e+00 9.311339752444913742e-03
1.295906969605789882e+00 1.139623619950635991e-02
1.303760951239764765e+00 1.343154488690667669e-02
1.311614932873738759e+00 1.539420457627205252e-02
1.319468914507713642e+00 1.726147270414013501e-02
1.327322896141687636e+00 1.901128629088377764e-02
1.335176877775662518e+00 2.062260053139663984e-02
1.343030859409636513e+00 2.207570191145513672e-02
1.350884841043611395e+00 2.335249569604513908e-02
1.358738822677586278e+00 2.443677002926736286e-02
1.366592804311560272e+00 2.531444031326191002e-02
1.374446785945535154e+00 2.597377775860698623e-02
1.382300767579509149e+00 2.640562493978693137e-02
1.390154749213484031e+00 2.660359894233976785e-02
1.398008730847458025e+00 2.656427952355699951e-02
1.405862712481432908e+00 2.628737604689590501e-02
1.413716694115406902e+00 2.577586331709669221e-02
1.421570675749381785e+00 2.503607340675462201e-02
1.429424657383356667e+00 2.407772866477697615e-02
1.437278639017330661e+00 2.291390077027910532e-02
1.445132620651305544e+00 2.156088221312968400e-02
1.452986602285279538e+00 2.003796000341573347e-02
1.460840583919254421e+00 1.836708656148433594e-02
1.468694565553228415e+00 1.657244921781031444e-02
1.476548547187203297e+00 1.467994697110752700e-02
1.484402528821177292e+00 1.271659040583139610e-02
1.492256510455152174e+00 1.070984721106937876e-02
1.500110492089127057e+00 8.686960879477623187e-03
1.507964473723101051e+00 6.674273344687176035e-03
1.515818455357075933e+00 4.696583192849823618e-03
1.523672436991049928e+00 2.776569561965702704e-03
1.531526418625024810e+00 9.343080803381198507e-04
1.539380400258998804e+00 -8.131004184380730138e-04
1.547234381892973687e+00 -2.451774569303344364e-03
1.555088363526947681e+00 -3.971164236395541280e-03
1.562942345160922564e+00 -5.364030549150800020e-03
1.570796326794896558e+00 -6.626302249404081302e-03
1.578650308428871440e+00 -7.756822120273731969e-03
1.586504290062846323e+00 -8.757001598620139937e-03
1.594358271696820317e+00 -9.630404493414790323e-03
1.602212253330795200e+00 -1.038228210751412917e-02
1.610066234964769194e+00 -1.101908218612113188e-02
1.617920216598744076e+00 -1.154795326639046493e-02
1.625774198232718071e+00 -1.197626447434374519e-02
1.633628179866692953e+00 -1.231115887155098676e-02
1.641482161500666948e+00 -1.255915629045023518e-02
1.649336143134641830e+00 -1.272581932174476904e-02
1.657190124768616712e+00 -1.281549375261237245e-02
1.665044106402590707e+00 -1.283113225690513115e-02
1.672898088036565589e+00 -1.277420743077395393e-02
1.680752069670539584e+00 -1.264471727549221214e-02
1.688606051304514466e+00 -1.244128291872492742e-02
1.696460032938488460e+00 -1.216133476611402919e-02
1.704314014572463343e+00 -1.180137949500781325e-02
1.712167996206437337e+00 -1.135733652422343809e-02
1.720021977840412220e+00 -1.082492905850163112e-02
1.727875959474386214e+00 -1.020011178283986020e-02
1.735729941108361096e+00 -9.479515032687735321e-03
1.743583922742335979e+00 -8.660884011172487185e-03
1.751437904376309973e+00 -7.743491510852629212e-03
1.759291886010284856e+00 -6.728503677939534633e-03
1.767145867644258850e+00 -5.619280580771879308e-03
1.774999849278233732e+00 -4.421596562622420734e-03
1.782853830912207727e+00 -3.143769339817525932e-03
1.790707812546182609e+00 -1.796691260995131323e-03
1.798561794180156603e+00 -3.937607565543954635e-04
1.806415775814131486e+00 1.049283530667688424e-03
1.814269757448106368e+00 2.514619408014562296e-03
1.822123739082080363e+00 3.982678675336193130e-03
1.829977720716055245e+00 5.432553039201981626e-03
1.837831702350029239e+00 6.842454161161692916e-03
1.845685683984004122e+00 8.190212731980062166e-03
1.853539665617978116e+00 9.453801384062265889e-03
1.861393647251952999e+00 1.061186684511661316e-02
1.869247628885926993e+00 1.164425784447220558e-02
1.877101610519901875e+00 1.253253673945897706e-02
1.884955592153875870e+00 1.326046446270978674e-02
1.892809573787850752e+00 1.381445004342574112e-02
1.900663555421825635e+00 1.418395748862744110e-02
1.908517537055799629e+00 1.436186411238005167e-02
1.916371518689774511e+00 1.434476538816031876e-02
1.924225500323748506e+00 1.413322201777655884e-02
1.932079481957723388e+00 1.373194513267539385e-02
1.939933463591697382e+00 1.314991537272236499e-02
1.947787445225672265e+00 1.240043105441690496e-02
1.955641426859646259e+00 1.150107980932602025e-02
1.963495408493621142e+00 1.047362704406817890e-02
1.971349390127596024e+00 9.343813489046226550e-03
1.979203371761570018e+00 8.141053154168464978e-03
1.987057353395544901e+00 6.898022437096695825e-03
1.994911335029518895e+00 5.650131221780152480e-03
2.002765316663493778e+00 4.434867886798254943e-03
2.010619298297467772e+00 3.291012554924477307e-03
2.018473279931442654e+00 2.257716974738532834e-03
2.026327261565416649e+00 1.373455377586929593e-03
2.034181243199391531e+00 6.748586081432028649e-04
2.042035224833366414e+00 1.954536856461075445e-04
2.049889206467340408e+00 -3.565765751356586577e-05
2.057743188101315290e+00 4.864305284346670533e-06
2.065597169735289285e+00 3.333030858241325944e-04
2.073451151369264167e+00 9.577024783428145227e-04
2.081305133003238161e+00 1.876869251113855164e-03
2.089159114637213044e+00 3.079640070172473543e-03
2.097013096271187038e+00 4.544487094040761122e-03
2.104867077905161921e+00 6.239525983924076868e-03
2.112721059539135915e+00 8.122972057518662581e-03
2.120575041173110797e+00 1.014406565795145099e-02
2.128429022807085680e+00 1.224445817440467099e-02
2.136283004441059674e+00 1.436001808531861546e-02
2.144136986075034557e+00 1.642298506688155690e-02
2.151990967709008551e+00 1.836437299460635941e-02
2.159844949342983433e+00 2.011650265062903120e-02
2.167698930976957428e+00 2.161553444856967321e-02
2.175552912610932310e+00 2.280387166420494438e-02
2.183406894244906304e+00 2.363231533855469912e-02
2.191260875878881187e+00 2.406187172485574344e-02
2.199114857512856069e+00 2.406513936722731728e-02
2.206968839146830064e+00 2.362723249202303144e-02
2.214822820780804946e+00 2.274622710392437686e-02
2.222676802414778940e+00 2.143314309719979160e-02
2.230530784048753823e+00 1.971149762055546262e-02
2.238384765682727817e+00 1.761648059829901136e-02
2.246238747316702700e+00 1.519381240116757237e-02
2.254092728950676694e+00 1.249834672113026013e-02
2.261946710584651576e+00 9.592479918560492536e-03
2.269800692218625571e+00 6.544423029566370786e-03
2.277654673852600453e+00 3.426385892637329178e-03
2.285508655486575336e+00 3.127159788782751804e-04
2.293362637120549330e+00 -2.721971339360695907e-03
2.301216618754524212e+00 -5.604638441452536313e-03
2.309070600388498207e+00 -8.265616490945593142e-03
2.316924582022473089e+00 -1.064031162518119800e-02
2.324778563656447083e+00 -1.267079521764435945e-02
2.332632545290421966e+00 -1.430724592479148960e-02
2.340486526924395960e+00 -1.550921060415100250e-02
2.348340508558370843e+00 -1.624665196800445521e-02
2.356194490192345725e+00 -1.650075358810054738e-02
2.364048471826319719e+00 -1.626445779266805225e-02
2.371902453460294602e+00 -1.554271888400493573e-02
2.379756435094268596e+00 -1.435246236020204513e-02
2.387610416728243479e+00 -1.272224958647005799e-02
2.395464398362217473e+00 -1.069165567290641938e-02
2.403318379996192355e+00 -8.310375317259532935e-03
2.411172361630166350e+00 -5.637076481401104289e-03
2.419026343264141232e+00 -2.738024813051298523e-03
2.426880324898116115e+00 3.144970178527994875e-04
2.434734306532090109e+00 3.443950716915944454e-03
2.442588288166064991e+00 6.571460010532548246e-03
2.450442269800038986e+00 9.617858780367694038e-03
2.458296251434013868e+00 1.250584038306457035e-02
2.466150233067987863e+00 1.516217215480841762e-02
2.474004214701962745e+00 1.751992883910835630e-02
2.481858196335936739e+00 1.952068507933280017e-02
2.489712177969911622e+00 2.111659118543585123e-02
2.497566159603885616e+00 2.227223994703775301e-02
2.505420141237860499e+00 2.296621793627207087e-02
2.513274122871835381e+00 2.319222574027468564e-02
2.521128104505809375e+00 2.295965136340083479e-02
2.528982086139784258e+00 2.229349287783222167e-02
2.536836067773758252e+00 2.123355262715220793e-02
2.544690049407733135e+00 1.983286666588979230e-02
2.552544031041707129e+00 1.815538820273310261e-02
2.560398012675682011e+00 1.627300855629876253e-02
2.568251994309656006e+00 1.426206689504083691e-02
2.576105975943630888e+00 1.219956215301576385e-02
2.583959957577605770e+00 1.015932743083292067e-02
2.591813939211579765e+00 8.208450049935755999e-03
2.599667920845554647e+00 6.404212882156090636e-03
2.607521902479528642e+00 4.791792411586004441e-03
2.615375884113503524e+00 3.402879128144409293e-03
2.623229865747477518e+00 2.255294407084273978e-03
2.631083847381452401e+00 1.353577197119926190e-03
2.638937829015426395e+00 6.904178466629051769e-04
2.646791810649401278e+00 2.487388486808184140e-04
2.654645792283375272e+00 4.173566134024753183e-06
2.662499773917350154e+00 -7.232064270101812298e-05
2.670353755551325037e+00 -1.195972040268777903e-05
2.678207737185299031e+00 1.540606431775781715e-04
2.686061718819273914e+00 3.963142687887222237e-04
2.693915700453247908e+00 6.883840104704441742e-04
2.701769682087222790e+00 1.007591315186795455e-03
2.709623663721196785e+00 1.335268224923469305e-03
2.717477645355171667e+00 1.656659696775975021e-03
2.725331626989145661e+00 1.960561420694673096e-03
2.733185608623120544e+00 2.238799406290126193e-03
2.741039590257095426e+00 2.485646352109571744e-03
2.748893571891069421e+00 2.697250839443721127e-03
2.756747553525044303e+00 2.871133150718185867e-03
2.764601535159018297e+00 3.005779597511915036e-03
2.772455516792993180e+00 3.100348110287254322e-03
2.780309498426967174e+00 3.154482800965641154e-03
2.788163480060942057e+00 3.168224620486492782e-03
2.796017461694916051e+00 3.141998791740152619e-03
2.803871443328890933e+00 3.076656722833637225e-03
2.811725424962864928e+00 2.973549777612327638e-03
2.819579406596839810e+00 2.834613808214259123e-03
2.827433388230814693e+00 2.662446067382306936e-03
2.835287369864788687e+00 2.460359501350817268e-03
2.843141351498763569e+00 2.232403114402425892e-03
2.850995333132737564e+00 1.983340855821191795e-03
2.858849314766712446e+00 1.718585162116426091e-03
2.866703296400686440e+00 1.444084799645861672e-03
2.874557278034661323e+00 1.166169930110649844e-03
2.882411259668635317e+00 8.913603013486204318e-04
2.890265241302610200e+00 6.261450789873945766e-04
2.898119222936585082e+00 3.767449968097302815e-04
2.905973204570559076e+00 1.488691209590164988e-04
2.913827186204533959e+00 -5.252050102455552150e-05
2.921681167838507953e+00 -2.234227875670402597e-04
2.929535149472482836e+00 -3.609771897421509834e-04
2.937389131106456830e+00 -4.635972543087785169e-04
2.945243112740431712e+00 -5.310486983495232849e-04
2.953097094374405707e+00 -5.644653464353943662e-04
2.960951076008380589e+00 -5.662996673395648273e-04
2.968805057642355472e+00 -5.402083822874104158e-04
2.976659039276329466e+00 -4.908774557833561758e-04
2.984513020910304348e+00 -4.237944551218619793e-04
2.992367002544278343e+00 -3.449795063140692619e-04
3.000220984178253225e+00 -2.606886383980100419e-04
3.008074965812227219e+00 -1.771049996177609387e-04
3.015928947446202102e+00 -1.000341232135770753e-04
3.023782929080176096e+00 -3.461907658774965313e-05
3.031636910714150979e+00 1.491000728881530790e-05
3.039490892348124973e+00 4.543971163384341594e-05
3.047344873982099855e+00 5.512098128546139009e-05
3.055198855616074738e+00 4.345445346698451061e-05
3.063052837250048732e+00 1.131072163607083070e-05
3.070906818884023615e+00 -3.911388791510983509e-05
3.078760800517997609e+00 -1.044024197615067706e-04
3.086614782151972491e+00 -1.800770960950215382e-04
3.094468763785946486e+00 -2.608056196651276082e-04
3.102322745419921368e+00 -3.406442937922138370e-04
3.110176727053895362e+00 -4.133073248329122151e-04
3.118030708687870245e+00 -4.724511565358247012e-04
3.125884690321845127e+00 -5.119625175884490176e-04
3.133738671955819122e+00 -5.262389624752783490e-04
3.141592653589793116e+00 -5.104509992296391019e-04


==> data_petal_pred.bnd_line.ITF-sol.txt <==
# theta jump_u
-3.141592653589793116e+00 -2.650492707567675410e-05
-3.133738671955818678e+00 -6.000285170026931070e-05
-3.125884690321844239e+00 -7.221936172929765974e-05
-3.118030708687869801e+00 -6.115245730664575774e-05
-3.110176727053895362e+00 -2.553983827191519396e-05
-3.102322745419920480e+00 3.509118032363200967e-05
-3.094468763785946042e+00 1.204039249297350622e-04
-3.086614782151971603e+00 2.292633474713090536e-04
-3.078760800517997165e+00 3.597769266555639334e-04
-3.070906818884022726e+00 5.093633215150772386e-04
-3.063052837250048288e+00 6.748453435589940597e-04
-3.055198855616073850e+00 8.525627118026735118e-04
-3.047344873982099411e+00 1.038499194095710010e-03
-3.039490892348124973e+00 1.228418180560075790e-03
-3.031636910714150535e+00 1.418000521886564336e-03
-3.023782929080175652e+00 1.602978611838001832e-03
-3.015928947446201214e+00 1.779261185954839064e-03
-3.008074965812226775e+00 1.943044105104485553e-03
-3.000220984178252337e+00 2.090903427008572457e-03
-2.992367002544277899e+00 2.219868257505641651e-03
-2.984513020910303460e+00 2.327472123616391997e-03
-2.976659039276329022e+00 2.411782830646913567e-03
-2.968805057642354583e+00 2.471411872847384394e-03
-2.960951076008380145e+00 2.505505395384188816e-03
-2.953097094374405707e+00 2.513719409191539356e-03
-2.945243112740430824e+00 2.496182417095704764e-03
-2.937389131106456386e+00 2.453448818822145938e-03
-2.929535149472481947e+00 2.386446442336431772e-03
-2.921681167838507509e+00 2.296421332003362181e-03
-2.913827186204533071e+00 2.184882552038303061e-03
-2.905973204570558632e+00 2.053549282680422472e-03
-2.898119222936584194e+00 1.904301942283970206e-03
-2.890265241302609756e+00 1.739138503816906045e-03
-2.882411259668635317e+00 1.560136626516772651e-03
-2.874557278034660435e+00 1.369421723782848765e-03
-2.866703296400686440e+00 1.169140661464784792e-03
-2.858849314766711558e+00 9.614404446376401125e-04
-2.850995333132737120e+00 7.484510172333092015e-04
-2.843141351498762681e+00 5.322711729863760510e-04
-2.835287369864788243e+00 3.149565564987133470e-04
-2.827433388230813804e+00 9.850881181050485935e-05
-2.819579406596839366e+00 -1.151349020747094443e-04
-2.811725424962864928e+00 -3.241125845911962955e-04
-2.803871443328890489e+00 -5.266485505787121824e-04
-2.796017461694916051e+00 -7.210650964801779139e-04
-2.788163480060941168e+00 -9.057944545169949180e-04
-2.780309498426966730e+00 -1.079390616105735390e-03
-2.772455516792992292e+00 -1.240540479788942996e-03
-2.764601535159017853e+00 -1.388073738903150556e-03
-2.756747553525043415e+00 -1.520970974639990203e-03
-2.748893571891068976e+00 -1.638369555087670904e-03
-2.741039590257094538e+00 -1.739567144228404416e-03
-2.733185608623120100e+00 -1.824022871568242721e-03
-2.725331626989145661e+00 -1.891356472350280704e-03
-2.717477645355170779e+00 -1.941345945931538530e-03
-2.709623663721196341e+00 -1.973924463032905585e-03
-2.701769682087221902e+00 -1.989177352315518732e-03
-2.693915700453247464e+00 -1.987339992560399615e-03
-2.686061718819273025e+00 -1.968797317506765232e-03
-2.678207737185298587e+00 -1.934085408159536001e-03
-2.670353755551324149e+00 -1.883895315592409858e-03
-2.662499773917349710e+00 -1.819078852145383784e-03
-2.654645792283375272e+00 -1.740655646811917201e-03
-2.646791810649400833e+00 -1.649820325352879813e-03
-2.638937829015426395e+00 -1.547948295268830599e-03
-2.631083847381451513e+00 -1.436598337978489681e-03
-2.623229865747477074e+00 -1.317510077627814802e-03
-2.615375884113502636e+00 -1.192594441101313407e-03
-2.607521902479528197e+00 -1.063915465439602137e-03
-2.599667920845553759e+00 -9.336622484135137512e-04
-2.591813939211579321e+00 -8.041104572016344321e-04
-2.583959957577604882e+00 -6.775735710911057197e-04
-2.576105975943630444e+00 -5.563448811938265237e-04
-2.568251994309656006e+00 -4.426321338293348617e-04
-2.560398012675681123e+00 -3.384875069745163501e-04
-2.552544031041707129e+00 -2.457362727873446673e-04
-2.544690049407732246e+00 -1.659079528312235041e-04
-2.536836067773757808e+00 -1.001739605003271194e-04
-2.528982086139783370e+00 -4.929561332100984572e-05
-2.521128104505808931e+00 -1.358597903877711843e-05
-2.513274122871834493e+00 7.111685115912536048e-06
-2.505420141237860054e+00 1.342708179585816453e-05
-2.497566159603885616e+00 6.446898577316950707e-06
-2.489712177969910734e+00 -1.231982464655612119e-05
-2.481858196335936739e+00 -4.099336337293202348e-05
-2.474004214701961857e+00 -7.738935370504851363e-05
-2.466150233067987418e+00 -1.190957297538819404e-04
-2.458296251434012980e+00 -1.635565151968387809e-04
-2.450442269800038542e+00 -2.081581962004586117e-04
-2.442588288166064103e+00 -2.503144997717532405e-04
-2.434734306532089665e+00 -2.875458149734777535e-04
-2.426880324898115227e+00 -3.175501812021641612e-04
-2.419026343264140788e+00 -3.382636615698597637e-04
-2.411172361630166350e+00 -3.479089374531785239e-04
-2.403318379996191467e+00 -3.450320090251368654e-04
-2.395464398362217029e+00 -3.285278711603334401e-04
-2.387610416728242591e+00 -2.976568644894594939e-04
-2.379756435094268152e+00 -2.520540002236559829e-04
-2.371902453460293714e+00 -1.917338655982314677e-04
-2.364048471826319275e+00 -1.170936986337745012e-04
-2.356194490192344837e+00 -2.891686778838664651e-05
-2.348340508558370399e+00 7.162167555041509814e-05
-2.340486526924395960e+00 1.829473355747790464e-04
-2.332632545290421078e+00 3.030756826136737914e-04
-2.324778563656447083e+00 4.296018161671355529e-04
-2.316924582022472201e+00 5.596921203508964382e-04
-2.309070600388497763e+00 6.900822400898176667e-04
-2.301216618754523324e+00 8.170857933907926807e-04
-2.293362637120548886e+00 9.366186052358616010e-04
-2.285508655486574447e+00 1.044243014439061312e-03
-2.277654673852600009e+00 1.135236019599417112e-03
-2.269800692218625571e+00 1.204683698904029931e-03
-2.261946710584650688e+00 1.247602523389956808e-03
-2.254092728950676694e+00 1.259086004863130270e-03
-2.246238747316701811e+00 1.234472750468063040e-03
-2.238384765682727373e+00 1.169529647037648168e-03
-2.230530784048752935e+00 1.060641800384454214e-03
-2.222676802414778496e+00 9.049992339910106764e-04
-2.214822820780804058e+00 7.007694046136103694e-04
-2.206968839146829620e+00 4.472444617511506237e-04
-2.199114857512855181e+00 1.449529331656318476e-04
-2.191260875878880743e+00 -2.042728563508289241e-04
-2.183406894244906304e+00 -5.972799344454715609e-04
-2.175552912610931422e+00 -1.029631725420809829e-03
-2.167698930976957428e+00 -1.495699001729522415e-03
-2.159844949342982545e+00 -1.988801382305060983e-03
-2.151990967709008107e+00 -2.501392871458230083e-03
-2.144136986075033668e+00 -3.025282274239371461e-03
-2.136283004441059230e+00 -3.551877362875321964e-03
-2.128429022807084792e+00 -4.072440539570121310e-03
-2.120575041173110353e+00 -4.578343495168613053e-03
-2.112721059539135915e+00 -5.061308967710842488e-03
-2.104867077905161032e+00 -5.513629051674739934e-03
-2.097013096271187038e+00 -5.928351432545886368e-03
-2.089159114637212156e+00 -6.299427222964948392e-03
-2.081305133003238161e+00 -6.621816548420977888e-03
-2.073451151369263279e+00 -6.891550478788643908e-03
-2.065597169735288841e+00 -7.105750166927160549e-03
-2.057743188101314402e+00 -7.262606021565809478e-03
-2.049889206467339964e+00 -7.361321342285842562e-03
-2.042035224833365525e+00 -7.402026057710342499e-03
-2.034181243199390643e+00 -7.385667048126820511e-03
-2.026327261565416649e+00 -7.313882036300123346e-03
-2.018473279931441766e+00 -7.188864239673797840e-03
-2.010619298297467772e+00 -7.013224932621575647e-03
-2.002765316663492889e+00 -6.789860795577196129e-03
-1.994911335029518451e+00 -6.521832438648567098e-03
-1.987057353395544013e+00 -6.212259776578132886e-03
-1.979203371761569574e+00 -5.864238988516623508e-03
-1.971349390127595136e+00 -5.480784612534428391e-03
-1.963495408493620697e+00 -5.064798908695600232e-03
-1.955641426859646037e+00 -4.619069009151877125e-03
-1.947787445225671599e+00 -4.146290623886939031e-03
-1.939933463591697160e+00 -3.649115284776516255e-03
-1.932079481957722722e+00 -3.130216413827158206e-03
-1.924225500323748284e+00 -2.592368036004377707e-03
-1.916371518689773623e+00 -2.038528864495514625e-03
-1.908517537055799185e+00 -1.471923889884818593e-03
-1.900663555421824746e+00 -8.961155904979589693e-04
-1.892809573787850308e+00 -3.150574830693697592e-04
-1.884955592153875870e+00 2.668760763114841339e-04
-1.877101610519901209e+00 8.448882407708913078e-04
-1.869247628885926771e+00 1.413788525775450111e-03
-1.861393647251952332e+00 1.968052307227297071e-03
-1.853539665617977894e+00 2.501908924858575745e-03
-1.845685683984003234e+00 3.009454404799716265e-03
-1.837831702350028795e+00 3.484783273219327349e-03
-1.829977720716054357e+00 3.922132917310028333e-03
-1.822123739082079918e+00 4.316033520071371754e-03
-1.814269757448105480e+00 4.661456742745984094e-03
-1.806415775814130820e+00 4.953956980531804000e-03
-1.798561794180156381e+00 5.189800047577852737e-03
-1.790707812546181943e+00 5.366075396842417966e-03
-1.782853830912207505e+00 5.480789277005571059e-03
-1.774999849278233066e+00 5.532937411878879885e-03
-1.767145867644258406e+00 5.522556728368210877e-03
-1.759291886010283967e+00 5.450756275380941318e-03
-1.751437904376309529e+00 5.319727742534641202e-03
-1.743583922742335091e+00 5.132735935526988591e-03
-1.735729941108360652e+00 4.894089276602731076e-03
-1.727875959474385992e+00 4.609089992273718295e-03
-1.720021977840411553e+00 4.283963264488099831e-03
-1.712167996206437115e+00 3.925764392253450197e-03
-1.704314014572462677e+00 3.542263054080452278e-03
-1.696460032938488238e+00 3.141804155365801599e-03
-1.688606051304513578e+00 2.733145517364476973e-03
-1.680752069670539139e+00 2.325273789549497927e-03
-1.672898088036564701e+00 1.927201366167863306e-03
-1.665044106402590263e+00 1.547748638238699570e-03
-1.657190124768615824e+00 1.195317462183598245e-03
-1.649336143134641164e+00 8.776631126831135887e-04
-1.641482161500666725e+00 6.016730549968096753e-04
-1.633628179866692287e+00 3.731614913881076134e-04
-1.625774198232717849e+00 1.966887187405674808e-04
-1.617920216598743410e+00 7.541384026721331679e-05
-1.610066234964768750e+00 1.098831665280464165e-05
-1.602212253330794312e+00 3.496283177639725182e-06
-1.594358271696819873e+00 5.144560232217543216e-05
-1.586504290062845435e+00 1.518113969362078208e-04
-1.578650308428870996e+00 3.001314616566386206e-04
-1.570796326794896336e+00 4.906506240268670993e-04
-1.562942345160921898e+00 7.165089525555945471e-04
-1.555088363526947459e+00 9.699667965241687284e-04
-1.547234381892973021e+00 1.242658074670055512e-03
-1.539380400258998582e+00 1.525862063185279283e-03
-1.531526418625023922e+00 1.810783198764154278e-03
-1.523672436991049484e+00 2.088828120903274410e-03
-1.515818455357075045e+00 2.351869324917155168e-03
-1.507964473723100607e+00 2.592485368448249616e-03
-1.500110492089126168e+00 2.804168546818308627e-03
-1.492256510455151508e+00 2.981492297095211796e-03
-1.484402528821177070e+00 3.120232269273603976e-03
-1.476548547187202631e+00 3.217436967456022145e-03
-1.468694565553228193e+00 3.271446051863247106e-03
-1.460840583919253755e+00 3.281856725617648962e-03
-1.452986602285279094e+00 3.249441012559639574e-03
-1.445132620651304656e+00 3.176019052757439454e-03
-1.437278639017330217e+00 3.064295678252726418e-03
-1.429424657383355779e+00 2.917669356787166990e-03
-1.421570675749381341e+00 2.740023984682871117e-03
-1.413716694115406680e+00 2.535514867085586488e-03
-1.405862712481432242e+00 2.308360465801406747e-03
-1.398008730847457803e+00 2.062651079402622045e-03
-1.390154749213483365e+00 1.802184546547458410e-03
-1.382300767579508705e+00 1.530337376442592046e-03
-1.374446785945534266e+00 1.249977499424126393e-03
-1.366592804311559828e+00 9.634222248260382315e-04
-1.358738822677585389e+00 6.724421527324331294e-04
-1.350884841043610951e+00 3.783088906978981925e-04
-1.343030859409636291e+00 8.188166267886209937e-05
-1.335176877775661852e+00 -2.162745556779643863e-04
-1.327322896141687414e+00 -5.157487240201596990e-04
-1.319468914507712975e+00 -8.161319795449983872e-04
-1.311614932873738537e+00 -1.116865864455807156e-03
-1.303760951239763877e+00 -1.417101933391062829e-03
-1.295906969605789438e+00 -1.715583369312101425e-03
-1.288052987971815000e+00 -2.010557783921118613e-03
-1.280199006337840562e+00 -2.299728324440142302e-03
-1.272345024703866123e+00 -2.580247670217028499e-03
-1.264491043069891463e+00 -2.848756624122872338e-03
-1.256637061435917024e+00 -3.101465947983994553e-03
-1.248783079801942586e+00 -3.334277034930721584e-03
-1.240929098167968148e+00 -3.542934138578646142e-03
-1.233075116533993709e+00 -3.723198377317826768e-03
-1.225221134900019049e+00 -3.871031788307277566e-03
-1.217367153266044610e+00 -3.982778499087791246e-03
-1.209513171632070172e+00 -4.055329776512239803e-03
-1.201659189998095734e+00 -4.086260431653165881e-03
-1.193805208364121295e+00 -4.073925880411444211e-03
-1.185951226730146635e+00 -4.017512077868046205e-03
-1.178097245096172196e+00 -3.917034447935341390e-03
-1.170243263462197758e+00 -3.773286575842860202e-03
-1.162389281828223320e+00 -3.587744436192696895e-03
-1.154535300194248881e+00 -3.362436780912414491e-03
-1.146681318560274221e+00 -3.099796408487343058e-03
-1.138827336926299783e+00 -2.802509761197669036e-03
-1.130973355292325344e+00 -2.473383116286198558e-03
-1.123119373658350906e+00 -2.115242207586742751e-03
-1.115265392024376467e+00 -1.730878383647826979e-03
-1.107411410390402029e+00 -1.323048674094495780e-03
-1.099557428756427591e+00 -8.945300442078085723e-04
-1.091703447122452708e+00 -4.482205920188775394e-04
-1.083849465488478270e+00 1.272645440986153176e-05
-1.075995483854503831e+00 4.847553255484804424e-04
-1.068141502220529393e+00 9.637690610377891431e-04
-1.060287520586554955e+00 1.445021703880167152e-03
-1.052433538952580516e+00 1.923060455728098361e-03
-1.044579557318606078e+00 2.391731530276608453e-03
-1.036725575684631639e+00 2.844256441945747227e-03
-1.028871594050657201e+00 3.273377840129487737e-03
-1.021017612416682763e+00 3.671566756335176152e-03
-1.013163630782707880e+00 4.031277143270672880e-03
-1.005309649148733442e+00 4.345229462134003739e-03
-9.974556675147590035e-01 4.606703110666243717e-03
-9.896016858807845651e-01 4.809817658337323110e-03
-9.817477042468101267e-01 4.949784881503216383e-03
-9.738937226128356883e-01 5.023117007012745105e-03
-9.660397409788612499e-01 5.027780828234629240e-03
-9.581857593448868116e-01 4.963291906715072699e-03
-9.503317777109123732e-01 4.830747439128257881e-03
-9.424777960769379348e-01 4.632800189698915716e-03
-9.346238144429630523e-01 4.373578930097821171e-03
-9.267698328089886139e-01 4.058562985820746150e-03
-9.189158511750141756e-01 3.694419762468426072e-03
-9.110618695410397372e-01 3.288814600473033423e-03
-9.032078879070652988e-01 2.850202118388489581e-03
-8.953539062730908604e-01 2.387607513755662936e-03
-8.874999246391164220e-01 1.910405261012160238e-03
-8.796459430051419837e-01 1.428101429481243301e-03
-8.717919613711675453e-01 9.501245701624139173e-04
-8.639379797371931069e-01 4.856288894599103401e-04
-8.560839981032182244e-01 4.331231519572042998e-05
-8.482300164692437860e-01 -3.687488864547727729e-04
-8.403760348352693477e-01 -7.432480385871631512e-04
-8.325220532012949093e-01 -1.073778173525052893e-03
-8.246680715673204709e-01 -1.354944347296882512e-03
-8.168140899333460325e-01 -1.582458320208868230e-03
-8.089601082993715941e-01 -1.753215779024985821e-03
-8.011061266653971558e-01 -1.865356138016860399e-03
-7.932521450314227174e-01 -1.918304702308804011e-03
-7.853981633974482790e-01 -1.912796636766467273e-03
-7.775441817634733965e-01 -1.850881789508651565e-03
-7.696902001294989581e-01 -1.735909006987501613e-03
-7.618362184955245198e-01 -1.572488188634313389e-03
-7.539822368615500814e-01 -1.366428009906606178e-03
-7.461282552275756430e-01 -1.124647046122362326e-03
-7.382742735936012046e-01 -8.550560139963803152e-04
-7.304202919596267662e-01 -5.664090753907391473e-04
-7.225663103256523279e-01 -2.681226799765568103e-04
-7.147123286916778895e-01 2.993868415912537273e-05
-7.068583470577034511e-01 3.177091701345169383e-04
-6.990043654237285686e-01 5.851983119957715473e-04
-6.911503837897541302e-01 8.227933532323206123e-04
-6.832964021557796919e-01 1.021580271001631957e-03
-6.754424205218052535e-01 1.173673992119095288e-03
-6.675884388878308151e-01 1.272545692275528495e-03
-6.597344572538563767e-01 1.313332726927907146e-03
-6.518804756198819383e-01 1.293114961228303272e-03
-6.440264939859075000e-01 1.211140364852703044e-03
-6.361725123519330616e-01 1.068983010852342375e-03
-6.283185307179586232e-01 8.706182897495473583e-04
-6.204645490839837407e-01 6.224033236592596552e-04
-6.126105674500093023e-01 3.329551788120443945e-04
-6.047565858160348640e-01 1.292527802321252750e-05
-5.969026041820604256e-01 -3.253250287307274391e-04
-5.890486225480859872e-01 -6.681360537730274274e-04
-5.811946409141115488e-01 -1.001030617916010002e-03
-5.733406592801371104e-01 -1.309241192584131852e-03
-5.654866776461626721e-01 -1.578257040453223681e-03
-5.576326960121882337e-01 -1.794363805826426628e-03
-5.497787143782133512e-01 -1.945148954577646805e-03
-5.419247327442389128e-01 -2.019949459818759507e-03
-5.340707511102644744e-01 -2.010222782481418946e-03
-5.262167694762900361e-01 -1.909827942367714471e-03
-5.183627878423155977e-01 -1.715209670002604270e-03
-5.105088062083411593e-01 -1.425484642036289884e-03
-5.026548245743667209e-01 -1.042434100829714438e-03
-4.948008429403922825e-01 -5.704113661459953022e-04
-4.869468613064178442e-01 -1.617566927092362050e-05
-4.790928796724434058e-01 6.113346406553255008e-04
-4.712388980384685233e-01 1.301276024211484028e-03
-4.633849164044940849e-01 2.041207822512713932e-03
-4.555309347705196465e-01 2.817422652062084865e-03
-4.476769531365452082e-01 3.615288859518006603e-03
-4.398229715025707698e-01 4.419596455647045730e-03
-4.319689898685963314e-01 5.214899556677421444e-03
-4.241150082346218930e-01 5.985849755151706475e-03
-4.162610266006474546e-01 6.717515943461593864e-03
-4.084070449666730163e-01 7.395686898724163072e-03
-4.005530633326985779e-01 8.007153428376545534e-03
-3.926990816987236954e-01 8.539967122947578204e-03
-3.848451000647492570e-01 8.983672834742550961e-03
-3.769911184307748186e-01 9.329511973823922943e-03
-3.691371367968003803e-01 9.570593659164128297e-03
-3.612831551628259419e-01 9.702030748268919425e-03
-3.534291735288515035e-01 9.721037846577962327e-03
-3.455751918948770651e-01 9.626988608687936377e-03
-3.377212102609026267e-01 9.421430013592635433e-03
-3.298672286269281884e-01 9.108051839735287203e-03
-3.220132469929537500e-01 8.692610285516266799e-03
-3.141592653589788675e-01 8.182805569879381125e-03
-3.063052837250044291e-01 7.588114390179478974e-03
-2.984513020910299907e-01 6.919579287234967069e-03
-2.905973204570555524e-01 6.189558239586556709e-03
-2.827433388230811140e-01 5.411439142113616541e-03
-2.748893571891066756e-01 4.599325172059076650e-03
-2.670353755551322372e-01 3.767698353885906570e-03
-2.591813939211577988e-01 2.931069840976130436e-03
-2.513274122871833605e-01 2.103626467929275989e-03
-2.434734306532089221e-01 1.298883918845250562e-03
-2.356194490192340396e-01 5.293573301559106881e-04
-2.277654673852596012e-01 -1.937397680298325042e-04
-2.199114857512851628e-01 -8.607576293897523101e-04
-2.120575041173107245e-01 -1.463823893469218262e-03
-2.042035224833362861e-01 -1.997000269666093786e-03
-1.963495408493618477e-01 -2.456375799502641399e-03
-1.884955592153874093e-01 -2.840092469634569738e-03
-1.806415775814129709e-01 -3.148301574229739330e-03
-1.727875959474385326e-01 -3.383052080280446461e-03
-1.649336143134640942e-01 -3.548115183758193680e-03
-1.570796326794892117e-01 -3.648752090353646338e-03
-1.492256510455147733e-01 -3.691434638032342619e-03
-1.413716694115403349e-01 -3.683530534869250417e-03
-1.335176877775658966e-01 -3.632966572691742613e-03
-1.256637061435914582e-01 -3.547884090209452168e-03
-1.178097245096170198e-01 -3.436301140397057807e-03
-1.099557428756425814e-01 -3.305795260526878110e-03
-1.021017612416681430e-01 -3.163219496910008033e-03
-9.424777960769370466e-02 -3.014462495110503681e-03
-8.639379797371882219e-02 -2.864261162588643828e-03
-7.853981633974438381e-02 -2.716071800281882886e-03
-7.068583470576994543e-02 -2.572002846052745539e-03
-6.283185307179550705e-02 -2.432809632229249175e-03
-5.497787143782106867e-02 -2.297948966939911131e-03
-4.712388980384663029e-02 -2.165689010502847012e-03
-3.926990816987219191e-02 -2.033267906783819967e-03
-3.141592653589775352e-02 -1.897092986355763955e-03
-2.356194490192331514e-02 -1.752971099582278924e-03
-1.570796326794887676e-02 -1.596359762649823821e-03
-7.853981633973994292e-03 -1.422628300476125318e-03
4.440892098500626162e-16 -1.227318041196800991e-03
7.853981633974882470e-03 -1.006390857286820761e-03
1.570796326794932085e-02 -7.564559647671442733e-04
2.356194490192375923e-02 -4.749658923377531039e-04
3.141592653589819761e-02 -1.603739184123931238e-04
3.926990816987263599e-02 1.877529700698987725e-04
4.712388980384707438e-02 5.686694607901499054e-04
5.497787143782151276e-02 9.804371745568696284e-04
6.283185307179595114e-02 1.419958870015558539e-03
7.068583470577083361e-02 1.883058219137700995e-03
7.853981633974527199e-02 2.364599517916343707e-03
8.639379797371971037e-02 2.858639796530337840e-03
9.424777960769414875e-02 3.358604410127363771e-03
1.021017612416685871e-01 3.857476444398821869e-03
1.099557428756430255e-01 4.347990222125286408e-03
1.178097245096174639e-01 4.822819843030345943e-03
1.256637061435919023e-01 5.274754953608296049e-03
1.335176877775663407e-01 5.696857685745571054e-03
1.413716694115407790e-01 6.082596733813727674e-03
1.492256510455156615e-01 6.425956643890007314e-03
1.570796326794900999e-01 6.721522350869424400e-03
1.649336143134645383e-01 6.964540630892912532e-03
1.727875959474389767e-01 7.150961298727831483e-03
1.806415775814134150e-01 7.277461598803269816e-03
1.884955592153878534e-01 7.341457312317944961e-03
1.963495408493622918e-01 7.341103698171425052e-03
2.042035224833367302e-01 7.275288625565812239e-03
2.120575041173111686e-01 7.143619302168890961e-03
2.199114857512856069e-01 6.946403028746495067e-03
2.277654673852604894e-01 6.684621584946426331e-03
2.356194490192349278e-01 6.359898305780653516e-03
2.434734306532093662e-01 5.974456731072108617e-03
2.513274122871838046e-01 5.531069930522991562e-03
2.591813939211582429e-01 5.033000196111969693e-03
2.670353755551326813e-01 4.483929669603758938e-03
2.748893571891071197e-01 3.887883513963963367e-03
2.827433388230815581e-01 3.249148297911896854e-03
2.905973204570559965e-01 2.572189192348028897e-03
2.984513020910304348e-01 1.861570240586418734e-03
3.063052837250053173e-01 1.121882255993522648e-03
3.141592653589797557e-01 3.576827588406272795e-04
3.220132469929541941e-01 -4.265482233694051217e-04
3.298672286269286325e-01 -1.226433663513604166e-03
3.377212102609030708e-01 -2.037704842331899968e-03
3.455751918948775092e-01 -2.856186475054811602e-03
3.534291735288519476e-01 -3.677763270742095969e-03
3.612831551628263860e-01 -4.498331053083171049e-03
3.691371367968008244e-01 -5.313736870609431229e-03
3.769911184307757068e-01 -6.119713493329181908e-03
3.848451000647501452e-01 -6.911814250940118143e-03
3.926990816987245836e-01 -7.685354273875288911e-03
4.005530633326990220e-01 -8.435363853248611932e-03
4.084070449666734604e-01 -9.156558879290899178e-03
4.162610266006478987e-01 -9.843332223344547494e-03
4.241150082346223371e-01 -1.048976859352024338e-02
4.319689898685967755e-01 -1.108968393017806253e-02
4.398229715025712139e-01 -1.163668892890457052e-02
4.476769531365456523e-01 -1.212427489298906202e-02
4.555309347705205347e-01 -1.254591891627110378e-02
4.633849164044949731e-01 -1.289520445029146423e-02
4.712388980384694115e-01 -1.316595266105968776e-02
4.790928796724438499e-01 -1.335235964693592958e-02
4.869468613064182883e-01 -1.344913456110929939e-02
4.948008429403927266e-01 -1.345163392719606055e-02
5.026548245743671650e-01 -1.335598790364889155e-02
5.105088062083416034e-01 -1.315921487825133518e-02
5.183627878423160418e-01 -1.285932148791779639e-02
5.262167694762904802e-01 -1.245538589168815324e-02
5.340707511102653626e-01 -1.194762281383798808e-02
5.419247327442398010e-01 -1.133742946937266183e-02
5.497787143782142394e-01 -1.062741195322758347e-02
5.576326960121886778e-01 -9.821392004568441081e-03
5.654866776461631162e-01 -8.924394256251688695e-03
5.733406592801375545e-01 -7.942614173547357659e-03
5.811946409141119929e-01 -6.883366916793365320e-03
5.890486225480864313e-01 -5.755017380200344590e-03
5.969026041820608697e-01 -4.566891715448329059e-03
6.047565858160353081e-01 -3.329170789943658448e-03
6.126105674500101905e-01 -2.052766288789142912e-03
6.204645490839846289e-01 -7.491805608710322417e-04
6.283185307179590673e-01 5.696481737725855865e-04
6.361725123519335057e-01 1.891513025058855213e-03
6.440264939859079441e-01 3.204115149905373272e-03
6.518804756198823824e-01 4.495246442000722098e-03
6.597344572538568208e-01 5.752974078098160859e-03
6.675884388878312592e-01 6.965822372718810662e-03
6.754424205218056976e-01 8.122947155278725795e-03
6.832964021557801360e-01 9.214297875293930851e-03
6.911503837897550184e-01 1.023076287720980915e-02
6.990043654237294568e-01 1.116429375857941331e-02
7.068583470577038952e-01 1.200800540576585362e-02
7.147123286916783336e-01 1.275624914515427477e-02
7.225663103256527720e-01 1.340465740023966124e-02
7.304202919596272103e-01 1.395015924689302356e-02
7.382742735936016487e-01 1.439096725436184165e-02
7.461282552275760871e-01 1.472653693902636896e-02
7.539822368615505255e-01 1.495750100360215828e-02
7.618362184955249639e-01 1.508558126011960709e-02
7.696902001294998463e-01 1.511348172555049274e-02
7.775441817634742847e-01 1.504476682853950198e-02
7.853981633974487231e-01 1.488372897463530187e-02
7.932521450314231615e-01 1.463524988883713185e-02
8.011061266653975999e-01 1.430466019227405461e-02
8.089601082993720382e-01 1.389760157741237734e-02
8.168140899333464766e-01 1.341989572548407672e-02
8.246680715673209150e-01 1.287742376288636414e-02
8.325220532012953534e-01 1.227601958372104285e-02
8.403760348352697918e-01 1.162137978120969528e-02
8.482300164692446742e-01 1.091899224449099925e-02
8.560839981032191126e-01 1.017408470975733614e-02
8.639379797371935510e-01 9.391593733327763260e-03
8.717919613711675453e-01 8.576153712676948260e-03
8.796459430051424278e-01 7.732104757876223644e-03
8.874999246391173102e-01 6.863517449482325894e-03
8.953539062730913045e-01 5.974231847754141178e-03
9.032078879070661870e-01 5.067907574814123350e-03
9.110618695410401813e-01 4.148081402440939591e-03
9.189158511750150637e-01 3.218228560418423534e-03
9.267698328089890580e-01 2.281823941870153583e-03
9.346238144429639405e-01 1.342399521258141881e-03
9.424777960769379348e-01 4.035946079964380928e-04
9.503317777109128173e-01 -5.308039830179689389e-04
9.581857593448876997e-01 -1.456834176175592077e-03
9.660397409788616940e-01 -2.370344940665014555e-03
9.738937226128365765e-01 -3.266997546794159213e-03
9.817477042468105708e-01 -4.142281874548681131e-03
9.896016858807854533e-01 -4.991547091495518451e-03
9.974556675147594476e-01 -5.810045276702036077e-03
1.005309649148734330e+00 -6.592985910130910732e-03
1.013163630782708324e+00 -7.335598610801019603e-03
1.021017612416683207e+00 -8.033201124689526296e-03
1.028871594050657201e+00 -8.681269360570009752e-03
1.036725575684632084e+00 -9.275506263733968026e-03
1.044579557318606966e+00 -9.811906506094092428e-03
1.052433538952580960e+00 -1.028681434478317946e-02
1.060287520586555843e+00 -1.069697253383428137e-02
1.068141502220529837e+00 -1.103956082634161007e-02
1.075995483854504720e+00 -1.131222332914727513e-02
1.083849465488478714e+00 -1.151308471464562722e-02
1.091703447122453596e+00 -1.164075600001701627e-02
1.099557428756427591e+00 -1.169433122234375677e-02
1.107411410390402473e+00 -1.167337682631208740e-02
1.115265392024377356e+00 -1.157791590892143230e-02
1.123119373658351350e+00 -1.140840961576172763e-02
1.130973355292326232e+00 -1.116573795315245476e-02
1.138827336926300227e+00 -1.085118208003676976e-02
1.146681318560275109e+00 -1.046640979506241464e-02
1.154535300194249103e+00 -1.001346546825354622e-02
1.162389281828223986e+00 -9.494765119910320017e-03
1.170243263462197980e+00 -8.913096761817507208e-03
1.178097245096172863e+00 -8.271625528103787595e-03
1.185951226730146857e+00 -7.573902574382729291e-03
1.193805208364121739e+00 -6.823876249962945728e-03
1.201659189998096622e+00 -6.025903680004218721e-03
1.209513171632070616e+00 -5.184760657026776798e-03
1.217367153266045499e+00 -4.305647651044575142e-03
1.225221134900019493e+00 -3.394189812311654286e-03
1.233075116533994375e+00 -2.456429057504316837e-03
1.240929098167968370e+00 -1.498806685171438779e-03
1.248783079801943252e+00 -5.281354343015243202e-04
1.256637061435917246e+00 4.484395545817365658e-04
1.264491043069892129e+00 1.423490837014207422e-03
1.272345024703867011e+00 2.389369217477343987e-03
1.280199006337841006e+00 3.338273653635481786e-03
1.288052987971815888e+00 4.262329015883414840e-03
1.295906969605789882e+00 5.153669957241313604e-03
1.303760951239764765e+00 6.004529062402341744e-03
1.311614932873738759e+00 6.807327522282968779e-03
1.319468914507713642e+00 7.554766802163159767e-03
1.327322896141687636e+00 8.239920097678932187e-03
1.335176877775662518e+00 8.856322747008427143e-03
1.343030859409636513e+00 9.398061121458023415e-03
1.350884841043611395e+00 9.859859779121626921e-03
1.358738822677586278e+00 1.023716677213981630e-02
1.366592804311560272e+00 1.052623689789700112e-02
1.374446785945535154e+00 1.072421235402387651e-02
1.382300767579509149e+00 1.082919970356144290e-02
1.390154749213484031e+00 1.084034132262234884e-02
1.398008730847458025e+00 1.075787866530031334e-02
1.405862712481432908e+00 1.058320384488786736e-02
1.413716694115406902e+00 1.031889532094032447e-02
1.421570675749381785e+00 9.968733026797793606e-03
1.429424657383356667e+00 9.537688189010129491e-03
1.437278639017330661e+00 9.031883467088275275e-03
1.445132620651305544e+00 8.458519925252594440e-03
1.452986602285279538e+00 7.825768729537330159e-03
1.460840583919254421e+00 7.142627278904245536e-03
1.468694565553228415e+00 6.418741607589262266e-03
1.476548547187203297e+00 5.664199172485284706e-03
1.484402528821177292e+00 4.889298369919248266e-03
1.492256510455152174e+00 4.104303108194984340e-03
1.500110492089127057e+00 3.319192307611240622e-03
1.507964473723101051e+00 2.543415155533468308e-03
1.515818455357075933e+00 1.785663210061461115e-03
1.523672436991049928e+00 1.053669984701022244e-03
1.531526418625024810e+00 3.540474870161736121e-04
1.539380400258998804e+00 -3.078325839642737094e-04
1.547234381892973687e+00 -9.279075156206628705e-04
1.555088363526947681e+00 -1.503439208340839883e-03
1.562942345160922564e+00 -2.032976482876702740e-03
1.570796326794896558e+00 -2.516266402980082972e-03
1.578650308428871440e+00 -2.954119342454930575e-03
1.586504290062846323e+00 -3.348234593534060721e-03
1.594358271696820317e+00 -3.700994974342508570e-03
1.602212253330795200e+00 -4.015240104237483010e-03
1.610066234964769194e+00 -4.294028765936319658e-03
1.617920216598744076e+00 -4.540401074806466042e-03
1.625774198232718071e+00 -4.757151054423980341e-03
1.633628179866692953e+00 -4.946619705090915531e-03
1.641482161500666948e+00 -5.110517779963297258e-03
1.649336143134641830e+00 -5.249786281018131717e-03
1.657190124768616712e+00 -5.364501182911762811e-03
1.665044106402590707e+00 -5.453827118542031727e-03
1.672898088036565589e+00 -5.516022756599570087e-03
1.680752069670539584e+00 -5.548498423323167117e-03
1.688606051304514466e+00 -5.547924240807411422e-03
1.696460032938488460e+00 -5.510384763972142608e-03
1.704314014572463343e+00 -5.431573904925990348e-03
1.712167996206437337e+00 -5.307021953840473927e-03
1.720021977840412220e+00 -5.132344857129877980e-03
1.727875959474386214e+00 -4.903504703767325168e-03
1.735729941108361096e+00 -4.617069685088237563e-03
1.743583922742335979e+00 -4.270461687568394282e-03
1.751437904376309973e+00 -3.862180169611928449e-03
1.759291886010284856e+00 -3.391992039242897050e-03
1.767145867644258850e+00 -2.861078826987828450e-03
1.774999849278233732e+00 -2.272134439804895933e-03
1.782853830912207727e+00 -1.629409063619302600e-03
1.790707812546182609e+00 -9.386972143903271615e-04
1.798561794180156603e+00 -2.072703768343231445e-04
1.806415775814131486e+00 5.562430200929391333e-04
1.814269757448106368e+00 1.342025480284281258e-03
1.822123739082080363e+00 2.139279639900903973e-03
1.829977720716055245e+00 2.936470945412938960e-03
1.837831702350029239e+00 3.721595091674689826e-03
1.845685683984004122e+00 4.482461067095711016e-03
1.853539665617978116e+00 5.206980634189450896e-03
1.861393647251952999e+00 5.883455424080530349e-03
1.869247628885926993e+00 6.500853480460699885e-03
1.877101610519901875e+00 7.049067981028223073e-03
1.884955592153875870e+00 7.519151917811051078e-03
1.892809573787850752e+00 7.903523659985367544e-03
1.900663555421825635e+00 8.196139487457232420e-03
1.908517537055799629e+00 8.392630313696969324e-03
1.916371518689774511e+00 8.490400865867497870e-03
1.924225500323748506e+00 8.488690524715458707e-03
1.932079481957723388e+00 8.388595823469513491e-03
1.939933463591697382e+00 8.193055253096881430e-03
1.947787445225672265e+00 7.906797520877528740e-03
1.955641426859646259e+00 7.536254771027595112e-03
1.963495408493621142e+00 7.089442520750610655e-03
1.971349390127596024e+00 6.575808222539780701e-03
1.979203371761570018e+00 6.006050472457502565e-03
1.987057353395544901e+00 5.391910989709369773e-03
1.994911335029518895e+00 4.745941646008056125e-03
2.002765316663493778e+00 4.081249075765569501e-03
2.010619298297467772e+00 3.411219799657416729e-03
2.018473279931442654e+00 2.749229384636509010e-03
2.026327261565416649e+00 2.108339967372474533e-03
2.034181243199391531e+00 1.500991484858049674e-03
2.042035224833366414e+00 9.386931532833209246e-04
2.049889206467340408e+00 4.317230428261265018e-04
2.057743188101315290e+00 -1.115510129467978118e-05
2.065597169735289285e+00 -3.829474955650002954e-04
2.073451151369264167e+00 -6.786473127258219051e-04
2.081305133003238161e+00 -8.954016710440715343e-04
2.089159114637213044e+00 -1.032617723101036944e-03
2.097013096271187038e+00 -1.091998298716756466e-03
2.104867077905161921e+00 -1.077499868360032309e-03
2.112721059539135915e+00 -9.952088472966469368e-04
2.120575041173110797e+00 -8.531363187209706211e-04
2.128429022807085680e+00 -6.609358558056221966e-04
2.136283004441059674e+00 -4.295539014560478819e-04
2.144136986075034557e+00 -1.708266838635896789e-04
2.151990967709008551e+00 1.029585489795703523e-04
2.159844949342983433e+00 3.795175123646465920e-04
2.167698930976957428e+00 6.470163741056911277e-04
2.175552912610932310e+00 8.944913787476416189e-04
2.183406894244906304e+00 1.112221144566660769e-03
2.191260875878881187e+00 1.292035454890205770e-03
2.199114857512856069e+00 1.427548684277413216e-03
2.206968839146830064e+00 1.514310919200623218e-03
2.214822820780804946e+00 1.549874882316393254e-03
2.222676802414778940e+00 1.533781506016795859e-03
2.230530784048753823e+00 1.467471060064617916e-03
2.238384765682727817e+00 1.354129867271680610e-03
2.246238747316702700e+00 1.198484714577618959e-03
2.254092728950676694e+00 1.006558080210995243e-03
2.261946710584651576e+00 7.853973476017461763e-04
2.269800692218625571e+00 5.427904325068233504e-04
2.277654673852600453e+00 2.869789202528671979e-04
2.285508655486575336e+00 2.637811410566293091e-05
2.293362637120549330e+00 -2.306884614735604799e-04
2.301216618754524212e+00 -4.762344033111265418e-04
2.309070600388498207e+00 -7.028316152726254984e-04
2.316924582022473089e+00 -9.038047916298808104e-04
2.324778563656447083e+00 -1.073397816246712821e-03
2.332632545290421966e+00 -1.206911547458000555e-03
2.340486526924395960e+00 -1.300813006072099043e-03
2.348340508558370843e+00 -1.352816255247635269e-03
2.356194490192345725e+00 -1.361935297673921852e-03
2.364048471826319719e+00 -1.328509168517788552e-03
2.371902453460294602e+00 -1.254199128290833798e-03
2.379756435094268596e+00 -1.141957518874692212e-03
2.387610416728243479e+00 -9.959675019246549965e-04
2.395464398362217473e+00 -8.215526190318289679e-04
2.403318379996192355e+00 -6.250549671273919472e-04
2.411172361630166350e+00 -4.136808443306883021e-04
2.419026343264141232e+00 -1.953130649343659542e-04
2.426880324898116115e+00 2.171015941643261726e-05
2.434734306532090109e+00 2.288487570611952293e-04
2.442588288166064991e+00 4.176441497032445938e-04
2.450442269800038986e+00 5.800277424758970568e-04
2.458296251434013868e+00 7.086473270143667236e-04
2.466150233067987863e+00 7.972012439299014375e-04
2.474004214701962745e+00 8.407669940968531819e-04
2.481858196335936739e+00 8.361078525831455721e-04
2.489712177969911622e+00 7.819382689906451134e-04
2.497566159603885616e+00 6.791268664567695623e-04
2.505420141237860499e+00 5.308151743974587333e-04
2.513274122871835381e+00 3.424313579494242532e-04
2.521128104505809375e+00 1.215815919242135834e-04
2.528982086139784258e+00 -1.221923311698347447e-04
2.536836067773758252e+00 -3.777920288463576526e-04
2.544690049407733135e+00 -6.330702368912977107e-04
2.552544031041707129e+00 -8.754468728802144994e-04
2.560398012675682011e+00 -1.092600390058873217e-03
2.568251994309656006e+00 -1.273189787727169175e-03
2.576105975943630888e+00 -1.407553985569798272e-03
2.583959957577605770e+00 -1.488331205160120518e-03
2.591813939211579765e+00 -1.510942848857554921e-03
2.599667920845554647e+00 -1.473894759714156066e-03
2.607521902479528642e+00 -1.378863395759877264e-03
2.615375884113503524e+00 -1.230554042591647246e-03
2.623229865747477518e+00 -1.036340472839958338e-03
2.631083847381452401e+00 -8.057175641209557426e-04
2.638937829015426395e+00 -5.496172691636935781e-04
2.646791810649401278e+00 -2.796513326210892103e-04
2.654645792283375272e+00 -7.349483181817717536e-06
2.662499773917350154e+00 2.565410788823996313e-04
2.670353755551325037e+00 5.026395055269805567e-04
2.678207737185299031e+00 7.233591363595692769e-04
2.686061718819273914e+00 9.131592168820645838e-04
2.693915700453247908e+00 1.068619800093761896e-03
2.701769682087222790e+00 1.188356276673019352e-03
2.709623663721196785e+00 1.272802965556874000e-03
2.717477645355171667e+00 1.323903035143070284e-03
2.725331626989145661e+00 1.344744623761773283e-03
2.733185608623120544e+00 1.339181042269599331e-03
2.741039590257095426e+00 1.311467518026132595e-03
2.748893571891069421e+00 1.265939429531348637e-03
2.756747553525044303e+00 1.206748685425029777e-03
2.764601535159018297e+00 1.137666890608235448e-03
2.772455516792993180e+00 1.061956962789212255e-03
2.780309498426967174e+00 9.823093265772797622e-04
2.788163480060942057e+00 9.008348431118751165e-04
2.796017461694916051e+00 8.191041443934565791e-04
2.803871443328890933e+00 7.382218204337043232e-04
2.811725424962864928e+00 6.589236901035633309e-04
2.819579406596839810e+00 5.816859110328032045e-04
2.827433388230814693e+00 5.068357230664233271e-04
2.835287369864788687e+00 4.346549949196809592e-04
2.843141351498763569e+00 3.654693239525386161e-04
2.850995333132737564e+00 2.997171339411686120e-04
2.858849314766712446e+00 2.379949622415278299e-04
2.866703296400686440e+00 1.810768792429584551e-04
2.874557278034661323e+00 1.299076986298608460e-04
2.882411259668635317e+00 8.557127478181492108e-05
2.890265241302610200e+00 4.923669722178836139e-05
2.898119222936585082e+00 2.208652930613119736e-05
2.905973204570559076e+00 5.232343873506906107e-06
2.913827186204533959e+00 -3.763722054017648588e-07
2.921681167838507953e+00 5.956610937607464962e-06
2.929535149472482836e+00 2.458968600071997912e-05
2.937389131106456830e+00 5.547180364096071514e-05
2.945243112740431712e+00 9.808955404300156999e-05
2.953097094374405707e+00 1.514376080884449749e-04
2.960951076008380589e+00 2.140158405403713715e-04
2.968805057642355472e+00 2.838548704062748840e-04
2.976659039276329466e+00 3.585700259021162850e-04
2.984513020910304348e+00 4.354419829089017924e-04
2.992367002544278343e+00 5.115206517081194448e-04
3.000220984178253225e+00 5.837474085685911973e-04
3.008074965812227219e+00 6.490895850739253348e-04
3.015928947446202102e+00 7.046803164290071919e-04
3.023782929080176096e+00 7.479564598349419668e-04
3.031636910714150979e+00 7.767873437749539534e-04
3.039490892348124973e+00 7.895875840078225849e-04
3.047344873982099855e+00 7.854080581337630207e-04
3.055198855616074738e+00 7.640002983133609149e-04
3.063052837250048732e+00 7.258509545511326877e-04
3.070906818884023615e+00 6.721845036488094394e-04
3.078760800517997609e+00 6.049339361351435684e-04
3.086614782151972491e+00 5.266806581647465180e-04
3.094468763785946486e+00 4.405662243116559296e-04
3.102322745419921368e+00 3.501797145499807584e-04
3.110176727053895362e+00 2.594255472985196320e-04
3.118030708687870245e+00 1.723772593551498034e-04
3.125884690321845127e+00 9.312327560428990125e-05
3.133738671955819122e+00 2.561093819264392835e-05
3.141592653589793116e+00 -2.650492707656493252e-05


==> data_petal_pred.bnd_line.L.txt <==
# y U
-1.000000000000000000e+00 -9.720213179364237122e-04
-9.950000000000001066e-01 -8.059353793163290258e-04
-9.899999999999999911e-01 -6.538486519294672838e-04
-9.850000000000000977e-01 -5.150159055913004769e-04
-9.799999999999999822e-01 -3.887189604211971350e-04
-9.750000000000000888e-01 -2.742665390839602035e-04
-9.699999999999999734e-01 -1.709939856044430384e-04
-9.650000000000000799e-01 -7.826286261838552583e-05
-9.599999999999999645e-01 4.539560192657471349e-06
-9.550000000000000711e-01 7.800091304912062928e-05
-9.499999999999999556e-01 1.426844145098228600e-04
-9.450000000000000622e-01 1.991296272397455325e-04
-9.399999999999999467e-01 2.478532668891524071e-04
-9.350000000000000533e-01 2.893500500393587915e-04
-9.299999999999999378e-01 3.240935675501016577e-04
-9.250000000000000444e-01 3.525371702077263747e-04
-9.199999999999999289e-01 3.751148543488409814e-04
-9.150000000000000355e-01 3.922421360582246941e-04
-9.099999999999999201e-01 4.043169036575255948e-04
-9.050000000000000266e-01 4.117202393880969868e-04
-8.999999999999999112e-01 4.148172025653686090e-04
-8.950000000000000178e-01 4.139575678380330581e-04
-8.899999999999999023e-01 4.094765137002999433e-04
-8.850000000000000089e-01 4.016952578235442883e-04
-8.799999999999998934e-01 3.909216372688199825e-04
-8.750000000000000000e-01 3.774506330444377111e-04
-8.700000000000001066e-01 3.615648397964424388e-04
-8.649999999999999911e-01 3.435348826734789529e-04
-8.600000000000000977e-01 3.236197844742293162e-04
-8.549999999999999822e-01 3.020672871641080781e-04
-8.500000000000000888e-01 2.791141325700283171e-04
-8.449999999999999734e-01 2.549863076695170483e-04
-8.400000000000000799e-01 2.298992602519263351e-04
-8.349999999999999645e-01 2.040580908881685362e-04
-8.300000000000000711e-01 1.776577271244243750e-04
-8.249999999999999556e-01 1.508830855709523272e-04
-8.200000000000000622e-01 1.239092271429695358e-04
-8.149999999999999467e-01 9.690151012977342437e-05
-8.100000000000000533e-01 7.001574502687665791e-05
-8.049999999999999378e-01 4.339835425971189098e-05
-8.000000000000000444e-01 1.718653896482999488e-05
-7.949999999999999289e-01 -8.491545954631557480e-06
-7.900000000000000355e-01 -3.351660825522476128e-05
-7.849999999999999201e-01 -5.777802700867445962e-05
-7.800000000000000266e-01 -8.117365509448248861e-05
-7.749999999999999112e-01 -1.036096179680458251e-04
-7.700000000000000178e-01 -1.250001118142966480e-04
-7.649999999999999023e-01 -1.452672047118630516e-04
-7.600000000000000089e-01 -1.643406448001462350e-04
-7.549999999999998934e-01 -1.821576795975696911e-04
-7.500000000000000000e-01 -1.986628905774247972e-04
-7.449999999999998845e-01 -2.138080468831521017e-04
-7.399999999999999911e-01 -2.275519816138894466e-04
-7.350000000000000977e-01 -2.398604935023090565e-04
-7.299999999999999822e-01 -2.507062760109639299e-04
-7.250000000000000888e-01 -2.600688749505798876e-04
-7.199999999999999734e-01 -2.679346746619344459e-04
-7.150000000000000799e-01 -2.742969116967543773e-04
-7.099999999999999645e-01 -2.791557137395996556e-04
-7.050000000000000711e-01 -2.825181603516280747e-04
-6.999999999999999556e-01 -2.843983609619191513e-04
-6.950000000000000622e-01 -2.848175444547795809e-04
-6.899999999999999467e-01 -2.838041537416824932e-04
-6.850000000000000533e-01 -2.813939378685024854e-04
-6.799999999999999378e-01 -2.776300335529361014e-04
-6.750000000000000444e-01 -2.725630275766770250e-04
-6.699999999999999289e-01 -2.662509912066883359e-04
-6.650000000000000355e-01 -2.587594777808325912e-04
-6.599999999999999201e-01 -2.501614747934970996e-04
-6.550000000000000266e-01 -2.405373022481482534e-04
-6.499999999999999112e-01 -2.299744496861606813e-04
-6.450000000000000178e-01 -2.185673451668072691e-04
-6.399999999999999023e-01 -2.064170505245484927e-04
-6.350000000000000089e-01 -1.936308784438473679e-04
-6.299999999999998934e-01 -1.803219282707647225e-04
-6.250000000000000000e-01 -1.666085389366135996e-04
-6.199999999999998845e-01 -1.526136589415439185e-04
-6.149999999999999911e-01 -1.384641349343983252e-04
-6.100000000000000977e-01 -1.242899220451447462e-04
-6.049999999999999822e-01 -1.102232207199488334e-04
-6.000000000000000888e-01 -9.639754633062637412e-05
-5.949999999999999734e-01 -8.294673929640835469e-05
-5.900000000000000799e-01 -7.000392477745330522e-05
-5.849999999999999645e-01 -5.770043220803058870e-05
-5.800000000000000711e-01 -4.616468595504928663e-05
-5.749999999999999556e-01 -3.552107925476784278e-05
-5.700000000000000622e-01 -2.588884424217525321e-05
-5.649999999999999467e-01 -1.738093132296839732e-05
-5.600000000000000533e-01 -1.010291142716432389e-05
-5.549999999999999378e-01 -4.151914665569828022e-06
-5.500000000000000444e-01 3.843812094884296870e-07
-5.449999999999999289e-01 3.428699554879933997e-06
-5.400000000000000355e-01 4.915038361232026976e-06
-5.349999999999999201e-01 4.789456884217793697e-06
-5.300000000000000266e-01 3.010764626236797636e-06
-5.249999999999999112e-01 -4.488969980401963378e-07
-5.200000000000000178e-01 -5.603588784644161769e-06
-5.149999999999999023e-01 -1.245323078456414545e-05
-5.100000000000000089e-01 -2.098338800177873553e-05
-5.049999999999998934e-01 -3.116518896768664948e-05
-5.000000000000000000e-01 -4.295537990612469104e-05
-4.949999999999999400e-01 -5.629651559743535649e-05
-4.899999999999999911e-01 -7.111728651841564552e-05
-4.850000000000000422e-01 -8.733298023349059247e-05
-4.799999999999999822e-01 -1.048460735194774174e-04
-4.750000000000000333e-01 -1.235469502111202766e-04
-4.699999999999999734e-01 -1.433147383548671189e-04
-4.650000000000000244e-01 -1.640182589443331396e-04
-4.599999999999999645e-01 -1.855170772848604294e-04
-4.550000000000000155e-01 -2.076626469314484663e-04
-4.499999999999999556e-01 -2.302995351665618889e-04
-4.450000000000000067e-01 -2.532667181261247930e-04
-4.399999999999999467e-01 -2.763989329843657278e-04
-4.349999999999999978e-01 -2.995280740472009567e-04
-4.299999999999999378e-01 -3.224846191796637562e-04
-4.249999999999999889e-01 -3.450990727604050928e-04
-4.199999999999999845e-01 -3.672034112239073306e-04
-4.150000000000000355e-01 -3.886325173159746460e-04
-4.099999999999999756e-01 -4.092255893789961685e-04
-4.050000000000000266e-01 -4.288275123163019092e-04
-3.999999999999999667e-01 -4.472901773683920362e-04
-3.950000000000000178e-01 -4.644737384362288002e-04
-3.899999999999999578e-01 -4.802477934150381489e-04
-3.850000000000000089e-01 -4.944924798410341160e-04
-3.799999999999999489e-01 -5.070994751000569567e-04
-3.750000000000000000e-01 -5.179728924587546912e-04
-3.699999999999999400e-01 -5.270300653077847342e-04
-3.649999999999999911e-01 -5.342022131507827287e-04
-3.599999999999999312e-01 -5.394349841078855540e-04
-3.549999999999999822e-01 -5.426888699408150690e-04
-3.500000000000000333e-01 -5.439394908895254371e-04
-3.449999999999999734e-01 -5.431777488885004140e-04
-3.400000000000000244e-01 -5.404098489995429189e-04
-3.349999999999999645e-01 -5.356571901531919505e-04
-3.300000000000000155e-01 -5.289561275173965127e-04
-3.249999999999999556e-01 -5.203576099649699638e-04
-3.200000000000000067e-01 -5.099266972534224895e-04
-3.149999999999999467e-01 -4.977419625484136995e-04
-3.099999999999999978e-01 -4.838947869141765196e-04
-3.049999999999999378e-01 -4.684885532566934740e-04
-2.999999999999999889e-01 -4.516377480016202373e-04
-2.949999999999999845e-01 -4.334669794716760477e-04
-2.900000000000000355e-01 -4.141099225080310808e-04
-2.849999999999999756e-01 -3.937081993567754373e-04
-2.800000000000000266e-01 -3.724102071987010071e-04
-2.749999999999999667e-01 -3.503699029594239261e-04
-2.700000000000000178e-01 -3.277455561809129031e-04
-2.649999999999999578e-01 -3.046984807661030914e-04
-2.600000000000000089e-01 -2.813917563530641403e-04
-2.549999999999999489e-01 -2.579889499100367078e-04
-2.500000000000000000e-01 -2.346528478798515227e-04
-2.449999999999999400e-01 -2.115442088852174246e-04
-2.399999999999999911e-01 -1.888205465644578890e-04
-2.349999999999999312e-01 -1.666349516420868870e-04
-2.299999999999999822e-01 -1.451349617920157098e-04
-2.250000000000000333e-01 -1.244614872501215164e-04
-2.199999999999999734e-01 -1.047477995008948282e-04
-2.150000000000000244e-01 -8.611858969164581934e-05
-2.099999999999999645e-01 -6.868910274235480451e-05
-2.050000000000000155e-01 -5.256435238722330372e-05
-1.999999999999999556e-01 -3.783842170094510460e-05
-1.950000000000000067e-01 -2.459385290019128201e-05
-1.899999999999999467e-01 -1.290112953834278431e-05
-1.849999999999999978e-01 -2.818253472695875228e-06
-1.799999999999999378e-01 5.609581684523634593e-06
-1.749999999999999889e-01 1.235021960759204174e-05
-1.699999999999999289e-01 1.738467240546340276e-05
-1.650000000000000355e-01 2.070715413083484835e-05
-1.599999999999999756e-01 2.232501749620252607e-05
-1.550000000000000266e-01 2.225859524127536682e-05
-1.499999999999999667e-01 2.054094812169345030e-05
-1.450000000000000178e-01 1.721752205670508407e-05
-1.399999999999999578e-01 1.234571744785500913e-05
-1.350000000000000089e-01 5.994374181762449072e-06
-1.299999999999999489e-01 -1.756823699459661436e-06
-1.250000000000000000e-01 -1.081801926050909857e-05
-1.199999999999999400e-01 -2.108992501335255065e-05
-1.149999999999999911e-01 -3.246463110692481002e-05
-1.099999999999999312e-01 -4.482647373822007397e-05
-1.049999999999999822e-01 -5.805295780907625269e-05
-1.000000000000000333e-01 -7.201572749717527477e-05
-9.499999999999997335e-02 -8.658157811987886310e-05
-9.000000000000002442e-02 -1.016135023592847769e-04
-8.499999999999996447e-02 -1.169717636705421698e-04
-8.000000000000001554e-02 -1.325149894641237253e-04
-7.499999999999995559e-02 -1.481012764635598195e-04
-7.000000000000000666e-02 -1.635893004853401778e-04
-6.499999999999994671e-02 -1.788394227854681745e-04
-5.999999999999999778e-02 -1.937147850451983316e-04
-5.499999999999993783e-02 -2.080823850701260178e-04
-4.999999999999998890e-02 -2.218141253106644881e-04
-4.499999999999992895e-02 -2.347878264132383791e-04
-4.000000000000003553e-02 -2.468881981784057725e-04
-3.499999999999997558e-02 -2.580077605153002426e-04
-3.000000000000002665e-02 -2.680477072666311023e-04
-2.499999999999996669e-02 -2.769187061336404049e-04
-2.000000000000001776e-02 -2.845416283232555382e-04
-1.499999999999995781e-02 -2.908482020199387730e-04
-1.000000000000000888e-02 -2.957815843148310642e-04
-4.999999999999948930e-03 -2.992968467932536833e-04
0.000000000000000000e+00 -3.013613706233366982e-04
5.000000000000059952e-03 -3.019551476747227292e-04
1.000000000000000888e-02 -3.010709848892366425e-04
1.500000000000006883e-02 -2.987146099152271014e-04
2.000000000000001776e-02 -2.949046767522431334e-04
2.499999999999996669e-02 -2.896726709897112090e-04
3.000000000000002665e-02 -2.830627150042404339e-04
3.499999999999997558e-02 -2.751312743068876077e-04
4.000000000000003553e-02 -2.659467670357122671e-04
4.499999999999998446e-02 -2.555890793731491889e-04
5.000000000000004441e-02 -2.441489904646551926e-04
5.499999999999999334e-02 -2.317275111289622200e-04
6.000000000000005329e-02 -2.184351413828796926e-04
6.500000000000000222e-02 -2.043910524597413597e-04
7.000000000000006217e-02 -1.897221996180276440e-04
7.500000000000001110e-02 -1.745623725895604009e-04
8.000000000000007105e-02 -1.590511910367128218e-04
8.500000000000001998e-02 -1.433330527984364583e-04
9.000000000000002442e-02 -1.275560430923734431e-04
9.499999999999997335e-02 -1.118708131263145694e-04
1.000000000000000333e-01 -9.642943679099603982e-05
1.049999999999999822e-01 -8.138425425595514906e-05
1.100000000000000422e-01 -6.688671136987397320e-05
1.149999999999999911e-01 -5.308620373466708953e-05
1.200000000000000511e-01 -4.012893427323988710e-05
1.250000000000000000e-01 -2.815679293667518873e-05
1.300000000000000600e-01 -1.730626697590831320e-05
1.350000000000000089e-01 -7.707389918911421167e-06
1.400000000000000688e-01 5.172629824815033750e-07
1.450000000000000178e-01 7.253525469314361929e-06
1.500000000000000777e-01 1.239653027375591660e-05
1.550000000000000266e-01 1.585153204603818866e-05
1.599999999999999756e-01 1.753465742234967123e-05
1.650000000000000355e-01 1.737357705350675574e-05
1.699999999999999845e-01 1.530809507569244610e-05
1.750000000000000444e-01 1.129065215588458820e-05
1.799999999999999933e-01 5.286738958372970421e-06
1.850000000000000533e-01 -2.724782417411197866e-06
1.900000000000000022e-01 -1.275145077204130339e-05
1.950000000000000622e-01 -2.478707290302223365e-05
2.000000000000000111e-01 -3.881168577857772861e-05
2.050000000000000711e-01 -5.479161335099000385e-05
2.100000000000000200e-01 -7.267961691906875410e-05
2.150000000000000799e-01 -9.241513724429252508e-05
2.199999999999999734e-01 -1.139246260072872968e-04
2.250000000000000333e-01 -1.371219635543348761e-04
2.299999999999999822e-01 -1.619089593200744373e-04
2.350000000000000422e-01 -1.881759307788060873e-04
2.399999999999999911e-01 -2.158023562544679474e-04
2.450000000000000511e-01 -2.446575965058721616e-04
2.500000000000000000e-01 -2.746016795743891348e-04
2.550000000000000600e-01 -3.054861430528263075e-04
2.600000000000000089e-01 -3.371549276200268980e-04
2.650000000000000688e-01 -3.694453154558241526e-04
2.700000000000000178e-01 -4.021889069481436943e-04
2.750000000000000777e-01 -4.352126289790579985e-04
2.800000000000000266e-01 -4.683397679807075817e-04
2.849999999999999756e-01 -5.013910209241828619e-04
2.900000000000000355e-01 -5.341855574248909229e-04
2.949999999999999845e-01 -5.665420862022590466e-04
3.000000000000000444e-01 -5.982799192541907347e-04
3.049999999999999933e-01 -6.292200272458975917e-04
3.100000000000000533e-01 -6.591860798229915060e-04
3.150000000000000022e-01 -6.880054647651688386e-04
3.200000000000000622e-01 -7.155102801880744955e-04
3.250000000000000111e-01 -7.415382942542207353e-04
3.300000000000000711e-01 -7.659338672178547108e-04
3.350000000000000200e-01 -7.885488309201786096e-04
3.400000000000000799e-01 -8.092433212522520854e-04
3.449999999999999734e-01 -8.278865594362160019e-04
3.500000000000000333e-01 -8.443575783948840778e-04
3.549999999999999822e-01 -8.585458908404904055e-04
3.600000000000000422e-01 -8.703520961276609708e-04
3.649999999999999911e-01 -8.796884233061841567e-04
3.700000000000000511e-01 -8.864792082008184776e-04
3.750000000000000000e-01 -8.906613027457200432e-04
3.800000000000000600e-01 -8.921844151731301090e-04
3.850000000000000089e-01 -8.910113800477395193e-04
3.900000000000000688e-01 -8.871183574888029909e-04
3.950000000000000178e-01 -8.804949612891513648e-04
4.000000000000000777e-01 -8.711443159796411267e-04
4.050000000000000266e-01 -8.590830432158981598e-04
4.099999999999999756e-01 -8.443411781764748481e-04
4.150000000000000355e-01 -8.269620169760224637e-04
4.199999999999999845e-01 -8.070018963644258339e-04
4.250000000000000444e-01 -7.845299072737361296e-04
4.299999999999999933e-01 -7.596275440337043943e-04
4.350000000000000533e-01 -7.323882912969644637e-04
4.400000000000000022e-01 -7.029171509895635770e-04
4.450000000000000622e-01 -6.713301117883532440e-04
4.500000000000000111e-01 -6.377535638441931415e-04
4.550000000000000711e-01 -6.023236616895329045e-04
4.600000000000000200e-01 -5.651856384166010008e-04
4.650000000000000799e-01 -5.264930744240683101e-04
4.700000000000000289e-01 -4.864071241805453024e-04
4.750000000000000333e-01 -4.450957046127532960e-04
4.799999999999999822e-01 -4.027326488816403063e-04
4.850000000000000422e-01 -3.594968294350670175e-04
4.899999999999999911e-01 -3.155712543767398917e-04
4.950000000000000511e-01 -2.711421412917177330e-04
5.000000000000000000e-01 -2.263979727948834189e-04
5.050000000000001155e-01 -1.815285381502364237e-04
5.100000000000000089e-01 -1.367239654265104895e-04
5.150000000000001243e-01 -9.217374869952780353e-05
5.200000000000000178e-01 -4.806577489084541341e-05
5.250000000000001332e-01 -4.585354887012664526e-06
5.300000000000000266e-01 3.808573640405425731e-05
5.350000000000001421e-01 7.977020636627633887e-05
5.400000000000000355e-01 1.202961726788904888e-04
5.449999999999999289e-01 1.594980683524266883e-04
5.500000000000000444e-01 1.972175191728878056e-04
5.549999999999999378e-01 2.333041890117204878e-04
5.600000000000000533e-01 2.676165885123127017e-04
5.649999999999999467e-01 3.000228428263794836e-04
5.700000000000000622e-01 3.304014141424669801e-04
5.749999999999999556e-01 3.586417749678848244e-04
5.800000000000000711e-01 3.846450282639262211e-04
5.849999999999999645e-01 4.083244707654386241e-04
5.900000000000000799e-01 4.296060960381677812e-04
5.949999999999999734e-01 4.484290340821548218e-04
6.000000000000000888e-01 4.647459245591357632e-04
6.049999999999999822e-01 4.785232210383037754e-04
6.100000000000000977e-01 4.897414239392163318e-04
6.149999999999999911e-01 4.983952402176066582e-04
6.200000000000001066e-01 5.044936681617654545e-04
6.250000000000000000e-01 5.080600060307092006e-04
6.300000000000001155e-01 5.091317836533456806e-04
6.350000000000000089e-01 5.077606164639722128e-04
6.400000000000001243e-01 5.040119818293126858e-04
6.450000000000000178e-01 4.979649179221038238e-04
6.500000000000001332e-01 4.897116457490326841e-04
6.550000000000000266e-01 4.793571153285415554e-04
6.600000000000001421e-01 4.670184773782615206e-04
6.650000000000000355e-01 4.528244821944311937e-04
6.699999999999999289e-01 4.369148077846985584e-04
6.750000000000000444e-01 4.194393195917026779e-04
6.799999999999999378e-01 4.005572644529518944e-04
6.850000000000000533e-01 3.804364017299128459e-04
6.899999999999999467e-01 3.592520747623412919e-04
6.950000000000000622e-01 3.371862260337175204e-04
6.999999999999999556e-01 3.144263596363827684e-04
7.050000000000000711e-01 2.911644547638342351e-04
7.099999999999999645e-01 2.675958341201729179e-04
7.150000000000000799e-01 2.439179912137913464e-04
7.199999999999999734e-01 2.203293805993385146e-04
7.250000000000000888e-01 1.970281751715423357e-04
7.299999999999999822e-01 1.742109946233257045e-04
7.350000000000000977e-01 1.520716092093740701e-04
7.399999999999999911e-01 1.307996228871229766e-04
7.450000000000001066e-01 1.105791398947116727e-04
7.500000000000000000e-01 9.158741874202777633e-05
7.550000000000001155e-01 7.399351751204326366e-05
7.600000000000000089e-01 5.795693428600756647e-05
7.650000000000001243e-01 4.362624638936524191e-05
7.700000000000000178e-01 3.113775206426902531e-05
7.750000000000001332e-01 2.061411805022103638e-05
7.800000000000000266e-01 1.216303646150475315e-05
7.850000000000001421e-01 5.875894222979322068e-06
7.900000000000000355e-01 1.826458249584023141e-06
7.949999999999999289e-01 6.957944841817775838e-08
8.000000000000000444e-01 6.399185537801083123e-07
8.049999999999999378e-01 3.550696724658602976e-06
8.100000000000000533e-01 8.792473802443981357e-06
8.149999999999999467e-01 1.633195707720185019e-05
8.200000000000000622e-01 2.611084338195387988e-05
8.249999999999999556e-01 3.804469735778706618e-05
8.300000000000000711e-01 5.202186870464226010e-05
8.349999999999999645e-01 6.790245128733204960e-05
8.400000000000000799e-01 8.551728699106309062e-05
8.449999999999999734e-01 1.046670172620590977e-04
8.500000000000000888e-01 1.251211853332268031e-04
8.549999999999999822e-01 1.466173921988757345e-04
8.600000000000000977e-01 1.688605094445454202e-04
8.649999999999999911e-01 1.915219521233905986e-04
8.700000000000001066e-01 2.142390149068550131e-04
8.750000000000000000e-01 2.366142748026385523e-04
8.800000000000001155e-01 2.582150637396099513e-04
8.850000000000000089e-01 2.785730143560517791e-04
8.900000000000001243e-01 2.971836823187912202e-04
8.950000000000000178e-01 3.135062484548242767e-04
9.000000000000001332e-01 3.269633039312408451e-04
9.050000000000000266e-01 3.369407216167220886e-04
9.100000000000001421e-01 3.427876166380156020e-04
9.150000000000000355e-01 3.438163989648024277e-04
9.199999999999999289e-01 3.393029206595239711e-04
9.250000000000000444e-01 3.284867201845051432e-04
9.299999999999999378e-01 3.105713658533189314e-04
9.350000000000000533e-01 2.847249001891732911e-04
9.399999999999999467e-01 2.500803865818530813e-04
9.450000000000000622e-01 2.057365592088682138e-04
9.499999999999999556e-01 1.507585767411140365e-04
9.550000000000000711e-01 8.417887984199165508e-05
9.599999999999999645e-01 4.998151979181825189e-06
9.650000000000000799e-01 -8.781361753056396435e-05
9.699999999999999734e-01 -1.953159698677986444e-04
9.750000000000000888e-01 -3.185967146898463498e-04
9.799999999999999822e-01 -4.587705725956590930e-04
9.850000000000000977e-01 -6.169777255498158641e-04
9.899999999999999911e-01 -7.943822793667967841e-04
9.950000000000001066e-01 -9.921706429781851355e-04
1.000000000000000000e+00 -1.211549829809602241e-03


==> data_petal_pred.bnd_line.R.txt <==
# y U
-1.000000000000000000e+00 -1.361457013104833136e-03
-9.950000000000001066e-01 -1.130335178875268437e-03
-9.899999999999999911e-01 -9.183489943455740157e-04
-9.850000000000000977e-01 -7.244739032098747311e-04
-9.799999999999999822e-01 -5.477231349618125189e-04
-9.750000000000000888e-01 -3.871478202641318034e-04
-9.699999999999999734e-01 -2.418369315888430071e-04
-9.650000000000000799e-01 -1.109170566718671591e-04
-9.599999999999999645e-01 6.447986614498135705e-06
-9.550000000000000711e-01 1.110576844054189660e-04
-9.499999999999999556e-01 2.036754996019365938e-04
-9.450000000000000622e-01 2.850296720505948733e-04
-9.399999999999999467e-01 3.558141343547767399e-04
-9.350000000000000533e-01 4.166895309813609116e-04
-9.299999999999999378e-01 4.682843279381516954e-04
-9.250000000000000444e-01 5.111960000159891659e-04
-9.199999999999999289e-01 5.459922824681620601e-04
-9.150000000000000355e-01 5.732124739279559344e-04
-9.099999999999999201e-01 5.933687775162357902e-04
-9.050000000000000266e-01 6.069476672665025108e-04
-8.999999999999999112e-01 6.144112673487286957e-04
-8.950000000000000178e-01 6.161987320158143766e-04
-8.899999999999999023e-01 6.127276147159660402e-04
-8.850000000000000089e-01 6.043952154774247243e-04
-8.799999999999998934e-01 5.915798963757809559e-04
-8.750000000000000000e-01 5.746423556882394867e-04
-8.700000000000001066e-01 5.539268522113983961e-04
-8.649999999999999911e-01 5.297623721236578709e-04
-8.600000000000000977e-01 5.024637317287364985e-04
-8.549999999999999822e-01 4.723326104094788258e-04
-8.500000000000000888e-01 4.396585091285820646e-04
-8.449999999999999734e-01 4.047196308286354210e-04
-8.400000000000000799e-01 3.677836800845893372e-04
-8.349999999999999645e-01 3.291085803840583524e-04
-8.300000000000000711e-01 2.889431083682291596e-04
-8.249999999999999556e-01 2.475274453035067324e-04
-8.200000000000000622e-01 2.050936469691032327e-04
-8.149999999999999467e-01 1.618660339756938793e-04
-8.100000000000000533e-01 1.180615053225954336e-04
-8.049999999999999378e-01 7.388977872116453405e-05
-8.000000000000000444e-01 2.955356185529132984e-05
-7.949999999999999289e-01 -1.475134065575395281e-05
-7.900000000000000355e-01 -5.883597936600856726e-05
-7.849999999999999201e-01 -1.025182655136503557e-04
-7.800000000000000266e-01 -1.456230239571740248e-04
-7.749999999999999112e-01 -1.879820872971553480e-04
-7.700000000000000178e-01 -2.294344247988563956e-04
-7.649999999999999023e-01 -2.698262996335583364e-04
-7.600000000000000089e-01 -3.090114479633934708e-04
-7.549999999999998934e-01 -3.468512734663073416e-04
-7.500000000000000000e-01 -3.832150510399701115e-04
-7.449999999999998845e-01 -4.179801336310906557e-04
-7.399999999999999911e-01 -4.510321564154262663e-04
-7.350000000000000977e-01 -4.822652328780076270e-04
-7.299999999999999822e-01 -5.115821377098261902e-04
-7.250000000000000888e-01 -5.388944718722425004e-04
-7.199999999999999734e-01 -5.641228056220536774e-04
-7.150000000000000799e-01 -5.871967957692594137e-04
-7.099999999999999645e-01 -6.080552739536684848e-04
-7.050000000000000711e-01 -6.266463032371062322e-04
-6.999999999999999556e-01 -6.429272008322637483e-04
-6.950000000000000622e-01 -6.568645253191762387e-04
-6.899999999999999467e-01 -6.684340272242773884e-04
-6.850000000000000533e-01 -6.776205623378302526e-04
-6.799999999999999378e-01 -6.844179676409687524e-04
-6.750000000000000444e-01 -6.888289002058758242e-04
-6.699999999999999289e-01 -6.908646398385270143e-04
-6.650000000000000355e-01 -6.905448566854339304e-04
-6.599999999999999201e-01 -6.878973453874055559e-04
-6.550000000000000266e-01 -6.829577277180946468e-04
-6.499999999999999112e-01 -6.757691259346686186e-04
-6.450000000000000178e-01 -6.663818093582459662e-04
-6.399999999999999023e-01 -6.548528168980301614e-04
-6.350000000000000089e-01 -6.412455584351452707e-04
-6.299999999999998934e-01 -6.256293981019584588e-04
-6.250000000000000000e-01 -6.080792226020761797e-04
-6.199999999999998845e-01 -5.886749977650246497e-04
-6.149999999999999911e-01 -5.675013165428260085e-04
-6.100000000000000977e-01 -5.446469416293298234e-04
-6.049999999999999822e-01 -5.202043458356012812e-04
-6.000000000000000888e-01 -4.942692532439924881e-04
-5.949999999999999734e-01 -4.669401840554893808e-04
-5.900000000000000799e-01 -4.383180058769400346e-04
-5.849999999999999645e-01 -4.085054940360017574e-04
-5.800000000000000711e-01 -3.776069032920128057e-04
-5.749999999999999556e-01 -3.457275531208753739e-04
-5.700000000000000622e-01 -3.129734284902751357e-04
-5.649999999999999467e-01 -2.794507978252945882e-04
-5.600000000000000533e-01 -2.452658496037572917e-04
-5.549999999999999378e-01 -2.105243487609904842e-04
-5.500000000000000444e-01 -1.753313138369470229e-04
-5.449999999999999289e-01 -1.397907155430795287e-04
-5.400000000000000355e-01 -1.040051971673386670e-04
-5.349999999999999201e-01 -6.807581701079160920e-05
-5.300000000000000266e-01 -3.210181280454793389e-05
-5.249999999999999112e-01 3.819612169692282802e-06
-5.200000000000000178e-01 3.959348170772349941e-05
-5.149999999999999023e-01 7.512721873815966615e-05
-5.100000000000000089e-01 1.103307976318779280e-04
-5.049999999999998934e-01 1.451168777399502053e-04
-5.000000000000000000e-01 1.794009193003614448e-04
-4.949999999999999400e-01 2.131012829106964344e-04
-4.899999999999999911e-01 2.461393139136800259e-04
-4.850000000000000422e-01 2.784394130612021130e-04
-4.799999999999999822e-01 3.099290949068673248e-04
-4.750000000000000333e-01 3.405390353794462803e-04
-4.699999999999999734e-01 3.702031100119634530e-04
-4.650000000000000244e-01 3.988584242668484145e-04
-4.599999999999999645e-01 4.264453374023631158e-04
-4.550000000000000155e-01 4.529074812222781774e-04
-4.499999999999999556e-01 4.781917750343433332e-04
-4.450000000000000067e-01 5.022484380301276384e-04
-4.399999999999999467e-01 5.250310002035392474e-04
-4.349999999999999978e-01 5.464963128455520291e-04
-4.299999999999999378e-01 5.666045594853112276e-04
-4.249999999999999889e-01 5.853192680662549011e-04
-4.199999999999999845e-01 6.026073249887269143e-04
-4.150000000000000355e-01 6.184389915004895842e-04
-4.099999999999999756e-01 6.327879228017123207e-04
-4.050000000000000266e-01 6.456311900528595438e-04
-3.999999999999999667e-01 6.569493053503985998e-04
-3.950000000000000178e-01 6.667262495787720095e-04
-3.899999999999999578e-01 6.749495029089804020e-04
-3.850000000000000089e-01 6.816100775716867326e-04
-3.799999999999999489e-01 6.867025524135034762e-04
-3.750000000000000000e-01 6.902251085995200416e-04
-3.699999999999999400e-01 6.921795657352846970e-04
-3.649999999999999911e-01 6.925714175481964378e-04
-3.599999999999999312e-01 6.914098662011535900e-04
-3.549999999999999822e-01 6.887078542047895754e-04
-3.500000000000000333e-01 6.844820928310367319e-04
-3.449999999999999734e-01 6.787530858903296094e-04
-3.400000000000000244e-01 6.715451476579652364e-04
-3.349999999999999645e-01 6.628864137400638113e-04
-3.300000000000000155e-01 6.528088436459634743e-04
-3.249999999999999556e-01 6.413482138113598113e-04
-3.200000000000000067e-01 6.285440998915932387e-04
-3.149999999999999467e-01 6.144398471047164949e-04
-3.099999999999999978e-01 5.990825275262795166e-04
-3.049999999999999378e-01 5.825228832383408948e-04
-2.999999999999999889e-01 5.648152543723678745e-04
-2.949999999999999845e-01 5.460174911288124102e-04
-2.900000000000000355e-01 5.261908490047868857e-04
-2.849999999999999756e-01 5.053998665593517452e-04
-2.800000000000000266e-01 4.837122251940841576e-04
-2.749999999999999667e-01 4.611985905637731344e-04
-2.700000000000000178e-01 4.379324353868906377e-04
-2.649999999999999578e-01 4.139898436095450912e-04
-2.600000000000000089e-01 3.894492960164132496e-04
-2.549999999999999489e-01 3.643914375952288665e-04
-2.500000000000000000e-01 3.388988271176512999e-04
-2.449999999999999400e-01 3.130556696001904164e-04
-2.399999999999999911e-01 2.869475324870428105e-04
-2.349999999999999312e-01 2.606610465738818262e-04
-2.299999999999999822e-01 2.342835928971183975e-04
-2.250000000000000333e-01 2.079029769450596154e-04
-2.199999999999999734e-01 1.816070917549227493e-04
-2.150000000000000244e-01 1.554835715869831367e-04
-2.099999999999999645e-01 1.296194380209828544e-04
-2.050000000000000155e-01 1.041007404442633941e-04
-1.999999999999999556e-01 7.901219301967559588e-05
-1.950000000000000067e-01 5.443681030509314386e-05
-1.899999999999999467e-01 3.045554378344143137e-05
-1.849999999999999978e-01 7.146921594348119855e-06
-1.799999999999999378e-01 -1.541330617947211240e-05
-1.749999999999999889e-01 -3.715251433407916470e-05
-1.699999999999999289e-01 -5.800153915323791320e-05
-1.650000000000000355e-01 -7.789500249741777155e-05
-1.599999999999999756e-01 -9.677162115718932270e-05
-1.550000000000000266e-01 -1.145744993158795411e-04
-1.499999999999999667e-01 -1.312514020955302466e-04
-1.450000000000000178e-01 -1.467550082626454915e-04
-1.399999999999999578e-01 -1.610431403428575978e-04
-1.350000000000000089e-01 -1.740789705321522940e-04
-1.299999999999999489e-01 -1.858312010001965386e-04
-1.250000000000000000e-01 -1.962742173373535973e-04
-1.199999999999999400e-01 -2.053882141428951813e-04
-1.149999999999999911e-01 -2.131592919195342099e-04
-1.099999999999999312e-01 -2.195795246868344729e-04
-1.049999999999999822e-01 -2.246469979258580545e-04
-1.000000000000000333e-01 -2.283658166872606921e-04
-9.499999999999997335e-02 -2.307460839158174265e-04
-9.000000000000002442e-02 -2.318038492309030911e-04
-8.499999999999996447e-02 -2.315610286313849429e-04
-8.000000000000001554e-02 -2.300452957397403249e-04
-7.499999999999995559e-02 -2.272899454146123585e-04
-7.000000000000000666e-02 -2.233337306859774739e-04
-6.499999999999994671e-02 -2.182206741400977840e-04
-5.999999999999999778e-02 -2.119998549645072186e-04
-5.499999999999993783e-02 -2.047251730364803290e-04
-4.999999999999998890e-02 -1.964550914446295399e-04
-4.499999999999992895e-02 -1.872523589870308050e-04
-4.000000000000003553e-02 -1.771837141825308506e-04
-3.499999999999997558e-02 -1.663195724060520866e-04
-3.000000000000002665e-02 -1.547336977478393216e-04
-2.499999999999996669e-02 -1.425028612540152340e-04
-2.000000000000001776e-02 -1.297064871325303258e-04
-1.499999999999995781e-02 -1.164262885593862241e-04
-1.000000000000000888e-02 -1.027458946449041725e-04
-4.999999999999948930e-03 -8.875047011299656147e-05
0.000000000000000000e+00 -7.452632920334654673e-05
5.000000000000059952e-03 -6.016054525969467479e-05
1.000000000000000888e-02 -4.574055743199190172e-05
1.500000000000006883e-02 -3.135377587828308554e-05
2.000000000000001776e-02 -1.708718680622136471e-05
2.499999999999996669e-02 -3.026958677530312836e-06
3.000000000000002665e-02 1.074194916871962571e-05
3.499999999999997558e-02 2.413617418684605928e-05
4.000000000000003553e-02 3.707433337354470310e-05
4.499999999999998446e-02 4.947739985754033565e-05
5.000000000000004441e-02 6.126907210368334744e-05
5.499999999999999334e-02 7.237613449662550630e-05
6.000000000000005329e-02 8.272880807266933673e-05
6.500000000000000222e-02 9.226109012863128664e-05
7.000000000000006217e-02 1.009110814361850218e-04
7.500000000000001110e-02 1.086212997472575485e-04
8.000000000000007105e-02 1.153389782683339471e-04
8.500000000000001998e-02 1.210163477260665227e-04
9.000000000000002442e-02 1.256109006462784346e-04
9.499999999999997335e-02 1.290856364337014499e-04
1.000000000000000333e-01 1.314092858134109990e-04
1.049999999999999822e-01 1.325565131947044339e-04
1.100000000000000422e-01 1.325080955167251030e-04
1.149999999999999911e-01 1.312510761244732420e-04
1.200000000000000511e-01 1.287788922677991083e-04
1.250000000000000000e-01 1.250914748325403919e-04
1.300000000000000600e-01 1.201953189694294523e-04
1.350000000000000089e-01 1.141035243487054616e-04
1.400000000000000688e-01 1.068358038548160478e-04
1.450000000000000178e-01 9.841845963156703805e-05
1.500000000000000777e-01 8.888432550833470780e-05
1.550000000000000266e-01 7.827267497409907265e-05
1.599999999999999756e-01 6.662909402688254115e-05
1.650000000000000355e-01 5.400531838449778438e-05
1.699999999999999845e-01 4.045903475185727571e-05
1.750000000000000444e-01 2.605364601943917224e-05
1.799999999999999933e-01 1.085800051413765219e-05
1.850000000000000533e-01 -5.053914368564026149e-06
1.900000000000000022e-01 -2.160331355889437421e-05
1.950000000000000622e-01 -3.870698990994297581e-05
2.000000000000000111e-01 -5.627772289385282733e-05
2.050000000000000711e-01 -7.422471904105533425e-05
2.100000000000000200e-01 -9.245408250306130088e-05
2.150000000000000799e-01 -1.108693138398403853e-04
2.199999999999999734e-01 -1.293718348719333916e-04
2.250000000000000333e-01 -1.478615371877686595e-04
2.299999999999999822e-01 -1.662373516322875923e-04
2.350000000000000422e-01 -1.843978358521359759e-04
2.399999999999999911e-01 -2.022417767625422306e-04
2.450000000000000511e-01 -2.196688045637163345e-04
2.500000000000000000e-01 -2.365800147426039626e-04
2.550000000000000600e-01 -2.528785943043333935e-04
2.600000000000000089e-01 -2.684704483354757691e-04
2.650000000000000688e-01 -2.832648228312634967e-04
2.700000000000000178e-01 -2.971749196398721597e-04
2.750000000000000777e-01 -3.101184992620398739e-04
2.800000000000000266e-01 -3.220184671936877950e-04
2.849999999999999756e-01 -3.328034394827984657e-04
2.900000000000000355e-01 -3.424082831486708429e-04
2.949999999999999845e-01 -3.507746271703099210e-04
3.000000000000000444e-01 -3.578513398012417366e-04
3.049999999999999933e-01 -3.635949680817164771e-04
3.100000000000000533e-01 -3.679701355451871778e-04
3.150000000000000022e-01 -3.709498943044440590e-04
3.200000000000000622e-01 -3.725160278879415584e-04
3.250000000000000111e-01 -3.726593014663358468e-04
3.300000000000000711e-01 -3.713796563642943194e-04
3.350000000000000200e-01 -3.686863460742760210e-04
3.400000000000000799e-01 -3.645980113448537077e-04
3.449999999999999734e-01 -3.591426922695266540e-04
3.500000000000000333e-01 -3.523577757292705066e-04
3.549999999999999822e-01 -3.442898769713481980e-04
3.600000000000000422e-01 -3.349946545620251584e-04
3.649999999999999911e-01 -3.245365584313556796e-04
3.700000000000000511e-01 -3.129885112510451262e-04
3.750000000000000000e-01 -3.004315238724253496e-04
3.800000000000000600e-01 -2.869542461094048459e-04
3.850000000000000089e-01 -2.726524546631816336e-04
3.900000000000000688e-01 -2.576284805551188987e-04
3.950000000000000178e-01 -2.419905789432449938e-04
4.000000000000000777e-01 -2.258522447501675259e-04
4.050000000000000266e-01 -2.093314780406618433e-04
4.099999999999999756e-01 -1.925500036042511118e-04
4.150000000000000355e-01 -1.756324496546947736e-04
4.199999999999999845e-01 -1.587054910472110100e-04
4.250000000000000444e-01 -1.418969628059277288e-04
4.299999999999999933e-01 -1.253349501513147807e-04
4.350000000000000533e-01 -1.091468615711721143e-04
4.400000000000000022e-01 -9.345849174447352220e-05
4.450000000000000622e-01 -7.839308140447035639e-05
4.500000000000000111e-01 -6.407038138575224528e-05
4.550000000000000711e-01 -5.060572824932847019e-05
4.600000000000000200e-01 -3.810913894152032771e-05
4.650000000000000799e-01 -2.668443194247822198e-05
4.700000000000000289e-01 -1.642838229045425619e-05
4.750000000000000333e-01 -7.429917762423118854e-06
4.799999999999999822e-01 2.306367418809449066e-07
4.850000000000000422e-01 6.482259810209299589e-06
4.899999999999999911e-01 1.126387264744135863e-05
4.950000000000000511e-01 1.452491068373862326e-05
5.000000000000000000e-01 1.622582203476569812e-05
5.050000000000001155e-01 1.633848776356420368e-05
5.100000000000000089e-01 1.484655941786511280e-05
5.150000000000001243e-01 1.174571000524000236e-05
5.200000000000000178e-01 7.043795194601118470e-06
5.250000000000001332e-01 7.609223017278690659e-07
5.300000000000000266e-01 -7.070574666283822862e-06
5.350000000000001421e-01 -1.640625482453826611e-05
5.400000000000000355e-01 -2.718978519262744281e-05
5.449999999999999289e-01 -3.935324974905975853e-05
5.500000000000000444e-01 -5.281755122461730817e-05
5.549999999999999378e-01 -6.749290325290362158e-05
5.600000000000000533e-01 -8.327940974013972597e-05
5.649999999999999467e-01 -1.000677274318774457e-04
5.700000000000000622e-01 -1.177398069619568430e-04
5.749999999999999556e-01 -1.361697068668890273e-04
5.800000000000000711e-01 -1.552244743983164504e-04
5.849999999999999645e-01 -1.747650862704225663e-04
5.900000000000000799e-01 -1.946474419337223052e-04
5.949999999999999734e-01 -2.147234013924626678e-04
6.000000000000000888e-01 -2.348418591649071435e-04
6.049999999999999822e-01 -2.548498455524814653e-04
6.100000000000000977e-01 -2.745936461330368908e-04
6.149999999999999911e-01 -2.939199301135609482e-04
6.200000000000001066e-01 -3.126768780952055016e-04
6.250000000000000000e-01 -3.307152997313405306e-04
6.300000000000001155e-01 -3.478897318065624945e-04
6.350000000000000089e-01 -3.640595074373559337e-04
6.400000000000001243e-01 -3.790897872877078880e-04
6.450000000000000178e-01 -3.928525440578642565e-04
6.500000000000001332e-01 -4.052274919217366093e-04
6.550000000000000266e-01 -4.161029530624247783e-04
6.600000000000001421e-01 -4.253766541072396060e-04
6.650000000000000355e-01 -4.329564458773987705e-04
6.699999999999999289e-01 -4.387609406795813828e-04
6.750000000000000444e-01 -4.427200621281860218e-04
6.799999999999999378e-01 -4.447755034109363188e-04
6.850000000000000533e-01 -4.448810908358907280e-04
6.899999999999999467e-01 -4.430030504703600693e-04
6.950000000000000622e-01 -4.391201767309058264e-04
6.999999999999999556e-01 -4.332239028070248264e-04
7.050000000000000711e-01 -4.253182738810992736e-04
7.099999999999999645e-01 -4.154198252008228093e-04
7.150000000000000799e-01 -4.035573681078468561e-04
7.199999999999999734e-01 -3.897716882097909327e-04
7.250000000000000888e-01 -3.741151609133394618e-04
7.299999999999999822e-01 -3.566512905510445253e-04
7.350000000000000977e-01 -3.374541802686654990e-04
7.399999999999999911e-01 -3.166079407848102975e-04
7.450000000000001066e-01 -2.942060469218101687e-04
7.500000000000000000e-01 -2.703506516211120342e-04
7.550000000000001155e-01 -2.451518677892613324e-04
7.600000000000000089e-01 -2.187270289263892192e-04
7.650000000000001243e-01 -1.911999399715567233e-04
7.700000000000000178e-01 -1.627001301655623539e-04
7.750000000000001332e-01 -1.333621199824681219e-04
7.800000000000000266e-01 -1.033247143477182550e-04
7.850000000000001421e-01 -7.273033433095703326e-05
7.900000000000000355e-01 -4.172439943533542972e-05
7.949999999999999289e-01 -1.045477232655689370e-05
8.000000000000000444e-01 2.092872250935087775e-05
8.049999999999999378e-01 5.227469519869000492e-05
8.100000000000000533e-01 8.343049164325280764e-05
8.149999999999999467e-01 1.142423898166794460e-04
8.200000000000000622e-01 1.445556824642910132e-04
8.249999999999999556e-01 1.742146384585870067e-04
8.300000000000000711e-01 2.030623361644594976e-04
8.349999999999999645e-01 2.309403633527287725e-04
8.400000000000000799e-01 2.576883794890277163e-04
8.449999999999999734e-01 2.831435375833021156e-04
8.500000000000000888e-01 3.071397642060401389e-04
8.549999999999999822e-01 3.295068977924933695e-04
8.600000000000000977e-01 3.500696868442461362e-04
8.649999999999999911e-01 3.686466512381747496e-04
8.700000000000001066e-01 3.850488113975036875e-04
8.750000000000000000e-01 3.990782916809473835e-04
8.800000000000001155e-01 4.105268058970240608e-04
8.850000000000000089e-01 4.191740343977568006e-04
8.900000000000001243e-01 4.247859037064816157e-04
8.950000000000000178e-01 4.271127810583676132e-04
9.000000000000001332e-01 4.258875976315759648e-04
9.050000000000000266e-01 4.208239155164515688e-04
9.100000000000001421e-01 4.116139546652824999e-04
9.150000000000000355e-01 3.979265971582671146e-04
9.199999999999999289e-01 3.794053870754023061e-04
9.250000000000000444e-01 3.556665451075260997e-04
9.299999999999999378e-01 3.262970177188573295e-04
9.350000000000000533e-01 2.908525812412715572e-04
9.399999999999999467e-01 2.488560216477135600e-04
9.450000000000000622e-01 1.997954109858764149e-04
9.499999999999999556e-01 1.431225015345941043e-04
9.550000000000000711e-01 7.825125858290649106e-05
9.599999999999999645e-01 4.556552516521428231e-06
9.650000000000000799e-01 -7.862696963629664526e-05
9.699999999999999734e-01 -1.720058136296352680e-04
9.750000000000000888e-01 -2.763283496655666305e-04
9.799999999999999822e-01 -3.923852885602402418e-04
9.850000000000000977e-01 -5.210099058018946572e-04
9.899999999999999911e-01 -6.630779982468339162e-04
9.950000000000001066e-01 -8.195075596748938040e-04
1.000000000000000000e+00 -9.912581630548804312e-04


==> data_petal_pred.bnd_line.T.txt <==
# x U
-1.000000000000000000e+00 -1.211549829809602241e-03
-9.950000000000001066e-01 -1.000978903102304335e-03
-9.899999999999999911e-01 -8.088611956305648276e-04
-9.850000000000000977e-01 -6.342967798244752986e-04
-9.799999999999999822e-01 -4.764042031898535479e-04
-9.750000000000000888e-01 -3.343205684319464077e-04
-9.699999999999999734e-01 -2.072015727697315568e-04
-9.650000000000000799e-01 -9.422151328532246684e-05
-9.599999999999999645e-01 5.426734646367392667e-06
-9.550000000000000711e-01 9.253175870525473523e-05
-9.499999999999999556e-01 1.678636636259361881e-04
-9.450000000000000622e-01 2.321741308344768551e-04
-9.399999999999999467e-01 2.861964769170881329e-04
-9.350000000000000533e-01 3.306457044372421161e-04
-9.299999999999999378e-01 3.662185390130995311e-04
-9.250000000000000444e-01 3.935934470887907100e-04
-9.199999999999999289e-01 4.134306293948585009e-04
-9.150000000000000355e-01 4.263719857636391608e-04
-9.099999999999999201e-01 4.330410476968832301e-04
-9.050000000000000266e-01 4.340428758480494031e-04
-8.999999999999999112e-01 4.299639204452393448e-04
-8.950000000000000178e-01 4.213718435032744181e-04
-8.899999999999999023e-01 4.088153026165566861e-04
-8.850000000000000089e-01 3.928236969638863874e-04
-8.799999999999998934e-01 3.739068771232596788e-04
-8.750000000000000000e-01 3.525548211228066164e-04
-8.700000000000001066e-01 3.292372800450249493e-04
-8.649999999999999911e-01 3.044033973246748626e-04
-8.600000000000000977e-01 2.784813066317344543e-04
-8.549999999999999822e-01 2.518777139670011489e-04
-8.500000000000000888e-01 2.249774702218418354e-04
-8.449999999999999734e-01 1.981431410201101029e-04
-8.400000000000000799e-01 1.717145811402538691e-04
-8.349999999999999645e-01 1.460085211770281721e-04
-8.300000000000000711e-01 1.213181744011970764e-04
-8.249999999999999556e-01 9.791287193508177444e-05
-8.200000000000000622e-01 7.603773443085048989e-05
-8.149999999999999467e-01 5.591338839960532936e-05
-8.100000000000000533e-01 3.773573518202691379e-05
-8.049999999999999378e-01 2.167578029606265222e-05
-8.000000000000000444e-01 7.879530531254910763e-06
-7.949999999999999289e-01 -3.532034301090281048e-06
-7.900000000000000355e-01 -1.246290861357801649e-05
-7.849999999999999201e-01 -1.884192158802498740e-05
-7.800000000000000266e-01 -2.262250603874554900e-05
-7.749999999999999112e-01 -2.378237142024175466e-05
-7.700000000000000178e-01 -2.232307766490346235e-05
-7.649999999999999023e-01 -1.826950743698783908e-05
-7.600000000000000089e-01 -1.166923535991272465e-05
-7.549999999999998934e-01 -2.591793728155822318e-06
-7.500000000000000000e-01 8.872164758817746577e-06
-7.449999999999998845e-01 2.261180572639583108e-05
-7.399999999999999911e-01 3.849715078784593514e-05
-7.350000000000000977e-01 5.638021064347659150e-05
-7.299999999999999822e-01 7.609620916028750348e-05
-7.250000000000000888e-01 9.746489307129423130e-05
-7.199999999999999734e-01 1.202919210630988556e-04
-7.150000000000000799e-01 1.443703252289978145e-04
-7.099999999999999645e-01 1.694820371136718240e-04
-7.050000000000000711e-01 1.953994699285671599e-04
-6.999999999999999556e-01 2.218871479171997951e-04
-6.950000000000000622e-01 2.487033733674821889e-04
-6.899999999999999467e-01 2.756019213555459951e-04
-6.850000000000000533e-01 3.023337519918907479e-04
-6.799999999999999378e-01 3.286487297265716645e-04
-6.750000000000000444e-01 3.542973391379954096e-04
-6.699999999999999289e-01 3.790323866140563741e-04
-6.650000000000000355e-01 4.026106773940933692e-04
-6.599999999999999201e-01 4.247946575936367014e-04
-6.550000000000000266e-01 4.453540110953401604e-04
-6.499999999999999112e-01 4.640672014925642519e-04
-6.450000000000000178e-01 4.807229497121486006e-04
-6.399999999999999023e-01 4.951216383894604944e-04
-6.350000000000000089e-01 5.070766346481573456e-04
-6.299999999999998934e-01 5.164155235114044687e-04
-6.250000000000000000e-01 5.229812448555200277e-04
-6.199999999999998845e-01 5.266331275088093761e-04
-6.149999999999999911e-01 5.272478148301588605e-04
-6.100000000000000977e-01 5.247200768859977896e-04
-6.049999999999999822e-01 5.189635051308224764e-04
-6.000000000000000888e-01 5.099110862830588675e-04
-5.949999999999999734e-01 4.975156529314307338e-04
-5.900000000000000799e-01 4.817502091872816194e-04
-5.849999999999999645e-01 4.626081305160300444e-04
-5.800000000000000711e-01 4.401032376740929286e-04
-5.749999999999999556e-01 4.142697454443313582e-04
-5.700000000000000622e-01 3.851620875973803954e-04
-5.649999999999999467e-01 3.528546202721622935e-04
-5.600000000000000533e-01 3.174412065879116118e-04
-5.549999999999999378e-01 2.790346860093587469e-04
-5.500000000000000444e-01 2.377662325819644706e-04
-5.449999999999999289e-01 1.937846067083296396e-04
-5.400000000000000355e-01 1.472553056967801713e-04
-5.349999999999999201e-01 9.835961878121171967e-05
-5.300000000000000266e-01 4.729359276521485217e-05
-5.249999999999999112e-01 -5.733085159560346450e-06
-5.200000000000000178e-01 -6.049828052607196527e-05
-5.149999999999999023e-01 -1.167686733967426144e-04
-5.100000000000000089e-01 -1.743010813894806284e-04
-5.049999999999998934e-01 -2.328438361985573843e-04
-5.000000000000000000e-01 -2.921382056954159416e-04
-4.949999999999999400e-01 -3.519198535600648759e-04
-4.899999999999999911e-01 -4.119203282599568413e-04
-4.850000000000000422e-01 -4.718685731241499884e-04
-4.799999999999999822e-01 -5.314924492211630346e-04
-4.750000000000000333e-01 -5.905202627258176410e-04
-4.699999999999999734e-01 -6.486822884933681182e-04
-4.650000000000000244e-01 -7.057122816074017264e-04
-4.599999999999999645e-01 -7.613489687417428729e-04
-4.550000000000000155e-01 -8.153375113080082656e-04
-4.499999999999999556e-01 -8.674309324805848072e-04
-4.450000000000000067e-01 -9.173915003809712896e-04
-4.399999999999999467e-01 -9.649920598758501746e-04
-4.349999999999999978e-01 -1.010017305708570427e-03
-4.299999999999999378e-01 -1.052264989902519567e-03
-4.249999999999999889e-01 -1.091547056689152074e-03
-4.199999999999999845e-01 -1.127690698518885514e-03
-4.150000000000000355e-01 -1.160539327055161744e-03
-4.099999999999999756e-01 -1.189953453451560476e-03
-4.050000000000000266e-01 -1.215811472592572950e-03
-3.999999999999999667e-01 -1.238010346441467853e-03
-3.950000000000000178e-01 -1.256466182109984130e-03
-3.899999999999999578e-01 -1.271114700749515977e-03
-3.850000000000000089e-01 -1.281911593929181605e-03
-3.799999999999999489e-01 -1.288832764712784153e-03
-3.750000000000000000e-01 -1.291874451234764978e-03
-3.699999999999999400e-01 -1.291053231236947030e-03
-3.649999999999999911e-01 -1.286405906620652264e-03
-3.599999999999999312e-01 -1.277989267811079944e-03
-3.549999999999999822e-01 -1.265879738352545907e-03
-3.500000000000000333e-01 -1.250172900941837542e-03
-3.449999999999999734e-01 -1.230982906763428489e-03
-3.400000000000000244e-01 -1.208441770787101882e-03
-3.349999999999999645e-01 -1.182698556395004111e-03
-3.300000000000000155e-01 -1.153918453458364912e-03
-3.249999999999999556e-01 -1.122281754736827002e-03
-3.200000000000000067e-01 -1.087982736173457622e-03
-3.149999999999999467e-01 -1.051228447403303179e-03
-3.099999999999999978e-01 -1.012237419445147918e-03
-3.049999999999999378e-01 -9.712382972423992331e-04
-2.999999999999999889e-01 -9.284684053080718286e-04
-2.949999999999999845e-01 -8.841722553286739117e-04
-2.900000000000000355e-01 -8.386000051144211487e-04
-2.849999999999999756e-01 -7.920058787412856058e-04
-2.800000000000000266e-01 -7.446465581614361909e-04
-2.749999999999999667e-01 -6.967795569053150673e-04
-2.700000000000000178e-01 -6.486615867686649356e-04
-2.649999999999999578e-01 -6.005469285722767753e-04
-2.600000000000000089e-01 -5.526858182248288454e-04
-2.549999999999999489e-01 -5.053228593131318253e-04
-2.500000000000000000e-01 -4.586954734457256155e-04
-2.449999999999999400e-01 -4.130323993742322786e-04
-2.399999999999999911e-01 -3.685522517433651585e-04
-2.349999999999999312e-01 -3.254621499556402398e-04
-2.299999999999999822e-01 -2.839564272627409514e-04
-2.250000000000000333e-01 -2.442154296756395698e-04
-2.199999999999999734e-01 -2.064044137146964913e-04
-2.150000000000000244e-01 -1.706725513730932009e-04
-2.099999999999999645e-01 -1.371520499016520150e-04
-2.050000000000000155e-01 -1.059573932501358534e-04
-1.999999999999999556e-01 -7.718471110705442395e-05
-1.950000000000000067e-01 -5.091128055565233290e-05
-1.899999999999999467e-01 -2.719516439717191425e-05
-1.849999999999999978e-01 -6.074989159873811495e-06
-1.799999999999999378e-01 1.243013522890870637e-05
-1.749999999999999889e-01 2.832055320079254757e-05
-1.699999999999999289e-01 4.161585893767624778e-05
-1.650000000000000355e-01 5.235455065031452415e-05
-1.599999999999999756e-01 6.059354613035042303e-05
-1.550000000000000266e-01 6.640756299269162666e-05
-1.499999999999999667e-01 6.988836808948309387e-05
-1.450000000000000178e-01 7.114390158850618373e-05
-1.399999999999999578e-01 7.029728215992778195e-05
-1.350000000000000089e-01 6.748570065013247132e-05
-1.299999999999999489e-01 6.285921046206462137e-05
-1.250000000000000000e-01 5.657942365913139204e-05
-1.199999999999999400e-01 4.881812252478627545e-05
-1.149999999999999911e-01 3.975579693955670624e-05
-1.099999999999999312e-01 2.958011850522253294e-05
-1.049999999999999822e-01 1.848436280380526264e-05
-1.000000000000000333e-01 6.665791557058931005e-06
-9.499999999999997335e-02 -5.675993258819067577e-06
-9.000000000000002442e-02 -1.834071110700004337e-05
-8.499999999999996447e-02 -3.112906804495114976e-05
-8.000000000000001554e-02 -4.384441300310688849e-05
-7.499999999999995559e-02 -5.629437292805489212e-05
-7.000000000000000666e-02 -6.829245471366880704e-05
-6.499999999999994671e-02 -7.965960211546094238e-05
-5.999999999999999778e-02 -9.022569617623751870e-05
-5.499999999999993783e-02 -9.983098814482331551e-05
-4.999999999999998890e-02 -1.083274543468328022e-04
-4.499999999999992895e-02 -1.155800630819412561e-04
-4.000000000000003553e-02 -1.214679442191526210e-04
-3.499999999999997558e-02 -1.258854529015834833e-04
-3.000000000000002665e-02 -1.287431195182223154e-04
-2.499999999999996669e-02 -1.299684788961547738e-04
-2.000000000000001776e-02 -1.295067725328533786e-04
-1.499999999999995781e-02 -1.273215185679955203e-04
-1.000000000000000888e-02 -1.233949451096144623e-04
-4.999999999999948930e-03 -1.177282834693062913e-04
0.000000000000000000e+00 -1.103419188382779442e-04
5.000000000000059952e-03 -1.012753968766717805e-04
1.000000000000000888e-02 -9.058728571242555261e-05
1.500000000000006883e-02 -7.835489377384582954e-05
2.000000000000001776e-02 -6.467384490415305220e-05
2.499999999999996669e-02 -4.965751313757392482e-05
3.000000000000002665e-02 -3.343632047137466701e-05
3.499999999999997558e-02 -1.615690190321164565e-05
4.000000000000003553e-02 2.018857112946054189e-06
4.499999999999998446e-02 2.091490476285873257e-05
5.000000000000004441e-02 4.034222166732562287e-05
5.499999999999999334e-02 6.010012674554678080e-05
6.000000000000005329e-02 7.997768174491416693e-05
6.500000000000000222e-02 9.975518539350088087e-05
7.000000000000006217e-02 1.192057474553292334e-04
7.500000000000001110e-02 1.380969324106286200e-04
8.000000000000007105e-02 1.561924619635501887e-04
8.500000000000001998e-02 1.732539651393902314e-04
9.000000000000002442e-02 1.890427643193165475e-04
9.499999999999997335e-02 2.033216852931618579e-04
1.000000000000000333e-01 2.158568791258714398e-04
1.049999999999999822e-01 2.264196434839452210e-04
1.100000000000000422e-01 2.347882309702165743e-04
1.149999999999999911e-01 2.407496319997912138e-04
1.200000000000000511e-01 2.441013197975270416e-04
1.250000000000000000e-01 2.446529452350097722e-04
1.300000000000000600e-01 2.422279694506493386e-04
1.350000000000000089e-01 2.366652224465998211e-04
1.400000000000000688e-01 2.278203762596138493e-04
1.450000000000000178e-01 2.155673217147623111e-04
1.500000000000000777e-01 1.997994382870772745e-04
1.550000000000000266e-01 1.804307471883377645e-04
1.599999999999999756e-01 1.573969384332241095e-04
1.650000000000000355e-01 1.306562633861599321e-04
1.699999999999999845e-01 1.001902850422051183e-04
1.750000000000000444e-01 6.600447919113613948e-05
1.799999999999999933e-01 2.812868047519581638e-05
1.850000000000000533e-01 -1.338263164169656294e-05
1.900000000000000022e-01 -5.845021098820415983e-05
1.950000000000000622e-01 -1.069700898063477568e-04
2.000000000000000111e-01 -1.588137926957673696e-04
2.050000000000000711e-01 -2.138287200675777211e-04
2.100000000000000200e-01 -2.718387006321910937e-04
2.150000000000000799e-01 -3.326447112541007500e-04
2.199999999999999734e-01 -3.960257613178919112e-04
2.250000000000000333e-01 -4.617399375437900716e-04
2.299999999999999822e-01 -5.295256039990446639e-04
2.350000000000000422e-01 -5.991027508808061119e-04
2.399999999999999911e-01 -6.701744844586875194e-04
2.450000000000000511e-01 -7.424286494997992675e-04
2.500000000000000000e-01 -8.155395743555272220e-04
2.550000000000000600e-01 -8.891699279258511585e-04
2.600000000000000089e-01 -9.629726767244398133e-04
2.650000000000000688e-01 -1.036593129403589122e-03
2.700000000000000178e-01 -1.109671055288575375e-03
2.750000000000000777e-01 -1.181842862784929227e-03
2.800000000000000266e-01 -1.252743822900427226e-03
2.849999999999999756e-01 -1.322010322643965563e-03
2.900000000000000355e-01 -1.389282132682917101e-03
2.949999999999999845e-01 -1.454204673393078018e-03
3.000000000000000444e-01 -1.516431263278510480e-03
3.049999999999999933e-01 -1.575625333784759149e-03
3.100000000000000533e-01 -1.631462594610224096e-03
3.150000000000000022e-01 -1.683633133906004692e-03
3.200000000000000622e-01 -1.731843438147948749e-03
3.250000000000000111e-01 -1.775818316966168778e-03
3.300000000000000711e-01 -1.815302718863107470e-03
3.350000000000000200e-01 -1.850063424519347507e-03
3.400000000000000799e-01 -1.879890605242535290e-03
3.449999999999999734e-01 -1.904599235096171572e-03
3.500000000000000333e-01 -1.924030346314317685e-03
3.549999999999999822e-01 -1.938052118759227282e-03
3.600000000000000422e-01 -1.946560795414978631e-03
3.649999999999999911e-01 -1.949481417193683550e-03
3.700000000000000511e-01 -1.946768371684955146e-03
3.750000000000000000e-01 -1.938405751859596099e-03
3.800000000000000600e-01 -1.924407522144655144e-03
3.850000000000000089e-01 -1.904817490724401707e-03
3.900000000000000688e-01 -1.879709088338779241e-03
3.950000000000000178e-01 -1.849184955264883065e-03
4.000000000000000777e-01 -1.813376339579000560e-03
4.050000000000000266e-01 -1.772442311135742979e-03
4.099999999999999756e-01 -1.726568797021621818e-03
4.150000000000000355e-01 -1.675967445515432266e-03
4.199999999999999845e-01 -1.620874326762276538e-03
4.250000000000000444e-01 -1.561548479493850283e-03
4.299999999999999933e-01 -1.498270314184785290e-03
4.350000000000000533e-01 -1.431339883967527871e-03
4.400000000000000022e-01 -1.361075035491194837e-03
4.450000000000000622e-01 -1.287809452690981925e-03
4.500000000000000111e-01 -1.211890607059703043e-03
4.550000000000000711e-01 -1.133677628600606065e-03
4.600000000000000200e-01 -1.053539112062158202e-03
4.650000000000000799e-01 -9.718508734147812689e-04
4.700000000000000289e-01 -8.889936717498877344e-04
4.750000000000000333e-01 -8.053509119049419990e-04
4.799999999999999822e-01 -7.213063431604519946e-04
4.850000000000000422e-01 -6.372417692337940462e-04
4.899999999999999911e-01 -5.535347846419846896e-04
4.950000000000000511e-01 -4.705565522237446091e-04
5.000000000000000000e-01 -3.886696362025232956e-04
5.050000000000001155e-01 -3.082259047597459348e-04
5.100000000000000089e-01 -2.295645154910134003e-04
5.150000000000001243e-01 -1.530099965221225905e-04
5.200000000000000178e-01 -7.887043533692794650e-05
5.250000000000001332e-01 -7.435786608151959132e-06
5.300000000000000266e-01 6.102369053296707174e-05
5.350000000000001421e-01 1.262588562338344544e-04
5.400000000000000355e-01 1.880429660852060009e-04
5.449999999999999289e-01 2.461727921256699758e-04
5.500000000000000444e-01 3.004695821479563995e-04
5.549999999999999378e-01 3.507798518723754394e-04
5.600000000000000533e-01 3.969760056625852573e-04
5.649999999999999467e-01 4.389567825964666922e-04
5.700000000000000622e-01 4.766475259330494631e-04
5.749999999999999556e-01 5.100002751290320067e-04
5.800000000000000711e-01 5.389936808370943654e-04
5.849999999999999645e-01 5.636327444804331392e-04
5.900000000000000799e-01 5.839483852263724351e-04
5.949999999999999734e-01 5.999968383742558618e-04
6.000000000000000888e-01 6.118588903658065369e-04
6.049999999999999822e-01 6.196389567873987047e-04
6.100000000000000977e-01 6.234640108625560864e-04
6.149999999999999911e-01 6.234823710377910590e-04
6.200000000000001066e-01 6.198623573051621240e-04
6.250000000000000000e-01 6.127908268987638640e-04
6.300000000000001155e-01 6.024716009234184870e-04
6.350000000000000089e-01 5.891237943195146674e-04
6.400000000000001243e-01 5.729800623385174381e-04
6.450000000000000178e-01 5.542847773453239008e-04
6.500000000000001332e-01 5.332921503382018376e-04
6.550000000000000266e-01 5.102643119907976366e-04
6.600000000000001421e-01 4.854693683524770841e-04
6.650000000000000355e-01 4.591794464784268101e-04
6.699999999999999289e-01 4.316687453295802411e-04
6.750000000000000444e-01 4.032116070971777586e-04
6.799999999999999378e-01 3.740806238693760236e-04
6.850000000000000533e-01 3.445447940783252436e-04
6.899999999999999467e-01 3.148677425527891469e-04
6.950000000000000622e-01 2.853060172238993178e-04
6.999999999999999556e-01 2.561074745943596812e-04
7.050000000000000711e-01 2.275097649714133419e-04
7.099999999999999645e-01 1.997389272135989546e-04
7.150000000000000799e-01 1.730081013763592329e-04
7.199999999999999734e-01 1.475163660918116931e-04
7.250000000000000888e-01 1.234477059370384794e-04
7.299999999999999822e-01 1.009701123076342522e-04
7.350000000000000977e-01 8.023481956252742631e-05
7.399999999999999911e-01 6.137567637217421213e-05
7.450000000000001066e-01 4.450865037638855604e-05
7.500000000000000000e-01 2.973146244254418202e-05
7.550000000000001155e-01 1.712334503690265963e-05
7.600000000000000089e-01 6.744917498250485588e-06
7.650000000000001243e-01 -1.361830582883791219e-06
7.700000000000000178e-01 -7.173458162000601046e-06
7.750000000000001332e-01 -1.068490533902809181e-05
7.800000000000000266e-01 -1.190925248710332507e-05
7.850000000000001421e-01 -1.087741961141447389e-05
7.900000000000000355e-01 -7.637820341339571217e-06
7.949999999999999289e-01 -2.255985411521096995e-06
8.000000000000000444e-01 5.185829244701983809e-06
8.049999999999999378e-01 1.458903474392710120e-05
8.100000000000000533e-01 2.583908706085998042e-05
8.149999999999999467e-01 3.880583618626892717e-05
8.200000000000000622e-01 5.334383319639118826e-05
8.249999999999999556e-01 6.929258287051084930e-05
8.300000000000000711e-01 8.647673069909350696e-05
8.349999999999999645e-01 1.047061746271837901e-04
8.400000000000000799e-01 1.237760934584553052e-04
8.449999999999999734e-01 1.434668856365589606e-04
8.500000000000000888e-01 1.635440139906192691e-04
8.549999999999999822e-01 1.837577539980754515e-04
8.600000000000000977e-01 2.038428451005304398e-04
8.649999999999999911e-01 2.235180466435525426e-04
8.700000000000001066e-01 2.424856019858957767e-04
8.750000000000000000e-01 2.604306162512226575e-04
8.800000000000001155e-01 2.770203550503461121e-04
8.850000000000000089e-01 2.919034731978450981e-04
8.900000000000001243e-01 3.047091840476939817e-04
8.950000000000000178e-01 3.150463814594259282e-04
9.000000000000001332e-01 3.225027276329249515e-04
9.050000000000000266e-01 3.266437210562161964e-04
9.100000000000001421e-01 3.270117596096064339e-04
9.150000000000000355e-01 3.231252144265152337e-04
9.199999999999999289e-01 3.144775304717919995e-04
9.250000000000000444e-01 3.005363698848385889e-04
9.299999999999999378e-01 2.807428140356379997e-04
9.350000000000000533e-01 2.545106398987410923e-04
9.399999999999999467e-01 2.212256857996863779e-04
9.450000000000000622e-01 1.802453208566145992e-04
9.499999999999999556e-01 1.308980315015001450e-04
9.550000000000000711e-01 7.248313738448045052e-05
9.599999999999999645e-01 4.270647712013159181e-06
9.650000000000000799e-01 -7.449873228203285347e-05
9.699999999999999734e-01 -1.646134365265519706e-04
9.750000000000000888e-01 -2.668907082968019484e-04
9.799999999999999822e-01 -3.821761003925498723e-04
9.850000000000000977e-01 -5.113428019241361699e-04
9.899999999999999911e-01 -6.552907900895868498e-04
9.950000000000001066e-01 -8.149458069637849356e-04
1.000000000000000000e+00 -9.912581630548804312e-04


==> data_petal_pred.bnd_pt.B.txt <==
# x U
-9.602898564975361761e-01 5.898059818321144121e-17
-7.966664774136267280e-01 0.000000000000000000e+00
-5.255324099163289908e-01 -5.551115123125782702e-17
-1.834346424956498911e-01 5.724587470723463412e-17
1.834346424956498911e-01 -5.377642775528101993e-17
5.255324099163289908e-01 -2.775557561562891351e-17
7.966664774136267280e-01 6.938893903907228378e-17
9.602898564975361761e-01 0.000000000000000000e+00


==> data_petal_pred.bnd_pt.ITF-flux.txt <==
# theta jump_flux
-7.155091308265018046e-01 0.000000000000000000e+00
-4.867328144029887671e-01 0.000000000000000000e+00
-2.299264218389006353e-01 -2.220446049250313081e-16
3.512796188459283570e-02 0.000000000000000000e+00
3.177636514667511181e-01 0.000000000000000000e+00
6.249326160759854920e-01 -1.110223024625156540e-16
9.458637107189120652e-01 0.000000000000000000e+00
1.253032675328146439e+00 0.000000000000000000e+00
1.535668364910304673e+00 -1.110223024625156540e-16
1.800722748633798220e+00 -1.110223024625156540e-16
2.057529141197887324e+00 0.000000000000000000e+00
2.286305457621403470e+00 0.000000000000000000e+00
2.426083522763291977e+00 0.000000000000000000e+00
2.654859839186805015e+00 -1.110223024625156540e-16
2.911666231750893452e+00 -1.110223024625156540e-16
-3.106464691705200121e+00 -1.110223024625156540e-16
-2.823829002123042109e+00 -1.110223024625156540e-16
-2.516660037513807957e+00 -1.110223024625156540e-16
-2.195728942870881717e+00 0.000000000000000000e+00
-1.888559978261647343e+00 0.000000000000000000e+00
-1.605924288679489997e+00 0.000000000000000000e+00
-1.340869904955995562e+00 0.000000000000000000e+00
-1.084063512391910011e+00 1.110223024625156540e-16
-8.552871959683956415e-01 2.220446049250313081e-16


==> data_petal_pred.bnd_pt.ITF-sol.txt <==
# theta jump_u
-7.155091308265018046e-01 0.000000000000000000e+00
-4.867328144029887671e-01 6.661338147750939243e-16
-2.299264218389006353e-01 2.220446049250313081e-16
3.512796188459283570e-02 0.000000000000000000e+00
3.177636514667511181e-01 -1.110223024625156540e-16
6.249326160759854920e-01 0.000000000000000000e+00
9.458637107189120652e-01 -5.551115123125782702e-16
1.253032675328146439e+00 0.000000000000000000e+00
1.535668364910304673e+00 -2.220446049250313081e-16
1.800722748633798220e+00 0.000000000000000000e+00
2.057529141197887324e+00 -2.220446049250313081e-16
2.286305457621403470e+00 0.000000000000000000e+00
2.426083522763291977e+00 -2.220446049250313081e-16
2.654859839186805015e+00 4.440892098500626162e-16
2.911666231750893452e+00 4.440892098500626162e-16
-3.106464691705200121e+00 2.220446049250313081e-16
-2.823829002123042109e+00 -1.110223024625156540e-16
-2.516660037513807957e+00 2.220446049250313081e-16
-2.195728942870881717e+00 0.000000000000000000e+00
-1.888559978261647343e+00 0.000000000000000000e+00
-1.605924288679489997e+00 0.000000000000000000e+00
-1.340869904955995562e+00 2.220446049250313081e-16
-1.084063512391910011e+00 0.000000000000000000e+00
-8.552871959683956415e-01 2.220446049250313081e-16


==> data_petal_pred.bnd_pt.L.txt <==
# y U
-9.602898564975361761e-01 0.000000000000000000e+00
-7.966664774136267280e-01 0.000000000000000000e+00
-5.255324099163289908e-01 0.000000000000000000e+00
-1.834346424956498911e-01 0.000000000000000000e+00
1.834346424956498911e-01 8.673617379884035472e-19
5.255324099163289908e-01 0.000000000000000000e+00
7.966664774136267280e-01 0.000000000000000000e+00
9.602898564975361761e-01 0.000000000000000000e+00


==> data_petal_pred.bnd_pt.R.txt <==
# y U
-9.602898564975361761e-01 3.122502256758252770e-17
-7.966664774136267280e-01 -1.249000902703301108e-16
-5.255324099163289908e-01 -5.551115123125782702e-17
-1.834346424956498911e-01 -1.660997728247792793e-16
1.834346424956498911e-01 -5.507747036226362525e-17
5.255324099163289908e-01 1.647987302177966740e-16
7.966664774136267280e-01 5.724587470723463412e-17
9.602898564975361761e-01 5.551115123125782702e-17


==> data_petal_pred.bnd_pt.T.txt <==
# x U
-9.602898564975361761e-01 6.938893903907228378e-18
-7.966664774136267280e-01 -2.775557561562891351e-17
-5.255324099163289908e-01 -1.114559833315098558e-16
-1.834346424956498911e-01 0.000000000000000000e+00
1.834346424956498911e-01 2.255140518769849223e-16
5.255324099163289908e-01 -1.101549407245272505e-16
7.966664774136267280e-01 1.682681771697502882e-16
9.602898564975361761e-01 -1.665334536937734811e-16


==> data_petal_timing_cmp_buffer.txt <==
# x median_ms err_minus err_plus
0.000000e+00 1.443830e-01 2.210599e-02 4.943297e-02
1.000000e+00 1.726550e-01 1.401902e-02 1.133880e-01
2.000000e+00 1.690640e-01 4.425005e-03 7.200600e-01
3.000000e+00 6.458485e-01 4.078451e-02 2.266385e-01
4.000000e+00 1.609422e+00 1.051625e-01 5.945854e-02
8.000000e+00 2.564143e+00 4.630853e-02 6.490052e-02
9.000000e+00 4.324308e+00 1.516881e-01 3.804170e-01


==> data_petal_timing_cmp_mpinn.txt <==
# x median_ms err_minus err_plus
1.000000e+00 1.395160e-01 5.523005e-03 8.959003e-03
3.000000e+00 5.574080e-01 1.874697e-02 3.724798e-02
5.000000e+00 3.611599e-02 1.134991e-03 9.379990e-03
6.000000e+00 3.708302e-02 1.203996e-03 6.735994e-03
7.000000e+00 4.277102e-02 1.587061e-03 7.207194e-02
8.000000e+00 7.128010e-01 2.470298e-02 2.701290e-01
9.000000e+00 3.142621e+00 1.310500e-01 2.191010e-01


==> data_petal_timing_vs_n_bnd_split.txt <==
# n_bnd res_1_pinn res_1_pinn_lo res_1_pinn_hi res_1_buffer res_1_buffer_lo res_1_buffer_hi res_2_pinn res_2_pinn_lo res_2_pinn_hi res_2_buffer res_2_buffer_lo res_2_buffer_hi
6.000000e+00 1.900675e-01 2.320946e-02 8.641250e-02 1.707785e-01 6.672461e-03 8.401956e-01 7.024540e-01 6.888801e-02 2.983610e-01 1.245441e+00 1.092565e-01 2.022490e+00
1.000000e+01 1.726550e-01 1.401902e-02 1.133880e-01 1.690640e-01 4.425005e-03 7.200600e-01 6.458485e-01 4.078451e-02 2.266385e-01 1.609422e+00 1.051625e-01 5.945854e-02
1.200000e+01 1.464125e-01 8.270523e-03 5.522356e-02 1.882535e-01 2.686743e-02 2.210815e-01 5.867700e-01 4.425700e-02 1.231380e-01 1.621267e+00 9.111202e-02 5.110730e-01
2.400000e+01 2.212945e-01 4.101649e-02 5.079550e-02 1.920930e-01 2.913695e-02 9.548030e-01 8.119020e-01 8.880100e-02 4.163329e-01 2.476038e+00 6.440605e-02 2.734430e+00
4.800000e+01 1.649745e-01 1.530754e-02 7.862246e-02 1.846885e-01 1.888254e-02 5.344384e-01 6.360080e-01 4.431402e-02 2.100120e-01 2.774468e+00 2.097670e-01 1.274697e+00


==> data_petal_timing_vs_n_bnd_total.txt <==
# n_bnd determine_coeffs determine_coeffs_lo determine_coeffs_hi res_1 res_1_lo res_1_hi res_2 res_2_lo res_2_hi objective objective_lo objective_hi grad_objective grad_objective_lo grad_objective_hi
6.000000e+00 1.569180e-01 3.315904e-02 4.385697e-02 3.505510e-01 3.686201e-02 3.588697e-02 1.865254e+00 5.425949e-02 7.571554e-02 2.310190e+00 1.331360e-01 1.086270e-01 5.083095e+00 5.051780e-01 7.269890e-01
1.000000e+01 1.443830e-01 2.210599e-02 4.943297e-02 3.318480e-01 1.966002e-02 3.169899e-02 2.172318e+00 5.202403e-02 9.807403e-02 2.564143e+00 4.630853e-02 6.490052e-02 4.324308e+00 1.516881e-01 3.804170e-01
1.200000e+01 9.818948e-02 4.911533e-03 1.481149e-02 3.110790e-01 1.697897e-02 1.824196e-02 2.122656e+00 8.858554e-02 1.221285e-01 2.405274e+00 5.883951e-02 3.271525e-01 3.352107e+00 1.186725e-01 3.920385e-01
2.400000e+01 2.848820e-01 9.178100e-02 7.082798e-02 3.991555e-01 4.785051e-02 4.612448e-02 3.334572e+00 8.714153e-02 1.120585e-01 3.965932e+00 1.397599e-01 1.757910e-01 7.744355e+00 8.469800e-01 1.037230e+00
4.800000e+01 2.811820e-01 3.659603e-02 8.268002e-02 3.236515e-01 1.418151e-02 3.099747e-02 3.538452e+00 2.186370e-01 1.478740e-01 3.937155e+00 1.382715e-01 1.625135e-01 6.892805e+00 3.296325e-01 1.053552e+00


==> data_petal_timing_vs_n_itf_split.txt <==
# n_itf res_1_pinn res_1_pinn_lo res_1_pinn_hi res_1_buffer res_1_buffer_lo res_1_buffer_hi res_2_pinn res_2_pinn_lo res_2_pinn_hi res_2_buffer res_2_buffer_lo res_2_buffer_hi
6.000000e+00 2.012590e-01 3.180600e-02 1.371840e-01 1.058880e-01 3.396999e-03 9.814110e-01 7.167740e-01 7.463299e-02 3.535470e-01 1.340060e+00 1.108775e-01 2.336036e+00
1.000000e+01 1.726550e-01 1.401902e-02 1.133880e-01 1.690640e-01 4.425005e-03 7.200600e-01 6.458485e-01 4.078451e-02 2.266385e-01 1.609422e+00 1.051625e-01 5.945854e-02
1.200000e+01 1.665965e-01 1.438847e-02 5.513651e-02 1.850045e-01 3.704510e-03 5.925325e-01 6.347155e-01 3.233648e-02 1.529005e-01 1.689535e+00 8.977053e-02 1.055825e+00
2.400000e+01 1.451240e-01 8.091010e-03 7.094504e-02 1.494125e-01 1.159552e-02 4.226495e-01 5.759815e-01 2.129251e-02 1.621465e-01 1.404146e+00 4.521254e-02 1.022562e+00
4.800000e+01 1.363180e-01 5.238049e-03 4.704297e-02 2.545385e-01 1.891650e-02 2.079055e-01 5.466430e-01 1.242396e-02 1.540380e-01 1.875182e+00 4.198449e-02 3.832765e-01


==> data_petal_timing_vs_n_itf_total.txt <==
# n_itf determine_coeffs determine_coeffs_lo determine_coeffs_hi res_1 res_1_lo res_1_hi res_2 res_2_lo res_2_hi objective objective_lo objective_hi grad_objective grad_objective_lo grad_objective_hi
6.000000e+00 1.557990e-01 3.195702e-02 5.735501e-02 3.051665e-01 2.848048e-02 3.670651e-02 1.955686e+00 8.843050e-02 8.481144e-02 2.365622e+00 1.205140e-01 1.295350e-01 5.641200e+00 5.203765e-01 5.559625e-01
1.000000e+01 1.443830e-01 2.210599e-02 4.943297e-02 3.318480e-01 1.966002e-02 3.169899e-02 2.172318e+00 5.202403e-02 9.807403e-02 2.564143e+00 4.630853e-02 6.490052e-02 4.324308e+00 1.516881e-01 3.804170e-01
1.200000e+01 1.488060e-01 2.417504e-02 2.920994e-02 3.379750e-01 1.935498e-02 2.351997e-02 2.230216e+00 4.588001e-02 5.999699e-02 2.627943e+00 5.069593e-02 1.049020e-01 4.402614e+00 2.235225e-01 3.661975e-01
2.400000e+01 1.523070e-01 9.252981e-03 1.461303e-02 2.966400e-01 1.726404e-02 1.502095e-02 2.012918e+00 5.181198e-02 4.764798e-02 2.428336e+00 5.203905e-02 8.961203e-02 4.592831e+00 1.133035e-01 4.983305e-01
4.800000e+01 2.210820e-01 1.427304e-02 1.162995e-02 3.864645e-01 1.957655e-02 2.487752e-02 2.417806e+00 3.163252e-02 1.819205e-01 2.985465e+00 3.856153e-02 1.244925e-01 5.150646e+00 1.234144e-01 4.411405e-01


==> data_window_derivatives_w_derivatives.dir.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.000000000000000000e+00 -1.200000000000000000e+01 -2.000000000000000000e+01
1.999999955296516418e-02 -1.175999939441680908e-01 -2.304959893226623535e-01 -3.764767944812774658e-01 -5.760000228881835938e+00 -1.105440044403076172e+01 -1.767136001586914062e+01
3.999999910593032837e-02 -2.303999960422515869e-01 -4.423680007457733154e-01 -7.077887654304504395e-01 -5.519999980926513672e+00 -1.013759994506835938e+01 -1.548287963867187500e+01
5.999999865889549255e-02 -3.383999764919281006e-01 -6.361920237541198730e-01 -9.967007040977478027e-01 -5.280000209808349609e+00 -9.249600410461425781e+00 -1.343072032928466797e+01
7.999999821186065674e-02 -4.415999948978424072e-01 -8.125439882278442383e-01 -1.245900750160217285e+00 -5.039999961853027344e+00 -8.390399932861328125e+00 -1.151104068756103516e+01
9.999999403953552246e-02 -5.399999618530273438e-01 -9.719999432563781738e-01 -1.457999825477600098e+00 -4.800000190734863281e+00 -7.560000419616699219e+00 -9.720001220703125000e+00
1.199999973177909851e-01 -6.335999965667724609e-01 -1.115135908126831055e+00 -1.635532617568969727e+00 -4.559999942779541016e+00 -6.758400440216064453e+00 -8.053760528564453125e+00
1.400000005960464478e-01 -7.224000096321105957e-01 -1.242528080940246582e+00 -1.780956745147705078e+00 -4.319999694824218750e+00 -5.985599517822265625e+00 -6.508481025695800781e+00
1.599999964237213135e-01 -8.064000010490417480e-01 -1.354751944541931152e+00 -1.896652698516845703e+00 -4.079999923706054688e+00 -5.241600036621093750e+00 -5.080320358276367188e+00
1.799999922513961792e-01 -8.855999708175659180e-01 -1.452383875846862793e+00 -1.984925031661987305e+00 -3.840000152587890625e+00 -4.526400566101074219e+00 -3.765441894531250000e+00
1.999999880790710449e-01 -9.599999189376831055e-01 -1.535999894142150879e+00 -2.047999858856201172e+00 -3.600000143051147461e+00 -3.840000152587890625e+00 -2.560001373291015625e+00
2.199999988079071045e-01 -1.029599905014038086e+00 -1.606175899505615234e+00 -2.088028907775878906e+00 -3.360000133514404297e+00 -3.182400703430175781e+00 -1.460159301757812500e+00
2.399999946355819702e-01 -1.094399929046630859e+00 -1.663487792015075684e+00 -2.107084274291992188e+00 -3.120000123977661133e+00 -2.553600311279296875e+00 -4.620819091796875000e-01
2.599999904632568359e-01 -1.154399991035461426e+00 -1.708511948585510254e+00 -2.107164621353149414e+00 -2.880000114440917969e+00 -1.953599929809570312e+00 4.380798339843750000e-01
2.800000011920928955e-01 -1.209600090980529785e+00 -1.741824150085449219e+00 -2.090188741683959961e+00 -2.639999866485595703e+00 -1.382399559020996094e+00 1.244157791137695312e+00
2.999999821186065674e-01 -1.259999990463256836e+00 -1.763999938964843750e+00 -2.057999610900878906e+00 -2.400000095367431641e+00 -8.400001525878906250e-01 1.959997177124023438e+00
3.199999928474426270e-01 -1.305599927902221680e+00 -1.775616049766540527e+00 -2.012364864349365234e+00 -2.160000085830688477e+00 -3.264007568359375000e-01 2.589439392089843750e+00
3.400000035762786865e-01 -1.346399903297424316e+00 -1.777247667312622070e+00 -1.954972267150878906e+00 -1.920000076293945312e+00 1.583995819091796875e-01 3.136316299438476562e+00
3.599999845027923584e-01 -1.382399916648864746e+00 -1.769471883773803711e+00 -1.887437105178833008e+00 -1.680000305175781250e+00 6.143989562988281250e-01 3.604478836059570312e+00
3.799999952316284180e-01 -1.413599967956542969e+00 -1.752863883972167969e+00 -1.811293125152587891e+00 -1.440000057220458984e+00 1.041599273681640625e+00 3.997756958007812500e+00
3.999999761581420898e-01 -1.439999938011169434e+00 -1.727999925613403320e+00 -1.727999448776245117e+00 -1.200000286102294922e+00 1.439999580383300781e+00 4.319997787475585938e+00
4.199999868869781494e-01 -1.461600065231323242e+00 -1.695456266403198242e+00 -1.638940453529357910e+00 -9.600000381469726562e-01 1.809600830078125000e+00 4.575038909912109375e+00
4.399999976158142090e-01 -1.478399872779846191e+00 -1.655807733535766602e+00 -1.545421004295349121e+00 -7.200002670288085938e-01 2.150399208068847656e+00 4.766719818115234375e+00
4.599999785423278809e-01 -1.490399837493896484e+00 -1.609631657600402832e+00 -1.448669075965881348e+00 -4.800004959106445312e-01 2.462398529052734375e+00 4.898878097534179688e+00
4.799999892711639404e-01 -1.497599840164184570e+00 -1.557503461837768555e+00 -1.349835395812988281e+00 -2.400002479553222656e-01 2.745598793029785156e+00 4.975357055664062500e+00
5.000000000000000000e-01 -1.500000000000000000e+00 -1.500000000000000000e+00 -1.250000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
5.199999809265136719e-01 -1.497599959373474121e+00 -1.437695860862731934e+00 -1.150156140327453613e+00 2.399997711181640625e-01 3.225599288940429688e+00 4.976638793945312500e+00
5.399999618530273438e-01 -1.490400075912475586e+00 -1.371168375015258789e+00 -1.051229953765869141e+00 4.799995422363281250e-01 3.422399520874023438e+00 4.909122467041015625e+00
5.600000023841857910e-01 -1.478400111198425293e+00 -1.300992012023925781e+00 -9.540603160858154297e-01 7.200002670288085938e-01 3.590400695800781250e+00 4.801277160644531250e+00
5.799999833106994629e-01 -1.461600303649902344e+00 -1.227744817733764648e+00 -8.594210147857666016e-01 9.600000381469726562e-01 3.729601860046386719e+00 4.656967163085937500e+00
5.999999642372131348e-01 -1.440000057220458984e+00 -1.151999950408935547e+00 -7.679982185363769531e-01 1.199999809265136719e+00 3.840000152587890625e+00 4.479995727539062500e+00
6.200000047683715820e-01 -1.413599967956542969e+00 -1.074336051940917969e+00 -6.804118156433105469e-01 1.440000057220458984e+00 3.921600341796875000e+00 4.274238586425781250e+00
6.399999856948852539e-01 -1.382400035858154297e+00 -9.953284263610839844e-01 -5.971975326538085938e-01 1.679999828338623047e+00 3.974399566650390625e+00 4.043518066406250000e+00
6.599999666213989258e-01 -1.346400022506713867e+00 -9.155516624450683594e-01 -5.188105106353759766e-01 1.919999599456787109e+00 3.998399734497070312e+00 3.791683197021484375e+00
6.800000071525573730e-01 -1.305599689483642578e+00 -8.355832099914550781e-01 -4.456424713134765625e-01 2.159999847412109375e+00 3.993598937988281250e+00 3.522552490234375000e+00
6.999999880790710449e-01 -1.259999990463256836e+00 -7.560005187988281250e-01 -3.780026435852050781e-01 2.399999618530273438e+00 3.959999084472656250e+00 3.240001678466796875e+00
7.199999690055847168e-01 -1.209599971771240234e+00 -6.773757934570312500e-01 -3.161096572875976562e-01 2.639999389648437500e+00 3.897598266601562500e+00 2.947841644287109375e+00
7.400000095367431641e-01 -1.154399871826171875e+00 -6.002874374389648438e-01 -2.601232528686523438e-01 2.880000114440917969e+00 3.806400299072265625e+00 2.649917602539062500e+00
7.599999904632568359e-01 -1.094399929046630859e+00 -5.253114700317382812e-01 -2.101273536682128906e-01 3.119999885559082031e+00 3.686399459838867188e+00 2.350074768066406250e+00
7.799999713897705078e-01 -1.029600143432617188e+00 -4.530239105224609375e-01 -1.661052703857421875e-01 3.359999656677246094e+00 3.537601470947265625e+00 2.052162170410156250e+00
7.999999523162841797e-01 -9.600000381469726562e-01 -3.839998245239257812e-01 -1.279983520507812500e-01 3.599999427795410156e+00 3.360000610351562500e+00 1.759994506835937500e+00
8.199999928474426270e-01 -8.856000900268554688e-01 -3.188161849975585938e-01 -9.564304351806640625e-02 3.840000152587890625e+00 3.153600692749023438e+00 1.477439880371093750e+00
8.399999737739562988e-01 -8.064002990722656250e-01 -2.580485343933105469e-01 -6.881141662597656250e-02 4.079999923706054688e+00 2.918401718139648438e+00 1.208320617675781250e+00
8.599999547004699707e-01 -7.224001884460449219e-01 -2.022724151611328125e-01 -4.719829559326171875e-02 4.319999694824218750e+00 2.654399871826171875e+00 9.564819335937500000e-01
8.799999952316284180e-01 -6.335997581481933594e-01 -1.520633697509765625e-01 -3.041458129882812500e-02 4.559999465942382812e+00 2.361598968505859375e+00 7.257614135742187500e-01
8.999999761581420898e-01 -5.399999618530273438e-01 -1.079998016357421875e-01 -1.799774169921875000e-02 4.799999237060546875e+00 2.039999008178710938e+00 5.200042724609375000e-01
9.199999570846557617e-01 -4.415998458862304688e-01 -7.065486907958984375e-02 -9.424209594726562500e-03 5.039999008178710938e+00 1.689598083496093750e+00 3.430328369140625000e-01
9.399999976158142090e-01 -3.383998870849609375e-01 -4.060745239257812500e-02 -4.062652587890625000e-03 5.279999732971191406e+00 1.310398101806640625e+00 1.987152099609375000e-01
9.599999785423278809e-01 -2.303996086120605469e-01 -1.842975616455078125e-02 -1.224517822265625000e-03 5.519999504089355469e+00 9.023971557617187500e-01 9.087371826171875000e-02
9.799999594688415527e-01 -1.175999641418457031e-01 -4.703521728515625000e-03 -1.583099365234375000e-04 5.759999275207519531e+00 4.655990600585937500e-01 2.335357666015625000e-02
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data_window_derivatives_w_derivatives.int.txt <==
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 1.200000000000000000e+01 2.000000000000000000e+01
-9.800000190734863281e-01 1.175999641418457031e-01 2.304954528808593750e-01 3.764762878417968750e-01 5.760000228881835938e+00 1.105440139770507812e+01 1.767136383056640625e+01
-9.600000381469726562e-01 2.304000854492187500e-01 4.423675537109375000e-01 7.077884674072265625e-01 5.520000457763671875e+00 1.013759994506835938e+01 1.548288345336914062e+01
-9.400000572204589844e-01 3.383998870849609375e-01 6.361904144287109375e-01 9.967002868652343750e-01 5.280000686645507812e+00 9.249601364135742188e+00 1.343072509765625000e+01
-9.199999570846557617e-01 4.415998458862304688e-01 8.125448226928710938e-01 1.245902061462402344e+00 5.039999008178710938e+00 8.390399932861328125e+00 1.151103591918945312e+01
-8.999999761581420898e-01 5.399999618530273438e-01 9.720001220703125000e-01 1.458000183105468750e+00 4.799999237060546875e+00 7.559999465942382812e+00 9.719993591308593750e+00
-8.799999952316284180e-01 6.335997581481933594e-01 1.115136146545410156e+00 1.635534286499023438e+00 4.559999465942382812e+00 6.758399963378906250e+00 8.053760528564453125e+00
-8.600000143051147461e-01 7.223997116088867188e-01 1.242527961730957031e+00 1.780957221984863281e+00 4.319999694824218750e+00 5.985601425170898438e+00 6.508480072021484375e+00
-8.400000333786010742e-01 8.063993453979492188e-01 1.354751586914062500e+00 1.896652221679687500e+00 4.079999923706054688e+00 5.241603851318359375e+00 5.080322265625000000e+00
-8.200000524520874023e-01 8.855996131896972656e-01 1.452383995056152344e+00 1.984924316406250000e+00 3.840000152587890625e+00 4.526401519775390625e+00 3.765438079833984375e+00
-7.999999523162841797e-01 9.600000381469726562e-01 1.536000251770019531e+00 2.048000335693359375e+00 3.599999427795410156e+00 3.839998245239257812e+00 2.559993743896484375e+00
-7.799999713897705078e-01 1.029600143432617188e+00 1.606176376342773438e+00 2.088028907775878906e+00 3.359999656677246094e+00 3.182397842407226562e+00 1.460155487060546875e+00
-7.599999904632568359e-01 1.094399929046630859e+00 1.663488388061523438e+00 2.107084751129150391e+00 3.119999885559082031e+00 2.553600311279296875e+00 4.620819091796875000e-01
-7.400000095367431641e-01 1.154399871826171875e+00 1.708512306213378906e+00 2.107165336608886719e+00 2.880000114440917969e+00 1.953599929809570312e+00 -4.380798339843750000e-01
-7.200000286102294922e-01 1.209599971771240234e+00 1.741824150085449219e+00 2.090188980102539062e+00 2.640000343322753906e+00 1.382400512695312500e+00 -1.244161605834960938e+00
-7.000000476837158203e-01 1.259999752044677734e+00 1.763999938964843750e+00 2.058000087738037109e+00 2.400000572204589844e+00 8.400020599365234375e-01 -1.959999084472656250e+00
-6.800000667572021484e-01 1.305599927902221680e+00 1.775615930557250977e+00 2.012365341186523438e+00 2.160000801086425781e+00 3.264007568359375000e-01 -2.589437484741210938e+00
-6.599999666213989258e-01 1.346400022506713867e+00 1.777248382568359375e+00 1.954972505569458008e+00 1.919999599456787109e+00 -1.584005355834960938e-01 -3.136322021484375000e+00
-6.399999856948852539e-01 1.382400035858154297e+00 1.769471645355224609e+00 1.887436866760253906e+00 1.679999828338623047e+00 -6.143999099731445312e-01 -3.604478836059570312e+00
-6.200000047683715820e-01 1.413599967956542969e+00 1.752863883972167969e+00 1.811292648315429688e+00 1.440000057220458984e+00 -1.041600227355957031e+00 -3.997760772705078125e+00
-6.000000238418579102e-01 1.440000057220458984e+00 1.727999925613403320e+00 1.728000640869140625e+00 1.200000286102294922e+00 -1.439999580383300781e+00 -4.319997787475585938e+00
-5.800000429153442383e-01 1.461599826812744141e+00 1.695456266403198242e+00 1.638941049575805664e+00 9.600005149841308594e-01 -1.809597969055175781e+00 -4.575039863586425781e+00
-5.600000619888305664e-01 1.478399991989135742e+00 1.655807971954345703e+00 1.545421123504638672e+00 7.200007438659667969e-01 -2.150399208068847656e+00 -4.766719818115234375e+00
-5.399999618530273438e-01 1.490400075912475586e+00 1.609631776809692383e+00 1.448668718338012695e+00 4.799995422363281250e-01 -2.462400436401367188e+00 -4.898879051208496094e+00
-5.199999809265136719e-01 1.497599959373474121e+00 1.557504057884216309e+00 1.349836468696594238e+00 2.399997711181640625e-01 -2.745599746704101562e+00 -4.975360870361328125e+00
-5.000000000000000000e-01 1.500000000000000000e+00 1.500000000000000000e+00 1.250000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 -5.000000000000000000e+00
-4.800000190734863281e-01 1.497600078582763672e+00 1.437695980072021484e+00 1.150156855583190918e+00 -2.399997711181640625e-01 -3.225600242614746094e+00 -4.976639747619628906e+00
-4.600000381469726562e-01 1.490400075912475586e+00 1.371168017387390137e+00 1.051229000091552734e+00 -4.799995422363281250e-01 -3.422399997711181641e+00 -4.909119129180908203e+00
-4.400000274181365967e-01 1.478399991989135742e+00 1.300992012023925781e+00 9.540607929229736328e-01 -7.199997901916503906e-01 -3.590399742126464844e+00 -4.801280021667480469e+00
-4.199999868869781494e-01 1.461600065231323242e+00 1.227743864059448242e+00 8.594206571578979492e-01 -9.600000381469726562e-01 -3.729600429534912109e+00 -4.656960487365722656e+00
-4.000000059604644775e-01 1.440000057220458984e+00 1.152000069618225098e+00 7.680000066757202148e-01 -1.199999809265136719e+00 -3.840000152587890625e+00 -4.480000019073486328e+00
-3.799999952316284180e-01 1.413599967956542969e+00 1.074336051940917969e+00 6.804127693176269531e-01 -1.440000057220458984e+00 -3.921599864959716797e+00 -4.274239540100097656e+00
-3.600000143051147461e-01 1.382400035858154297e+00 9.953280687332153320e-01 5.971968173980712891e-01 -1.679999828338623047e+00 -3.974400043487548828e+00 -4.043520450592041016e+00
-3.400000333786010742e-01 1.346400022506713867e+00 9.155521392822265625e-01 5.188129544258117676e-01 -1.919999599456787109e+00 -3.998400211334228516e+00 -3.791680335998535156e+00
-3.200000226497650146e-01 1.305599927902221680e+00 8.355841040611267090e-01 4.456449151039123535e-01 -2.159999847412109375e+00 -3.993599891662597656e+00 -3.522560358047485352e+00
-3.000000417232513428e-01 1.259999990463256836e+00 7.560001611709594727e-01 3.780001699924468994e-01 -2.399999618530273438e+00 -3.960000038146972656e+00 -3.240000486373901367e+00
-2.800000011920928955e-01 1.209600090980529785e+00 6.773760318756103516e-01 3.161088228225708008e-01 -2.639999866485595703e+00 -3.897600173950195312e+00 -2.947839975357055664e+00
-2.599999904632568359e-01 1.154399991035461426e+00 6.002879738807678223e-01 2.601247429847717285e-01 -2.880000114440917969e+00 -3.806399822235107422e+00 -2.649919986724853516e+00
-2.400000095367431641e-01 1.094400048255920410e+00 5.253120064735412598e-01 2.101248204708099365e-01 -3.119999885559082031e+00 -3.686400175094604492e+00 -2.350080013275146484e+00
-2.200000286102294922e-01 1.029600143432617188e+00 4.530240893363952637e-01 1.661088615655899048e-01 -3.359999656677246094e+00 -3.537600278854370117e+00 -2.052160263061523438e+00
-2.000000476837158203e-01 9.600001573562622070e-01 3.840001225471496582e-01 1.280000805854797363e-01 -3.599999427795410156e+00 -3.360000610351562500e+00 -1.760000705718994141e+00
-1.800000369548797607e-01 8.856000900268554688e-01 3.188160955905914307e-01 9.564485400915145874e-02 -3.839999675750732422e+00 -3.153600215911865234e+00 -1.477440476417541504e+00
-1.599999964237213135e-01 8.064000010490417480e-01 2.580479979515075684e-01 6.881280243396759033e-02 -4.079999923706054688e+00 -2.918399810791015625e+00 -1.208319902420043945e+00
-1.400000154972076416e-01 7.224000692367553711e-01 2.022720277309417725e-01 4.719681292772293091e-02 -4.319999694824218750e+00 -2.654400348663330078e+00 -9.564801454544067383e-01
-1.200000047683715820e-01 6.335999965667724609e-01 1.520639955997467041e-01 3.041280247271060944e-02 -4.559999942779541016e+00 -2.361600160598754883e+00 -7.257599830627441406e-01
-1.000000238418579102e-01 5.400001406669616699e-01 1.080000400543212891e-01 1.800001040101051331e-02 -4.799999713897705078e+00 -2.040000438690185547e+00 -5.200002193450927734e-01
-8.000004291534423828e-02 4.416002035140991211e-01 7.065606862306594849e-02 9.420814923942089081e-03 -5.039999485015869141e+00 -1.689600825309753418e+00 -3.430403172969818115e-01
-6.000003218650817871e-02 3.384001851081848145e-01 4.060804098844528198e-02 4.060806240886449814e-03 -5.279999732971191406e+00 -1.310400605201721191e+00 -1.987202018499374390e-01
-3.999999165534973145e-02 2.303999513387680054e-01 1.843199320137500763e-02 1.228799344971776009e-03 -5.519999980926513672e+00 -9.023998379707336426e-01 -9.087997674942016602e-02
-2.000001072883605957e-02 1.176000609993934631e-01 4.704004619270563126e-03 1.568002480780705810e-04 -5.759999752044677734e+00 -4.656002521514892578e-01 -2.336002327501773834e-02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.999998092651367188e-02 -1.175998896360397339e-01 -4.703991115093231201e-03 -1.567995641380548477e-04 -5.760000228881835938e+00 -4.655995666980743408e-01 -2.335995808243751526e-02
3.999996185302734375e-02 -2.303997874259948730e-01 -1.843196526169776917e-02 -1.228796551004052162e-03 -5.520000457763671875e+00 -9.023991823196411133e-01 -9.087983518838882446e-02
5.999997258186340332e-02 -3.383998572826385498e-01 -4.060796275734901428e-02 -4.060794133692979813e-03 -5.280000209808349609e+00 -1.310399413108825684e+00 -1.987198293209075928e-01
7.999995350837707520e-02 -4.415997564792633057e-01 -7.065591961145401001e-02 -9.420783258974552155e-03 -5.040000438690185547e+00 -1.689599156379699707e+00 -3.430396020412445068e-01
9.999999403953552246e-02 -5.399999618530273438e-01 -1.079999953508377075e-01 -1.799999549984931946e-02 -4.800000190734863281e+00 -2.039999961853027344e+00 -5.199999809265136719e-01
1.200000047683715820e-01 -6.335999965667724609e-01 -1.520639955997467041e-01 -3.041280247271060944e-02 -4.559999942779541016e+00 -2.361600160598754883e+00 -7.257599830627441406e-01
1.399999856948852539e-01 -7.223999500274658203e-01 -2.022719681262969971e-01 -4.719679057598114014e-02 -4.320000171661376953e+00 -2.654399871826171875e+00 -9.564797878265380859e-01
1.599999666213989258e-01 -8.063998222351074219e-01 -2.580479383468627930e-01 -6.881276518106460571e-02 -4.080000400543212891e+00 -2.918399572372436523e+00 -1.208319664001464844e+00
1.799999475479125977e-01 -8.855997920036315918e-01 -3.188158273696899414e-01 -9.564471989870071411e-02 -3.840000629425048828e+00 -3.153599262237548828e+00 -1.477439403533935547e+00
1.999999582767486572e-01 -9.599999189376831055e-01 -3.839998841285705566e-01 -1.279999166727066040e-01 -3.600000381469726562e+00 -3.359999656677246094e+00 -1.759999513626098633e+00
2.199999988079071045e-01 -1.029599905014038086e+00 -4.530239999294281006e-01 -1.661088168621063232e-01 -3.360000133514404297e+00 -3.537599802017211914e+00 -2.052160024642944336e+00
2.399999797344207764e-01 -1.094399929046630859e+00 -5.253119468688964844e-01 -2.101247757673263550e-01 -3.120000362396240234e+00 -3.686399459838867188e+00 -2.350079536437988281e+00
2.599999904632568359e-01 -1.154399991035461426e+00 -6.002879738807678223e-01 -2.601247429847717285e-01 -2.880000114440917969e+00 -3.806399822235107422e+00 -2.649919986724853516e+00
2.799999713897705078e-01 -1.209599971771240234e+00 -6.773759126663208008e-01 -3.161087334156036377e-01 -2.640000343322753906e+00 -3.897599697113037109e+00 -2.947839498519897461e+00
2.999999523162841797e-01 -1.259999871253967285e+00 -7.559998035430908203e-01 -3.779998123645782471e-01 -2.400000572204589844e+00 -3.959999799728393555e+00 -3.239999771118164062e+00
3.199999630451202393e-01 -1.305599927902221680e+00 -8.355838060379028320e-01 -4.456446468830108643e-01 -2.160000324249267578e+00 -3.993600368499755859e+00 -3.522559642791748047e+00
3.399999439716339111e-01 -1.346400022506713867e+00 -9.155517816543579102e-01 -5.188126564025878906e-01 -1.920000553131103516e+00 -3.998400211334228516e+00 -3.791678905487060547e+00
3.599999845027923584e-01 -1.382399916648864746e+00 -9.953279495239257812e-01 -5.971967577934265137e-01 -1.680000305175781250e+00 -3.974399566650390625e+00 -4.043519496917724609e+00
3.799999952316284180e-01 -1.413599967956542969e+00 -1.074336051940917969e+00 -6.804127693176269531e-01 -1.440000057220458984e+00 -3.921599864959716797e+00 -4.274239540100097656e+00
3.999999761581420898e-01 -1.439999938011169434e+00 -1.151999950408935547e+00 -7.679998874664306641e-01 -1.200000286102294922e+00 -3.840000152587890625e+00 -4.480000495910644531e+00
4.199999570846557617e-01 -1.461599946022033691e+00 -1.227743864059448242e+00 -8.594206571578979492e-01 -9.600005149841308594e-01 -3.729599952697753906e+00 -4.656959533691406250e+00
4.399999380111694336e-01 -1.478399991989135742e+00 -1.300991773605346680e+00 -9.540606141090393066e-01 -7.200007438659667969e-01 -3.590400695800781250e+00 -4.801279067993164062e+00
4.599999487400054932e-01 -1.490400075912475586e+00 -1.371167778968811035e+00 -1.051228523254394531e+00 -4.800004959106445312e-01 -3.422400951385498047e+00 -4.909120082855224609e+00
4.799999892711639404e-01 -1.497599840164184570e+00 -1.437696218490600586e+00 -1.150156736373901367e+00 -2.400002479553222656e-01 -3.225599288940429688e+00 -4.976640701293945312e+00
4.999999701976776123e-01 -1.500000000000000000e+00 -1.499999761581420898e+00 -1.249999761581420898e+00 -4.768371582031250000e-07 -3.000000953674316406e+00 -5.000000000000000000e+00
5.199999809265136719e-01 -1.497599959373474121e+00 -1.557504057884216309e+00 -1.349836468696594238e+00 2.399997711181640625e-01 -2.745599746704101562e+00 -4.975360870361328125e+00
5.399999618530273438e-01 -1.490400075912475586e+00 -1.609631776809692383e+00 -1.448668718338012695e+00 4.799995422363281250e-01 -2.462400436401367188e+00 -4.898879051208496094e+00
5.599999427795410156e-01 -1.478399991989135742e+00 -1.655807971954345703e+00 -1.545420646667480469e+00 7.199993133544921875e-01 -2.150400161743164062e+00 -4.766719818115234375e+00
5.799999237060546875e-01 -1.461600065231323242e+00 -1.695455789566040039e+00 -1.638940572738647461e+00 9.599990844726562500e-01 -1.809600830078125000e+00 -4.575039863586425781e+00
5.999999046325683594e-01 -1.440000057220458984e+00 -1.727999925613403320e+00 -1.727999210357666016e+00 1.199998855590820312e+00 -1.440001487731933594e+00 -4.320003509521484375e+00
6.200000047683715820e-01 -1.413599967956542969e+00 -1.752863883972167969e+00 -1.811292648315429688e+00 1.440000057220458984e+00 -1.041600227355957031e+00 -3.997760772705078125e+00
6.399999856948852539e-01 -1.382400035858154297e+00 -1.769471645355224609e+00 -1.887436866760253906e+00 1.679999828338623047e+00 -6.143999099731445312e-01 -3.604478836059570312e+00
6.599999666213989258e-01 -1.346400022506713867e+00 -1.777248382568359375e+00 -1.954972505569458008e+00 1.919999599456787109e+00 -1.584005355834960938e-01 -3.136322021484375000e+00
6.799999475479125977e-01 -1.305600404739379883e+00 -1.775615692138671875e+00 -2.012364864349365234e+00 2.159999847412109375e+00 3.263969421386718750e-01 -2.589441299438476562e+00
6.999999284744262695e-01 -1.260000467300415039e+00 -1.764000415802001953e+00 -2.058000087738037109e+00 2.399999618530273438e+00 8.399963378906250000e-01 -1.960002899169921875e+00
7.199999094009399414e-01 -1.209600448608398438e+00 -1.741823673248291016e+00 -2.090188503265380859e+00 2.639999389648437500e+00 1.382396697998046875e+00 -1.244161605834960938e+00
7.400000095367431641e-01 -1.154399871826171875e+00 -1.708512306213378906e+00 -2.107165336608886719e+00 2.880000114440917969e+00 1.953599929809570312e+00 -4.380798339843750000e-01
7.599999904632568359e-01 -1.094399929046630859e+00 -1.663488388061523438e+00 -2.107084751129150391e+00 3.119999885559082031e+00 2.553600311279296875e+00 4.620819091796875000e-01
7.799999713897705078e-01 -1.029600143432617188e+00 -1.606176376342773438e+00 -2.088028907775878906e+00 3.359999656677246094e+00 3.182397842407226562e+00 1.460155487060546875e+00
7.999999523162841797e-01 -9.600000381469726562e-01 -1.536000251770019531e+00 -2.048000335693359375e+00 3.599999427795410156e+00 3.839998245239257812e+00 2.559993743896484375e+00
8.199999332427978516e-01 -8.856005668640136719e-01 -1.452383518218994141e+00 -1.984925270080566406e+00 3.839999198913574219e+00 4.526395797729492188e+00 3.765438079833984375e+00
8.399999141693115234e-01 -8.064002990722656250e-01 -1.354752540588378906e+00 -1.896654129028320312e+00 4.079998970031738281e+00 5.241598129272460938e+00 5.080314636230468750e+00
8.600000143051147461e-01 -7.223997116088867188e-01 -1.242527961730957031e+00 -1.780957221984863281e+00 4.319999694824218750e+00 5.985601425170898438e+00 6.508480072021484375e+00
8.799999952316284180e-01 -6.335997581481933594e-01 -1.115136146545410156e+00 -1.635534286499023438e+00 4.559999465942382812e+00 6.758399963378906250e+00 8.053760528564453125e+00
8.999999761581420898e-01 -5.399999618530273438e-01 -9.720001220703125000e-01 -1.458000183105468750e+00 4.799999237060546875e+00 7.559999465942382812e+00 9.719993591308593750e+00
9.199999570846557617e-01 -4.415998458862304688e-01 -8.125448226928710938e-01 -1.245902061462402344e+00 5.039999008178710938e+00 8.390399932861328125e+00 1.151103591918945312e+01
9.399999380111694336e-01 -3.383998870849609375e-01 -6.361932754516601562e-01 -9.967002868652343750e-01 5.279998779296875000e+00 9.249599456787109375e+00 1.343070602416992188e+01
9.599999189376831055e-01 -2.304000854492187500e-01 -4.423685073852539062e-01 -7.077903747558593750e-01 5.519998550415039062e+00 1.013759994506835938e+01 1.548287963867187500e+01
9.799998998641967773e-01 -1.176004409790039062e-01 -2.304964065551757812e-01 -3.764781951904296875e-01 5.759998321533203125e+00 1.105439758300781250e+01 1.767135620117187500e+01
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 1.200000000000000000e+01 2.000000000000000000e+01


==> data_window_derivatives_w_derivatives.neu.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -6.000000000000000000e+00 -8.000000000000000000e+00
1.999999955296516418e-02 9.212000370025634766e-01 8.835679888725280762e-01 8.470728397369384766e-01 -3.880000114440917969e+00 -5.644800186157226562e+00 -7.299039840698242188e+00
3.999999910593032837e-02 8.448000550270080566e-01 7.741439938545227051e-01 7.077888250350952148e-01 -3.759999990463256836e+00 -5.299200057983398438e+00 -6.635519981384277344e+00
5.999999865889549255e-02 7.707999944686889648e-01 6.715359687805175781e-01 5.814087986946105957e-01 -3.640000104904174805e+00 -4.963200092315673828e+00 -6.008480072021484375e+00
7.999999821186065674e-02 6.992000341415405273e-01 5.755519866943359375e-01 4.672127962112426758e-01 -3.519999980926513672e+00 -4.636799812316894531e+00 -5.416960239410400391e+00
9.999999403953552246e-02 6.299999952316284180e-01 4.860000014305114746e-01 3.645000159740447998e-01 -3.400000095367431641e+00 -4.320000171661376953e+00 -4.860000133514404297e+00
1.199999973177909851e-01 5.631999969482421875e-01 4.026880264282226562e-01 2.725888192653656006e-01 -3.279999971389770508e+00 -4.012800216674804688e+00 -4.336640357971191406e+00
1.400000005960464478e-01 4.988000094890594482e-01 3.254239857196807861e-01 1.908168047666549683e-01 -3.159999847412109375e+00 -3.715199947357177734e+00 -3.845920085906982422e+00
1.599999964237213135e-01 4.368000030517578125e-01 2.540160119533538818e-01 1.185408234596252441e-01 -3.039999961853027344e+00 -3.427200078964233398e+00 -3.386879920959472656e+00
1.799999922513961792e-01 3.772000074386596680e-01 1.882720738649368286e-01 5.513685196638107300e-02 -2.920000076293945312e+00 -3.148800134658813477e+00 -2.958560466766357422e+00
1.999999880790710449e-01 3.200000524520874023e-01 1.280000358819961548e-01 2.607703208923339844e-08 -2.800000190734863281e+00 -2.880000114440917969e+00 -2.559999942779541016e+00
2.199999988079071045e-01 2.652000188827514648e-01 7.300804555416107178e-02 -4.745522886514663696e-02 -2.680000066757202148e+00 -2.620800018310546875e+00 -2.190239906311035156e+00
2.399999946355819702e-01 2.128000259399414062e-01 2.310407906770706177e-02 -8.779511600732803345e-02 -2.559999942779541016e+00 -2.371200323104858398e+00 -1.848320960998535156e+00
2.599999904632568359e-01 1.628000289201736450e-01 -2.190394699573516846e-02 -1.215671151876449585e-01 -2.440000057220458984e+00 -2.131200075149536133e+00 -1.533280372619628906e+00
2.800000011920928955e-01 1.151999980211257935e-01 -6.220804154872894287e-02 -1.492991596460342407e-01 -2.319999933242797852e+00 -1.900800228118896484e+00 -1.244160175323486328e+00
2.999999821186065674e-01 7.000005245208740234e-02 -9.799998998641967773e-02 -1.714999079704284668e-01 -2.200000047683715820e+00 -1.680000305175781250e+00 -9.800004959106445312e-01
3.199999928474426270e-01 2.720001339912414551e-02 -1.294719725847244263e-01 -1.886591762304306030e-01 -2.079999923706054688e+00 -1.468800067901611328e+00 -7.398405075073242188e-01
3.400000035762786865e-01 -1.319998502731323242e-02 -1.568159461021423340e-01 -2.012472152709960938e-01 -1.960000038146972656e+00 -1.267200469970703125e+00 -5.227208137512207031e-01
3.599999845027923584e-01 -5.119997262954711914e-02 -1.802238672971725464e-01 -2.097150832414627075e-01 -1.840000152587890625e+00 -1.075200080871582031e+00 -3.276805877685546875e-01
3.799999952316284180e-01 -8.679997920989990234e-02 -1.998879611492156982e-01 -2.144951224327087402e-01 -1.720000028610229492e+00 -8.927998542785644531e-01 -1.537599563598632812e-01
3.999999761581420898e-01 -1.199999451637268066e-01 -2.159999907016754150e-01 -2.160000205039978027e-01 -1.600000143051147461e+00 -7.200002670288085938e-01 0.000000000000000000e+00
4.199999868869781494e-01 -1.507999897003173828e-01 -2.287520766258239746e-01 -2.146232426166534424e-01 -1.480000019073486328e+00 -5.567998886108398438e-01 1.345605850219726562e-01
4.399999976158142090e-01 -1.791999936103820801e-01 -2.383359372615814209e-01 -2.107393443584442139e-01 -1.360000133514404297e+00 -4.032001495361328125e-01 2.508802413940429688e-01
4.599999785423278809e-01 -2.051999568939208984e-01 -2.449438273906707764e-01 -2.047031223773956299e-01 -1.240000247955322266e+00 -2.592000961303710938e-01 3.499202728271484375e-01
4.799999892711639404e-01 -2.287999391555786133e-01 -2.487677931785583496e-01 -1.968508958816528320e-01 -1.120000123977661133e+00 -1.248006820678710938e-01 4.326381683349609375e-01
5.000000000000000000e-01 -2.500000000000000000e-01 -2.500000000000000000e-01 -1.875000000000000000e-01 -1.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01
5.199999809265136719e-01 -2.687999606132507324e-01 -2.488318681716918945e-01 -1.769469082355499268e-01 -8.800001144409179688e-01 1.152000427246093750e-01 5.529594421386718750e-01
5.399999618530273438e-01 -2.851999998092651367e-01 -2.454559803009033203e-01 -1.654711961746215820e-01 -7.600002288818359375e-01 2.207999229431152344e-01 5.924806594848632812e-01
5.600000023841857910e-01 -2.991999983787536621e-01 -2.400640249252319336e-01 -1.533309817314147949e-01 -6.399998664855957031e-01 3.168001174926757812e-01 6.195201873779296875e-01
5.799999833106994629e-01 -3.108000755310058594e-01 -2.328483462333679199e-01 -1.407676339149475098e-01 -5.199999809265136719e-01 4.032001495361328125e-01 6.350412368774414062e-01
5.999999642372131348e-01 -3.199999332427978516e-01 -2.239999771118164062e-01 -1.279996633529663086e-01 -4.000000953674316406e-01 4.799995422363281250e-01 6.399993896484375000e-01
6.200000047683715820e-01 -3.267999887466430664e-01 -2.137120962142944336e-01 -1.152313947677612305e-01 -2.799999713897705078e-01 5.471997261047363281e-01 6.353588104248046875e-01
6.399999856948852539e-01 -3.312000036239624023e-01 -2.021759748458862305e-01 -1.026432514190673828e-01 -1.600000858306884766e-01 6.047997474670410156e-01 6.220798492431640625e-01
6.599999666213989258e-01 -3.331999778747558594e-01 -1.895838975906372070e-01 -9.039884805679321289e-02 -4.000020027160644531e-02 6.527996063232421875e-01 6.011190414428710938e-01
6.800000071525573730e-01 -3.327999114990234375e-01 -1.761279106140136719e-01 -7.864332199096679688e-02 7.999992370605468750e-02 6.911993026733398438e-01 5.734386444091796875e-01
6.999999880790710449e-01 -3.300000429153442383e-01 -1.619999408721923828e-01 -6.750023365020751953e-02 1.999998092651367188e-01 7.199997901916503906e-01 5.399990081787109375e-01
7.199999690055847168e-01 -3.248000144958496094e-01 -1.473916769027709961e-01 -5.707478523254394531e-02 3.199996948242187500e-01 7.391996383666992188e-01 5.017585754394531250e-01
7.400000095367431641e-01 -3.171999454498291016e-01 -1.324961185455322266e-01 -4.745554924011230469e-02 4.400000572204589844e-01 7.487993240356445312e-01 4.596786499023437500e-01
7.599999904632568359e-01 -3.071999549865722656e-01 -1.175038814544677734e-01 -3.870689868927001953e-02 5.599999427795410156e-01 7.488002777099609375e-01 4.147205352783203125e-01
7.799999713897705078e-01 -2.948000431060791016e-01 -1.026082038879394531e-01 -3.087949752807617188e-02 6.799998283386230469e-01 7.391996383666992188e-01 3.678398132324218750e-01
7.999999523162841797e-01 -2.799999713897705078e-01 -8.800005912780761719e-02 -2.400016784667968750e-02 7.999997138977050781e-01 7.200002670288085938e-01 3.199996948242187500e-01
8.199999928474426270e-01 -2.627999782562255859e-01 -7.387208938598632812e-02 -1.807904243469238281e-02 9.200000762939453125e-01 6.912002563476562500e-01 2.721595764160156250e-01
8.399999737739562988e-01 -2.432000637054443359e-01 -6.041622161865234375e-02 -1.310729980468750000e-02 1.039999961853027344e+00 6.528005599975585938e-01 2.252807617187500000e-01
8.599999547004699707e-01 -2.211999893188476562e-01 -4.782390594482421875e-02 -9.054899215698242188e-03 1.159999847412109375e+00 6.048002243041992188e-01 1.803207397460937500e-01
8.799999952316284180e-01 -1.967999935150146484e-01 -3.628802299499511719e-02 -5.876064300537109375e-03 1.279999732971191406e+00 5.472002029418945312e-01 1.382408142089843750e-01
8.999999761581420898e-01 -1.700000762939453125e-01 -2.599978446960449219e-02 -3.499984741210937500e-03 1.399999618530273438e+00 4.799995422363281250e-01 9.999847412109375000e-02
9.199999570846557617e-01 -1.407999992370605469e-01 -1.715159416198730469e-02 -1.842975616455078125e-03 1.519999504089355469e+00 4.032001495361328125e-01 6.655883789062500000e-02
9.399999976158142090e-01 -1.092000007629394531e-01 -9.935617446899414062e-03 -7.991790771484375000e-04 1.639999866485595703e+00 3.168001174926757812e-01 3.887939453125000000e-02
9.599999785423278809e-01 -7.519984245300292969e-02 -4.543304443359375000e-03 -2.422332763671875000e-04 1.759999752044677734e+00 2.207984924316406250e-01 1.791572570800781250e-02
9.799999594688415527e-01 -3.880000114440917969e-02 -1.167774200439453125e-03 -3.194808959960937500e-05 1.879999637603759766e+00 1.152000427246093750e-01 4.638671875000000000e-03
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00

